Risk-Aware Online Conformal State Probing

AI-based autonomous agents, typically hosted at data centers, must acquire state information from robots or edge devices in order to issue informed control decisions. Managing uncertainty about the state is particularly consequential in safety-critical settings, in which average-case guarantees are insufficient. In this context, we study a sequential decision maker process that jointly decides which actions to take and when to probe given access to an arbitrary state prediction model. We propose online conformal state probing (OCSP), an action and probing policy that certifies worst-case reliability levels without relying on distributional assumptions. OCSP is designed to provably control the missed query error (MQE), i.e., the fraction of instances where probing would have been beneficial, while minimizing the probing rate. OCSP can be applied to existing pre-trained value-based control policies without requiring retraining or fine-tuning. We validate OCSP through numerical simulations to verify theoretical guarantees and to assess performance trade-offs as a function of the calibration of the state predictor.

==> figures/pareto_comparison_effcom/optimal.csv <==
query_rate,average_reward
9.877000000000000224e-01,3.027101469333669570e+02
6.004000000000000448e-01,2.819107053788843587e+02
5.987000000000000099e-01,2.813107462344932514e+02
4.519000000000000239e-01,2.615108279687926256e+02
3.841999999999999860e-01,2.479104329852809485e+02
3.770000000000000018e-01,2.442100000000000080e+02
2.888000000000000012e-01,2.172092526037989728e+02
2.467000000000000026e-01,2.049093388737644261e+02
2.217000000000000082e-01,1.926083128703897955e+02
1.781999999999999973e-01,1.745074275833014212e+02
0.000000000000000000e+00,9.120444020444678301e+01


==> figures/pareto_comparison_effcom/pareto_points.csv <==
query_rate,average_reward
1.147500000000000048e-01,1.297638837294282155e+02
1.168499999999999955e-01,1.304204672647974519e+02
1.412499999999999867e-01,1.333294531514556525e+02
1.559599999999999875e-01,1.355414867669634873e+02
1.720800000000000107e-01,1.394303041123424123e+02
1.722299999999999942e-01,1.404807124007559764e+02
2.583099999999999841e-01,1.710581351056858352e+02
2.897899999999999920e-01,1.739571703963814286e+02
3.369500000000000273e-01,1.798256302594439546e+02
3.976799999999999780e-01,2.022410075627894912e+02
4.277799999999999936e-01,2.078267790093289022e+02
4.526899999999999813e-01,2.084326038975426627e+02
5.086100000000000065e-01,2.277266585589689782e+02
5.340399999999999592e-01,2.322819595931666470e+02
6.048400000000000443e-01,2.501512751782825603e+02
6.981899999999999773e-01,2.648182706459413680e+02
7.875499999999999723e-01,2.766668903077168125e+02
8.262300000000000200e-01,2.796770656024284563e+02
8.587000000000000188e-01,2.880306403908929269e+02
8.935800000000000409e-01,2.891821757190095354e+02
9.311500000000000332e-01,2.903536429581560583e+02
9.385900000000000354e-01,2.967580158365335592e+02
9.491100000000000092e-01,2.970307628274229046e+02
9.611800000000000344e-01,2.978993905386880101e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02


==> figures/pareto_comparison_effcom/pareto_points_no_mu.csv <==
query_rate,average_reward
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
7.249999999999999500e-02,1.069352803560190921e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
1.439199999999999924e-01,1.298854700549771337e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
2.304799999999999904e-01,1.530073750871684979e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
3.250299999999999856e-01,1.755231305463854881e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
4.295100000000000029e-01,2.025339400593401251e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
5.298699999999999521e-01,2.208375353301337327e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
6.370299999999999851e-01,2.453431109036450550e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
7.460499999999999909e-01,2.675051173121868260e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
8.611299999999999510e-01,2.874651365345490035e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02


==> figures/pareto_comparison_effcom/pareto_points_p_out.csv <==
query_rate,average_reward
8.595999999999999475e-02,1.299048507346020074e+02
8.737999999999999934e-02,1.318038759469591241e+02
1.512100000000000111e-01,1.623408427764346982e+02
1.535199999999999898e-01,1.630783050223247699e+02
1.543200000000000127e-01,1.637850382091635311e+02
1.556599999999999928e-01,1.640379216198349184e+02
2.094100000000000128e-01,1.883722055891049649e+02
2.108899999999999941e-01,1.898471695160638717e+02
2.112600000000000033e-01,1.903318868463715887e+02
2.133500000000000119e-01,1.916048782677260078e+02
2.188199999999999867e-01,1.916151902274328620e+02
2.197300000000000086e-01,1.934233636680273207e+02
2.209899999999999920e-01,1.937263664570313040e+02
2.253400000000000125e-01,1.951204920353752925e+02
2.694799999999999973e-01,2.112621258296229598e+02
2.711299999999999821e-01,2.137772700077244963e+02
2.800599999999999756e-01,2.151512059476029890e+02
2.824999999999999734e-01,2.164643450571815038e+02
2.933499999999999996e-01,2.169089522997909967e+02
2.961599999999999788e-01,2.184948755443026300e+02
3.459400000000000253e-01,2.334951309728990054e+02
3.512000000000000122e-01,2.338285074131946715e+02
3.567600000000000215e-01,2.345154581857639755e+02
3.599899999999999767e-01,2.357981942915615434e+02
3.601800000000000002e-01,2.376164398513926699e+02
4.524000000000000243e-01,2.525965349886206468e+02
4.617600000000000038e-01,2.532531891501213579e+02
5.919499999999999762e-01,2.696472129169614504e+02
5.992899999999999894e-01,2.697482198074175699e+02
6.008499999999999952e-01,2.702835948960856740e+02
6.041400000000000103e-01,2.712329907903556432e+02
7.367299999999999960e-01,2.822331104737092460e+02
7.385099999999999998e-01,2.829300558645209662e+02
7.428500000000000103e-01,2.831825783660765978e+02
7.510299999999999754e-01,2.841926747894100345e+02
7.584999999999999520e-01,2.842129102859740328e+02
8.629900000000000349e-01,2.932633089372084783e+02
8.673999999999999488e-01,2.940006620378966318e+02
8.694300000000000361e-01,2.946269049444148891e+02
8.781200000000000117e-01,2.952733484953172933e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02
1.000000000000000000e+00,3.043944445870122877e+02


==> figures/pareto_plot/noisy_plot/curve_noise0.5_alpha0.015_beta0.0.csv <==
query_rate,reward
0.05301,104.0911786586554
0.0873,119.258307521225
0.15327,147.87693021407748
0.21754,171.2383218147234
0.27815,194.20597684359163
0.34982,217.3552766574496
0.43308,238.28452152041115
0.54422,257.89159718552474
0.71313,277.43763591819817
0.87166,293.0580562508506
0.99945,303.8147722551617


==> figures/pareto_plot/noisy_plot/curve_noise0.5_alpha0.015_beta5.0.csv <==
query_rate,reward
0.05214,99.1261941624041
0.08977,113.63732049037478
0.17399,142.14493046238508
0.24801,163.43726654937564
0.33973,186.1322967919286
0.43214,208.5748426587055
0.52203,230.74507388763607
0.60977,251.078796058914
0.68071,270.7565546269907
0.75754,284.3899337509067
0.99945,303.8147722551617


==> figures/pareto_plot/noisy_plot/curve_noise0.5_alpha0.025_beta0.0.csv <==
query_rate,reward
0.05305,103.65723228078188
0.08674,118.1886373584666
0.15361,145.9597001139414
0.21664,172.31806859383403
0.28483,197.16279339851647
0.35519,218.06182170300443
0.43838,238.0424376515061
0.55735,259.3042937470185
0.75489,281.41341566422585
0.90737,293.87526310663816
0.99815,303.65331093130084


==> figures/pareto_plot/noisy_plot/curve_noise0.5_alpha0.025_beta5.0.csv <==
query_rate,reward
0.05209,98.93447092364345
0.09136,114.86846022140864
0.1717,141.69078000228
0.2513,164.6179778488779
0.33841,187.37351222533684
0.43234,209.72528333552975
0.50912,228.1618709167232
0.59251,249.0302859192972
0.65868,265.9532092028465
0.76134,285.63113360185145
0.99815,303.65331093130084


==> figures/pareto_plot/noisy_plot/curve_noise0.5_alpha0.0_beta0.0.csv <==
query_rate,reward
0.05296,103.4654957563675
0.08661,118.71334978416832
0.15285,146.46420891310055
0.21809,171.99508089335555
0.28176,194.4785242007322
0.34551,214.90309717560208
0.41646,234.32874245297376
0.53179,254.7936576213294
0.69621,275.21777200983325
0.84043,290.7372805048594
0.9906,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise0.5_alpha0.0_beta5.0.csv <==
query_rate,reward
0.05212,99.33810774105554
0.09093,114.50517842819556
0.17201,141.32751011989572
0.24778,164.21432224975763
0.34283,187.0000351600943
0.43812,208.98860052882424
0.52781,231.42125806270897
0.62048,250.9273499641893
0.70603,269.41429267360746
0.81643,286.9426132253735
0.9906,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise0.5_optimal.csv <==
query_rate,reward
0.9877,302.71014693336696
0.6004,281.9107053788844
0.5987,281.31074623449325
0.4519,261.5108279687926
0.3842,247.91043298528092
0.377,244.21
0.2888,217.20925260379897
0.2467,204.90933887376443
0.2217,192.6083128703898
0.1782,174.50742758330142
0.0,91.20444020444678


==> figures/pareto_plot/noisy_plot/curve_noise1.5_alpha0.015_beta0.0.csv <==
query_rate,reward
0.05226,116.93790191800164
0.08817,134.67826846324257
0.14894,161.9247250838802
0.20641,187.374840293741
0.26125,208.3647803303525
0.33875,228.42596476782592
0.45209,248.30530741682117
0.59126,266.12587777200224
0.73052,279.76859960782025
0.89929,294.6422302802134
0.99977,303.8753171592365


==> figures/pareto_plot/noisy_plot/curve_noise1.5_alpha0.015_beta5.0.csv <==
query_rate,reward
0.05193,98.7428168630292
0.08619,112.80990232442616
0.15623,139.01663276196612
0.22621,160.93478414227417
0.28895,180.8447061873217
0.35982,203.640589171188
0.42355,223.30845895927345
0.49088,242.92577479182907
0.5628,264.2686313838226
0.68554,283.5325450370479
0.99977,303.8753171592365


==> figures/pareto_plot/noisy_plot/curve_noise1.5_alpha0.025_beta0.0.csv <==
query_rate,reward
0.05227,116.55443161896812
0.08798,134.02238778341956
0.15033,161.59181011507644
0.20336,185.5181651751663
0.26157,208.9600767098622
0.3371,227.43700327928585
0.45935,249.14281181386875
0.59922,266.79179108761605
0.72277,279.1529397223335
0.94719,296.508920622496
0.99977,303.8753157849109


==> figures/pareto_plot/noisy_plot/curve_noise1.5_alpha0.025_beta5.0.csv <==
query_rate,reward
0.05193,98.6520132512233
0.08536,113.26400010299284
0.15717,139.42031218532316
0.22631,161.26771331289308
0.29362,183.5087305313328
0.36018,204.1855721072021
0.42642,225.4173994752356
0.49434,243.93487256013225
0.56243,263.5420893275478
0.69964,283.845308148305
0.99977,303.8753157849109


==> figures/pareto_plot/noisy_plot/curve_noise1.5_alpha0.0_beta0.0.csv <==
query_rate,reward
0.05226,116.09027875871384
0.08794,133.82054807253138
0.14973,162.01554747930763
0.20429,187.03176533134828
0.25797,207.57767000594765
0.33273,228.5671642861577
0.45118,248.4969665196108
0.56822,264.6929725457842
0.74611,281.4739546134166
0.85193,291.84726582813835
0.9906,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise1.5_alpha0.0_beta5.0.csv <==
query_rate,reward
0.05191,98.80334894042556
0.08503,111.93204198710096
0.15732,139.2789614864747
0.22351,160.43023686068784
0.29267,181.8235553273144
0.35965,203.53965167781317
0.42856,225.4376296689672
0.4893,242.21934656744443
0.56721,265.2172071551274
0.68836,284.0370382605447
0.9906,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise1.5_optimal.csv <==
query_rate,reward
0.9877,302.71014693336696
0.6004,281.9107053788844
0.5987,281.31074623449325
0.4519,261.5108279687926
0.3842,247.91043298528092
0.377,244.21
0.2888,217.20925260379897
0.2467,204.90933887376443
0.2217,192.6083128703898
0.1782,174.50742758330142
0.0,91.20444020444678


==> figures/pareto_plot/noisy_plot/curve_noise2.7_alpha0.015_beta0.0.csv <==
query_rate,reward
0.05163,112.3165485467748
0.08867,130.56177023909285
0.15384,162.3696725815041
0.21696,192.0879469758436
0.29227,216.22578818160252
0.3772,232.16972534916144
0.5115,253.3404736344365
0.63961,267.42746401715016
0.77784,282.906703158488
0.91954,295.5604282300917
0.99972,303.865223593146


==> figures/pareto_plot/noisy_plot/curve_noise2.7_alpha0.015_beta5.0.csv <==
query_rate,reward
0.05172,102.30545765755936
0.08476,115.72666896317412
0.14944,136.80704290812588
0.22015,160.26900962645496
0.28223,178.13042245476512
0.35028,200.3107806984409
0.41347,219.9179030928709
0.48975,242.9460214738078
0.55268,262.2402914225514
0.67706,283.62335827008985
0.99972,303.865223593146


==> figures/pareto_plot/noisy_plot/curve_noise2.7_alpha0.025_beta0.0.csv <==
query_rate,reward
0.05163,112.23581559489794
0.08788,129.2701204234288
0.15424,161.74399792548186
0.21683,192.2090656465988
0.29033,216.18544735742984
0.38346,234.0869609462046
0.51584,253.9862066893099
0.65321,268.2950896860202
0.8173,285.2072729933354
0.92291,294.8338568537754
0.99993,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise2.7_alpha0.025_beta5.0.csv <==
query_rate,reward
0.05172,102.53754004253936
0.08447,115.42395772809996
0.15125,138.26018474407704
0.22103,160.4607466089917
0.28213,177.59557477526968
0.35491,201.27957200630613
0.41358,218.84829889973796
0.49163,244.6009100233392
0.55765,264.1475040061421
0.6952,283.9159145492369
0.99993,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise2.7_alpha0.0_beta0.0.csv <==
query_rate,reward
0.05163,112.65964229247696
0.08786,129.37108082098925
0.15581,163.81261135982
0.21627,191.512806578667
0.29441,216.34693937665617
0.3766,233.06780580264856
0.50459,252.1800635417558
0.63031,267.457678288818
0.77881,282.523344639656
0.89639,295.58077112499086
0.9906,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise2.7_alpha0.0_beta5.0.csv <==
query_rate,reward
0.05172,102.31553839638914
0.08391,115.7972978143706
0.15064,136.59518476130702
0.21938,159.95615672329097
0.28138,178.13041787318755
0.35163,200.33096095899407
0.4165,220.59401167583428
0.49202,243.9752637702816
0.55398,262.69439973529177
0.66407,282.40233363710735
0.9906,303.91567859617174


==> figures/pareto_plot/noisy_plot/curve_noise2.7_optimal.csv <==
query_rate,reward
0.9877,302.71014693336696
0.6004,281.9107053788844
0.5987,281.31074623449325
0.4519,261.5108279687926
0.3842,247.91043298528092
0.377,244.21
0.2888,217.20925260379897
0.2467,204.90933887376443
0.2217,192.6083128703898
0.1782,174.50742758330142
0.0,91.20444020444678


==> figures/reward_vs_query_rate.csv <==
beta0.0_r,beta0.0_q,beta3.0_r,beta3.0_q,optimal_pareto_r,optimal_pareto_q,alpha_lambda0.0_r,alpha_lambda0.0_q,alpha_lambda0.025_r,alpha_lambda0.025_q,alpha_lambda0.05_r,alpha_lambda0.05_q
111.90200042635183,0.05214,102.39577245839914,0.052,302.71014693336696,0.9877,97.72349358586916,0.05201,98.89411681718664,0.05206,98.14749757885536,0.05191
112.06346266668628,0.0524,102.40586694060976,0.05216,281.9107053788844,0.6004,97.8143118582782,0.05219,97.97581945127445,0.05232,98.06669224372256,0.05225
130.97455597335355,0.09046,111.77049407365548,0.08397,281.31074623449325,0.5987,107.511953832641,0.08272,109.08621754591316,0.08344,108.904665754051,0.08322
147.7260508144117,0.12513,129.5410299962958,0.12027,261.5108279687926,0.4519,121.6093186185668,0.11869,123.466151790659,0.11859,122.48744741697024,0.12011
163.49881196897726,0.15843,144.26403187287292,0.1573,247.91043298528092,0.3842,133.91046156690652,0.15344,137.0993586789185,0.15441,135.60588197667386,0.15451
178.40363134379055,0.18981,158.8962493806358,0.19054,244.21,0.377,145.37402590012357,0.18836,147.7758488759477,0.18899,148.19971314203875,0.18923
190.21054001505888,0.21978,169.6737288413044,0.22402,217.20925260379897,0.2888,159.7640770722906,0.22789,159.97620413358854,0.22811,162.28695641424457,0.22741
201.6539474493028,0.24715,180.65285972405596,0.25354,204.90933887376443,0.2467,171.31851236105666,0.26393,172.4589969086976,0.26397,169.9967806687899,0.26028
213.8945656470844,0.28232,192.5403455852319,0.28859,192.6083128703898,0.2217,180.57222525480896,0.29904,184.1345311683525,0.30045,185.35565338340285,0.30438
221.8969548883468,0.31305,202.0360772954861,0.31743,174.50742758330142,0.1782,189.96711338863125,0.33304,195.2045252160348,0.33629,194.760563156768,0.33419
232.0082823479085,0.35628,211.764098008498,0.35154,91.20444020444678,0.0,202.02607808971428,0.36974,207.6369207120188,0.37083,202.91426792683157,0.35986
241.1911396226219,0.40494,220.82611102698317,0.38408,,,213.39892264571503,0.40879,214.91262954296047,0.39719,215.3869579747748,0.40157
247.86125098045065,0.447,233.4804284554454,0.42299,,,225.93212965014527,0.45222,228.64674551520304,0.44552,228.51559695982505,0.45001
257.7000269574615,0.51343,241.2002097561472,0.44961,,,234.80232276752008,0.48773,238.56633645297129,0.47414,236.2353077112165,0.47691
265.6113432082436,0.59574,249.5658088625359,0.48793,,,245.4787960157468,0.53332,250.98863013524704,0.52999,244.661577247467,0.50932
274.43056135369034,0.66995,260.6963235345961,0.52866,,,253.41048906067624,0.57198,256.9021748264545,0.54818,258.7991078483613,0.55976
277.0138577826542,0.69363,267.1547279254156,0.56299,,,265.6811680573959,0.62704,268.4664975261899,0.59462,268.38571876059643,0.60587
287.6394055309308,0.8017,276.9734038126484,0.62333,,,274.2081813006848,0.68322,278.517219608626,0.65816,276.68062167279425,0.67703
294.2689896103718,0.87903,289.04206625622464,0.74161,,,284.04693986929425,0.75385,286.3579143355908,0.74547,285.15680745825733,0.79488
297.3264619112745,0.91043,293.97647502061284,0.82878,,,293.99659205917254,0.84533,293.2295827375046,0.88166,293.20911065136085,0.94707
303.9257730785488,0.98879,303.9257730785488,0.98879,,,303.91567859617174,0.9906,303.87531532674694,0.99982,303.8551323177089,0.99962


==> figures/time_bound_plot.csv <==
opt_mqe,opt_95,opt_99,opt_bound_95,opt_bound_99,imp_mqe,imp_95,imp_99,imp_bound_95,imp_bound_99,opt_query,imp_query,time_step
0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,1.0,1.0,0.04,0.04,0.0
0.0,0.0,0.0,1.0,1.0,0.0,0.0,0.0,1.0,1.0,0.9885148514851472,0.990495049504949,0.001
0.0,0.0,0.0,1.0,1.0,0.03462572948257964,0.17740609611766128,0.22227992563154408,1.0,1.0,0.9886069651741307,0.969253731343285,0.002
0.0,0.0,0.0,1.0,1.0,0.07812040251725301,0.27400691996789256,0.33557125402380783,1.0,1.0,0.9889700996677755,0.9445514950166117,0.003
0.023243744452329903,0.05561421277174959,0.0657877885292815,1.0,1.0,0.07837609875978825,0.25333651348551545,0.3083240723993155,1.0,1.0,0.968877805486283,0.9435660847880293,0.004
0.048395332496221105,0.1153230096045782,0.13635742241006185,1.0,1.0,0.07365797256998728,0.22571047723286253,0.2734984072697662,1.0,1.0,0.948443113772455,0.9466467065868263,0.005
0.06125560603945543,0.15751809081160575,0.18777201459713871,1.0,1.0,0.06909748897743057,0.20218200649802873,0.24400856914735958,1.0,1.0,0.9409151414309482,0.9498003327787022,0.006
0.061594896276538955,0.17170623363135248,0.2063126539428653,1.0,1.0,0.07149744842038139,0.20247133285211297,0.24363455367351433,1.0,1.0,0.9413266761768903,0.9484736091298146,0.007
0.059372849441413765,0.17016734097379466,0.20498846688397154,1.0,1.0,0.07018247205570309,0.19183762511992086,0.23007210179724646,1.0,1.0,0.9429088639201001,0.9485892634207237,0.008
0.059411594262972066,0.16791328378812342,0.20201381478174243,1.0,1.0,0.06863347890733516,0.17836120879518674,0.21284706675994014,1.0,1.0,0.9436293007769148,0.9477469478357382,0.009
0.06283320240203043,0.16714910677674438,0.19993410529451167,1.0,1.0,0.07244244185729902,0.175037359744404,0.207281476794637,1.0,1.0,0.940409590409591,0.9445354645354649,0.01
0.07081949511090369,0.16988979683029487,0.20102617737067494,1.0,1.0,0.07843463803551476,0.18254980991246883,0.21527172107379727,1.0,1.0,0.9314986376021799,0.9392279745685744,0.011
0.07823964031886092,0.1773578270467024,0.20850925716116686,1.0,1.0,0.08063341926259404,0.1805044054384083,0.21189242966509278,1.0,1.0,0.9245961698584511,0.9365945045795163,0.012
0.08140538058990326,0.17976095106702597,0.21067270178840738,1.0,1.0,0.08027339054004007,0.17536439442068802,0.2052501384974631,1.0,1.0,0.9216602613374328,0.9355342044581093,0.013
0.08380665212776098,0.18317113623751208,0.21439997410057673,1.0,1.0,0.08079179078141002,0.16989136287337475,0.19789408553084936,1.0,1.0,0.9187437544610993,0.9347394718058527,0.014
0.08433868808583327,0.18115416094857997,0.2115818809911575,1.0,1.0,0.07941635129097473,0.16551455460013498,0.19257398992587108,1.0,1.0,0.9190672884743505,0.9348567621585607,0.015
0.0835462212280029,0.17803725439224075,0.20773443624385834,1.0,1.0,0.08051358266230352,0.17094842227589135,0.1993708004401618,1.0,1.0,0.9202123672704556,0.934272329793879,0.016
0.08379911531692955,0.17984822689938237,0.21003509053958183,0.9650475909123176,1.0,0.07941097456084462,0.16732832193233516,0.19495948824908932,0.9937329997982335,1.0,0.9212345679012347,0.9348324514991181,0.017
0.08387654182982512,0.18383080321032008,0.21524499964418992,0.8938233860373865,1.0,0.07828471540279722,0.16270361092476127,0.1892352638030928,0.9724440686595323,1.0,0.9223820099944474,0.9348750694058855,0.018
0.0834029627090876,0.181585422029231,0.21244276638699033,0.8691071040705751,1.0,0.08018695015534127,0.16394052865585215,0.19026308189886987,0.9404799733284661,1.0,0.922956338769069,0.9336191478169387,0.019
0.0848499086105687,0.1790304714365308,0.2086300768961189,0.8416575764820482,1.0,0.0833413517856707,0.166258989949446,0.1923188190866325,0.9055484214711127,1.0,0.9213043478260871,0.9311494252873562,0.02
0.0877784088071861,0.17732473621180972,0.20546786768183428,0.8222457776420456,0.9944808457670472,0.08921713287450739,0.17673134865284024,0.20423581646888772,0.874411984014635,1.0,0.9185149928605427,0.9276106615897194,0.021
0.09043351415174444,0.17654346786687664,0.20360659617734672,0.804204419125746,0.97168251734546,0.09122142053295994,0.17451845025208107,0.2006975167352334,0.8525487291430102,1.0,0.9164198091776465,0.9254884143571103,0.022
0.09112575070811221,0.17668870640199935,0.20357992104864958,0.7835873780052655,0.9456503429440811,0.09349656836264225,0.17371862826616252,0.19893127566441174,0.8278054665535024,1.0,0.9155584528465884,0.9234767492394611,0.023
0.09101690082981426,0.17697359705022622,0.20398855871949856,0.772548624996577,0.9317215917419922,0.09313342844726877,0.17297478060773094,0.19806777700101907,0.8031824958700611,0.9703916520392404,0.915768429820908,0.9231945022907125,0.024
0.08989892496719437,0.1743345947044272,0.20087151947898613,0.7602881101185475,0.9162590009526628,0.09325750146435828,0.17247766415028287,0.19737542956585918,0.7752608544396414,0.9351432838094967,0.916481407437025,0.9226149540183926,0.025
0.08869732579043868,0.17171459507823558,0.19780573685440034,0.748641412261557,0.9015782281668507,0.09337465290968289,0.17267747174151604,0.19760121480294932,0.762861927053244,0.919504336206281,0.9178008458285275,0.922641291810842,0.026
0.08726915465628675,0.16956067482834544,0.1954237240252782,0.7352546008207685,0.8847134153335567,0.092486080185434,0.17194755001476436,0.19692115481826822,0.748641412261557,0.9015782281668507,0.9190596075527583,0.9231284709366905,0.027
0.08649426841594404,0.16824361699439713,0.1939362694047681,0.7197552994865488,0.8652000133167658,0.09192527031007021,0.16991203305527347,0.1944221584894802,0.7322173863005108,0.8808885209070729,0.9199535880042841,0.9229418064976794,0.028
0.08660524291092511,0.16847097686876147,0.19420020754122433,0.7072942687681301,0.8495218284417093,0.09183985569334817,0.16784872628477487,0.19173722847065186,0.7190438445074583,0.8643046335664895,0.9194036539124442,0.9230748017924859,0.029
0.08727617260970771,0.16633234201302274,0.19117856668263605,0.6942531966595589,0.8331236235882489,0.09216718241383305,0.16506671905714101,0.18797800200218068,0.7052860579612709,0.846995993699167,0.9183505498167278,0.9225958013995337,0.03
0.08844035705355804,0.16679440525024725,0.191419963254921,0.6831750536233563,0.819201627491065,0.09354728484601216,0.16539592488913873,0.18797692604554997,0.6936219374358219,0.8323301170704807,0.9167075137052564,0.92170267655595,0.031
0.08878469498004156,0.16650377032482827,0.1909297654331898,0.6698423689284946,0.8024561800406975,0.09447957557445613,0.16794180270624887,0.19102993123338374,0.6831750536233563,0.819201627491065,0.9156076226179318,0.9209871915026553,0.032
0.08948497188963442,0.16576603907555218,0.1897400887625549,0.6573450536205194,0.7867698462008693,0.09413878168361264,0.16699485953363646,0.1898924840007868,0.6726666426065088,0.8060024760992819,0.9150439260830047,0.9209360799757651,0.033
0.09056463312441025,0.16866472212917213,0.1932104643878116,0.6446126997874416,0.7707985184815973,0.09450552295393919,0.16491964211987084,0.18704979385773507,0.6610653072766127,0.7914384085161743,0.9145280799764772,0.920779182593355,0.034
0.09060550479916753,0.17012553354222198,0.19511754257575342,0.6364158696555418,0.7605219273736967,0.09478048412263583,0.1661882673711026,0.18863071353490643,0.6521507472683717,0.7802529339926942,0.9147900599828618,0.9206283918880318,0.035
0.08955975541993418,0.16870655120988595,0.19358125845815652,0.6272107795156636,0.7489863805082551,0.09538931220045654,0.16820388111783074,0.19108845992043408,0.6407110070595377,0.7659063256478293,0.9155012496528747,0.9204137739516801,0.036
0.08856475210030929,0.16795949149331266,0.1929121238739709,0.615894908104077,0.7348131858809959,0.09542635596643712,0.1679173022201317,0.19070017104272144,0.6322170179542473,0.7552593742702675,0.9164469062415563,0.9204917589840584,0.037
0.08837973817185593,0.16733845046898357,0.19215404576236655,0.6096754204168894,0.7270268127629123,0.09538273754358206,0.1672082077238359,0.18978192692334428,0.6254235170718956,0.746747269860988,0.9167692712444095,0.9206787687450668,0.038
0.08930936943526532,0.1669457214747594,0.19134571783002896,0.6044558299834383,0.7204942162235712,0.09600312813132987,0.16687563504515385,0.18914985150378424,0.6197327003144548,0.7396191070045666,0.9162906946936683,0.9205639579594974,0.039
0.09034217550772171,0.16621250052667924,0.1900574598183516,0.5990029201581608,0.7136715451700179,0.09643070279510466,0.16708187758633636,0.18928653252072347,0.6137976227342763,0.7321872433992035,0.9154086478380407,0.9203299175206197,0.04
0.09038502557286344,0.1647218736153006,0.1880848830000666,0.5937159387514492,0.7070583861324021,0.09696441950342713,0.16739768630618562,0.18953385587276683,0.6048518990597124,0.7209898544130099,0.9152353084613516,0.920024384296513,0.041
0.09053928377260176,0.1649275554469674,0.1883067265446252,0.5875074565557463,0.6992949870300396,0.09623810949481307,0.16619732579856594,0.18818450806545972,0.5990029201581608,0.7136715451700179,0.9151511544870264,0.9202666031897168,0.042
0.09068916954471605,0.16528944262426792,0.18873524273498427,0.5787720601983437,0.6883762498031017,0.09613793130171407,0.16490042584680475,0.18651149556097613,0.5896729795270612,0.7020025695100378,0.915131364798884,0.9200767263427109,0.043
0.09040158756467098,0.16387873760058663,0.18697155618330297,0.5714464228505349,0.6792236712102246,0.0953709185629206,0.16280532398680458,0.1839989942628824,0.5818646935613642,0.6922412647091396,0.9154942058623042,0.9204226312201769,0.044
0.09013848623682437,0.1629743646637582,0.18586564074079454,0.5675842152590371,0.6743997642797488,0.09614767563882724,0.1621338205258207,0.18287232320459007,0.5760704656068545,0.685000473117702,0.9159897800488781,0.9201621861808487,0.045
0.08995791983770882,0.16303457683478922,0.1860015261767288,0.5619580508668562,0.6673745334287049,0.09616605112986297,0.16123014522309667,0.18167886050954157,0.572426404007037,0.6804478349516427,0.9165116279069769,0.9200673766572486,0.046
0.09001590198920044,0.16342139728626007,0.18649169580819308,0.5541652391311981,0.657647547255604,0.0954488823019913,0.15998360974723655,0.18026595265859935,0.5650594606325323,0.6712469013207142,0.9166517762178259,0.9203126994256544,0.047
0.09041281817063122,0.16349002212390593,0.1864571433663637,0.5467396363711718,0.6483829184840901,0.09512545824534174,0.15911488766025852,0.17922585119066095,0.558915474382186,0.6635762801716867,0.9161383045198923,0.9202791085190585,0.048
0.09084217163940886,0.1630396256474794,0.18573025405001586,0.5407227430196944,0.6408787745843458,0.09522417506801618,0.15908208410000685,0.17915171265291818,0.5550451156066372,0.6587455939858955,0.9154580697816768,0.9197837176086509,0.049
0.09129733872608348,0.1628834574402197,0.18538195189323398,0.5359700653350801,0.6349531800125123,0.09672628490881595,0.1586972586331164,0.17817385037503938,0.5498382588117591,0.6522484683678378,0.9148910217956407,0.9187862427514496,0.05
0.09158744665461623,0.16197099682441785,0.18409154116349835,0.5308590256041952,0.6285826135579315,0.09760461360027149,0.15841426227632582,0.17752586614594293,0.5442496820616955,0.6452771838136997,0.9144383454224656,0.9182121152715154,0.051
0.09176735257864267,0.16117793710888717,0.18299269224696402,0.5259172433066164,0.6224248305660472,0.09747260079788635,0.15886478518720734,0.17815947170956536,0.5372753952827822,0.6365804903689756,0.9142530282637956,0.9179984618342624,0.052
0.09201388825584787,0.16117539970816375,0.18291187473603449,0.5213711090342283,0.6167616370900448,0.0974124580326376,0.1588815427228683,0.17820039791122655,0.5323741372622709,0.6304708995490123,0.9146217694774568,0.9179286926994902,0.053
0.09231544651243319,0.16019507128747806,0.18152866764534933,0.5162784186165161,0.610419406441334,0.09702844629292581,0.1589520618640705,0.1784137696150017,0.5271373254769995,0.6239449659358893,0.9148768746528425,0.9180892427328273,0.054
0.09168830995873682,0.15901898664833483,0.18018005646506563,0.5113596729828009,0.6042956336761525,0.09712971344743832,0.15897010147554086,0.17840565199865882,0.5218430569581161,0.6173494793120781,0.91561897836757,0.9179694600981638,0.055
0.09147137813018537,0.15769015105304643,0.17850176540023133,0.5076718901439489,0.5997055823987945,0.09688696690047051,0.15842350062751429,0.1777635540845852,0.5178794759409641,0.6124130908512171,0.9160399928584182,0.9179592929833956,0.056
0.09197659221865645,0.15763164136376437,0.1782660853807983,0.5034534179691124,0.5944562577992043,0.0972210986622358,0.15837071092067878,0.17758916048761803,0.5133514917874361,0.606775203648537,0.9158393264339594,0.9177004034379931,0.057
0.09274433909328055,0.15845590215029576,0.17910810768250054,0.5001681228533144,0.590369080729715,0.09713805681835108,0.15764174401816294,0.17665718856667523,0.5093953582488194,0.601850594219757,0.9153008102051368,0.9175848991553182,0.058
0.0936442383738587,0.16018231652941844,0.1810942839497372,0.4949908720443731,0.5839298235636426,0.09739338504311842,0.15692479596845174,0.1756346679735565,0.5040781426520075,0.5952335592749843,0.9145585493984068,0.9174123029994915,0.059
0.09383991969514133,0.16002795141609788,0.18082990424268425,0.49113778761991594,0.579138843582025,0.09765795399691375,0.15766432256470397,0.17652346697172377,0.4997628827526557,0.5898649855728655,0.9142876187302107,0.9172787868688543,0.06
0.09397154724203974,0.15907006417952982,0.17952959807416957,0.4881325150601601,0.5754028382203216,0.09808591537227487,0.15871710276895692,0.17777261880791415,0.49656316767789704,0.5858851654131199,0.9140173742009504,0.917098836256351,0.061
0.09389238544731658,0.15808939611444928,0.17826559946697673,0.4862878544099395,0.5731099935172752,0.0985298183925409,0.15943830218427057,0.17858096851881416,0.4946006106168083,0.5834445150888679,0.9142057732623772,0.9169585550717627,0.062
0.09406771262894396,0.1579558507700581,0.17803497990012257,0.4819623242446761,0.567734555507138,0.0984457796169951,0.15961323398976862,0.17883729107835458,0.49056916471231016,0.5784319064360275,0.9142691636248219,0.9170925249960323,0.063
0.09401427428977664,0.1577869167172856,0.17782974719450267,0.47777426894005953,0.5625313503487068,0.09821497659775519,0.15846970687547057,0.17740690781989543,0.48519317876618095,0.5717494769794613,0.9144071238868926,0.9174347758162789,0.064
0.09354410981073383,0.15663856682531482,0.17646825331561172,0.4730525919932034,0.556666827354035,0.09764749759667399,0.1580809298772745,0.1770742943083204,0.4826735013138498,0.5686182520068863,0.9148484848484845,0.9177711121365946,0.065
0.09335915773396568,0.15606839220406427,0.17577700875180957,0.4704301950267199,0.5534104580454051,0.09743203793767816,0.15703638997720987,0.17576918633249125,0.47985156433187437,0.5651119935308755,0.9149719739433422,0.9178806241478564,0.066
0.09383983087865377,0.15607264209441224,0.1756315256193649,0.4673845074391719,0.5496291497860208,0.0973497472056079,0.15557600194745974,0.1738756820091846,0.47657762266279846,0.5610448991596465,0.9143157737651098,0.9179331443068202,0.067
0.09445502739146765,0.15695533741897183,0.1765982919990446,0.464565167442475,0.5461295156708195,0.09745072300058143,0.15434832926661618,0.17223043409308425,0.4723919474002104,0.5558464187522958,0.9135200705778556,0.9179370680782241,0.068
0.0946937268634393,0.1571447910465811,0.17677226836128282,0.4612031438396013,0.5419570801462414,0.09748476083844128,0.1544438318521675,0.17234525417076718,0.46946049749696794,0.5522064709987236,0.9130213012606867,0.9177539487030869,0.069
0.09497009364145734,0.157502005952182,0.17715489267840978,0.4583709143592757,0.5384428479457172,0.09764195026375531,0.15375365882421094,0.17138876722892557,0.4664377090418246,0.5484538225906874,0.9126267676046281,0.9176460505642049,0.07
0.09558314217229286,0.15812967111810008,0.17778715164392522,0.45589074934400964,0.5353659875559221,0.09842492792665582,0.15431101972054323,0.1718752199986221,0.4637930988435204,0.545171260898529,0.9122672862977041,0.9172665821715246,0.071
0.09609952217449033,0.15707010608931032,0.1762322896053966,0.45247274315059793,0.5311264677675678,0.09866665432927489,0.15397057385292115,0.17135180570321,0.4601521462207009,0.5406529264503639,0.9120386057492013,0.917215664491043,0.072
0.09573188756551997,0.15629824815856735,0.1753333900592394,0.4495589691240583,0.5275131197665298,0.09846671784504185,0.15390121979002394,0.17132349182987544,0.4571975442076848,0.5369871184391968,0.912283248870018,0.9174126831940828,0.073
0.09563993115965169,0.15587013436023925,0.17479962679470962,0.44698215650960316,0.5243182108991303,0.09811842784529257,0.15312820892119441,0.170416997259335,0.4540274417767386,0.5330547190832122,0.9124388596135656,0.9178029995946493,0.074
0.09532303903068282,0.15536701049519128,0.17423797295546536,0.44432851294559633,0.521028608886014,0.09775962808115335,0.1527128429658938,0.1699838533582408,0.4513544332619791,0.5297395789891858,0.9126409812025067,0.9181309158778833,0.075
0.09558989764167862,0.15545392255744828,0.17426833038811873,0.44250569219866986,0.518769274858003,0.09773231484530441,0.15217362397096493,0.16928374969617252,0.44942195852788236,0.5273432310129683,0.9123760031574794,0.918335745296671,0.076
0.09589116240383326,0.15569014154869998,0.17448410642280093,0.4404564451327977,0.5162296181308957,0.09742298747427196,0.15169961152352518,0.1687579790818619,0.4472508024511498,0.5246512712446965,0.9118750811582913,0.9186456304376055,0.077
0.09603606832126774,0.15573435779594777,0.17449667734513294,0.4370777759887385,0.5120431489919183,0.09712767961985351,0.15107992840431578,0.16803634945086104,0.4453828718707321,0.5223355809707784,0.9115844122548391,0.918925778746315,0.078
0.09639546709587163,0.15562002597498104,0.17423345876555826,0.4330778550723664,0.5070881167889709,0.09704582941436567,0.15014787429883258,0.16683708840537934,0.4417330284083711,0.5178116626563735,0.9113466649791168,0.9189431717504114,0.079
0.09668967487064871,0.15591514166544812,0.17452885980095653,0.4311875896260678,0.5047469521707428,0.09720631443231584,0.1499930621872116,0.16658318291017882,0.4386923106316673,0.5140435821561078,0.91103487064117,0.9188663917010369,0.08
0.09665691117286182,0.15538121480532555,0.17383742451838557,0.4289829529195027,0.5020168039471987,0.09729547793221399,0.1487855385452885,0.16496812902368335,0.4364627370446779,0.5112811630817778,0.9108566843599553,0.9188705098136034,0.081
0.0967249228983502,0.15475687196186624,0.17299548452468555,0.42670783494173486,0.49919980092674876,0.09735169551421773,0.14830896508074282,0.16432410694450783,0.4340348372481727,0.5082734886080378,0.9107645409096449,0.9189001341299838,0.082
0.09663196296528916,0.15443094748613498,0.17259634262125795,0.4234888376037975,0.49521484973244073,0.09705467237955759,0.14745513410845967,0.16329527922325748,0.4315396361299767,0.5051829523767785,0.910919166365498,0.9191169738585709,0.083
0.09624873832262842,0.1539880671259511,0.17213471332128105,0.4211075477848044,0.49226749938982595,0.09706362489230778,0.14715798959311632,0.162901932784799,0.42944353588540385,0.502587140858993,0.9111808118081182,0.9193250803475778,0.084
0.09594948627956633,0.153281174539943,0.1712997051360614,0.4195129201371775,0.49029407837216676,0.09669558622533661,0.14658701338416893,0.16226717620551623,0.4277259526185422,0.5004603590442042,0.9113774850017645,0.9196847429714148,0.085
0.09601891222532448,0.15293149272007348,0.17081830373270887,0.4179411477653935,0.4883491529238523,0.09660971937894557,0.14623007548806438,0.16182504455093027,0.42603418452954456,0.49836578460745373,0.9111963725148234,0.919819788396698,0.086
0.09650868899013804,0.15289863932094286,0.1706211951391958,0.41598221200693053,0.48592544214071826,0.09627538436719917,0.14508483126099914,0.1604249431419077,0.4238175597935493,0.4956217506703215,0.9108136995747615,0.9199954028272611,0.087
0.09669613689368665,0.1521316905981444,0.16955429319097398,0.4135573332958858,0.48292569264064533,0.0961215961212077,0.1441410243733528,0.15923284468116983,0.421751921514427,0.49306500099471096,0.9104806272014544,0.9199806840131803,0.088
0.09732340931716921,0.15231659517071466,0.16960016786754326,0.41079573941607517,0.47951001512581903,0.09641778455372656,0.14406721194476377,0.15904274626766118,0.4170088316892492,0.48719559576675153,0.9100898775418489,0.9199089989888782,0.089
0.097170166532331,0.15192898423257795,0.1691388983669413,0.40896169647539354,0.4772419408725451,0.09666813437403815,0.14444219736636904,0.1594569028782445,0.41506649201884205,0.48479257158713285,0.9101522053105208,0.9198422397511388,0.09
0.09705766494048616,0.1512200764219202,0.1682425486017995,0.407064823959962,0.4748964729904626,0.09636411386026804,0.1439541468347604,0.15891101434102944,0.41305894415807864,0.4823092116818284,0.9102263487528839,0.920041753653445,0.091
0.0968169659724265,0.15080436723272717,0.16777183620025024,0.40510922180432984,0.472478711641214,0.09617691092697049,0.14342685423987872,0.1582768364239356,0.4109906484531626,0.47975106692072234,0.9105358113248562,0.9202477991522658,0.092
0.09648436085620776,0.15032011347638985,0.1672399214427328,0.4030085161646665,0.469881924027364,0.09607138893951322,0.143303519346703,0.15814790318896266,0.40857958841902126,0.4767694423301642,0.910900978389421,0.920442963122245,0.093
0.09634621322596265,0.14988814268350745,0.16671560622730724,0.4013936068612107,0.46788591410121405,0.09606364586039148,0.1436570147453835,0.15861493068066673,0.40659588990396023,0.4743166875986815,0.9111083927241785,0.9204733538985217,0.094
0.09632883871301413,0.14927050107063086,0.16590930924016756,0.40006686675229897,0.4662462479074793,0.09616855275790065,0.1432750621504537,0.15807996510239897,0.4036433888337111,0.4706666816247142,0.9111609304283763,0.9205062624986843,0.095
0.09686197013780642,0.14913783933651767,0.1655673982275412,0.39797909070547843,0.46366635808218215,0.09579781938662851,0.14254396335723768,0.1572356086051434,0.4018396717974185,0.4684372227309289,0.9107884595354651,0.9207082595562965,0.096
0.09703367881581226,0.14886502694648585,0.1651548792161261,0.3965256463487906,0.4618705445007575,0.09565940723819429,0.14214553021550125,0.15675545457979773,0.4003308512098804,0.46657248374822463,0.9105762292547165,0.9207545613854243,0.097
0.09699810671517411,0.148775876008238,0.1650488892146295,0.3953441087997094,0.4604108237168323,0.09555780824804198,0.14225016514856198,0.1569249058887254,0.3991046858879992,0.46505722222316215,0.9105550454035304,0.9208407305377004,0.098
0.09700002530835562,0.1483267171989191,0.1644579632216676,0.394259186298589,0.4590705731077278,0.09571233854583384,0.1427374694616614,0.15751679632092153,0.3978070172878821,0.4634537418905602,0.9105817594182404,0.9207938592061405,0.099
0.09661780491530969,0.14766019896619834,0.16370209423933477,0.3930216979983614,0.4575419778553782,0.09570340933155334,0.14206714257660744,0.15663860159648157,0.395933156111668,0.4611385420375787,0.9108339166083391,0.9207509249075093,0.1
0.09629132051020654,0.1472029299058241,0.16320372143016104,0.3914758152948494,0.4556326309369214,0.09597012386418276,0.142645477261917,0.15731487404406205,0.394342229038161,0.4591731556578611,0.9111414711414711,0.9205563805563807,0.101
0.09601112425149502,0.14649824328975095,0.1623656235589171,0.38955675064062817,0.4532626539077818,0.09612616130874976,0.14294750756419286,0.15766278781590354,0.39236788754875085,0.4567344193606948,0.911375355357318,0.9204823056563083,0.102
0.09637261410161106,0.14630309627868932,0.16199553353434248,0.38767413168236314,0.45093800270830364,0.09624342404860205,0.1428721326364777,0.15752686962123863,0.39043172797308434,0.4543431796223395,0.9112736627511892,0.9203523929715562,0.103
0.0965348821961984,0.1463710082546539,0.1620337907301685,0.3863620429674324,0.44931802614630456,0.09636306180145975,0.14316937351666492,0.157879928627158,0.38908272401040156,0.452677297931642,0.9113008364580331,0.9201836361888281,0.104
0.09630001207728746,0.14573857940302698,0.1612764148482594,0.38491608541806854,0.44753294506441077,0.09665608554815526,0.14312820818559915,0.15773373244308153,0.38751885618814164,0.4507462831073438,0.9115427102180743,0.9199485763260639,0.105
0.09612964092619629,0.14500652358248312,0.16036782956017326,0.3834912578870753,0.4457741318509775,0.09650322561591947,0.1424947830822067,0.15694927257161126,0.3861323080206943,0.4490343985395343,0.9116630506555989,0.9199226488067163,0.106
0.09602824886448232,0.1441785980358323,0.1593115649182566,0.38179401642258515,0.4436792862283949,0.09666586993289655,0.14223188030063547,0.15655262641621054,0.38438871776208927,0.44688193906908613,0.9116521820390617,0.9197962807214283,0.107
0.0962101403143131,0.1446645137802553,0.1598930311552657,0.38048626443364986,0.4420653495825321,0.09680885298931413,0.1420757463618042,0.1563024842788725,0.38208705583949526,0.4440409561132739,0.9114711600777704,0.9197278029812055,0.108
0.09624023832594732,0.14444943271799798,0.15960089381264247,0.378699030055765,0.4398599170640697,0.09675153553504996,0.14249386987002957,0.15687003208959457,0.3802700259384885,0.44179849781815106,0.9114604164755531,0.9196697550683425,0.109
0.09637227732853548,0.14520868945050672,0.16055727611741197,0.37778273051855077,0.43872932224138833,0.09695510921050415,0.14260281411440695,0.15694923565563357,0.3793385924202004,0.4406490988157211,0.9114735024088714,0.9195673120625396,0.11
0.09615455622145273,0.1447209312566533,0.1599846491248592,0.3763900827088076,0.4370111201232637,0.09701192693246866,0.14297679897760787,0.1574229016203659,0.3779231264730869,0.43890254774692083,0.9116241780019816,0.9195135573371767,0.111
0.09607061301906022,0.1439799695326472,0.1590371958654888,0.37542729019752763,0.4358233612596184,0.09720308215674665,0.1432782297907548,0.1577589904757288,0.3766669788682898,0.43735273139271547,0.9116730649049191,0.9194429068833139,0.112
0.09625995961425435,0.14381669288837107,0.15876309477452205,0.3746098002721896,0.4348149221192828,0.09704465596749469,0.14307961255128215,0.15754774176332964,0.3748815079086052,0.43515008849930825,0.9116715334926113,0.9195398637288734,0.113
0.09625055743635161,0.14361629629207448,0.15850267136101598,0.37292924327800697,0.4327420106101476,0.09737012462405194,0.14327323474004505,0.15769992649078576,0.37326294789119274,0.43315360387834445,0.9115796859924571,0.9193974212788351,0.114
0.09644254214143107,0.14359899537924056,0.1584195949682664,0.37186934588199017,0.43143479375773847,0.09772661768286599,0.14297012177837104,0.15718950877981552,0.3721992694197976,0.431841691666603,0.9113303191026871,0.9191870272150244,0.115
0.09696097043025768,0.1439994035540422,0.15878291110723164,0.37036662545190063,0.42958159905995286,0.09784609829718326,0.14315257910742393,0.15739175879064243,0.37049633302016327,0.429741549782186,0.9109249202654941,0.9191578312214466,0.116
0.09704159170487975,0.14372681034636675,0.15839930763369126,0.36952793907290554,0.42854739803395214,0.09775308180814911,0.14314182413905738,0.1574068574430571,0.3689517496313341,0.4278369243660021,0.9107110503375775,0.9191932313477483,0.117
0.09715414971536966,0.14333859075744407,0.15785370079923888,0.36831574746023427,0.4270527334004896,0.09838795422490816,0.14340988137361674,0.15755962990606803,0.3681258034004896,0.4268185394418609,0.9105304635200407,0.9189492415896955,0.118
0.0972034397262096,0.14303843662247037,0.1574437213612952,0.36662028537329316,0.4249624082432818,0.09858645506762277,0.14390683685255495,0.15815038541353363,0.36649593948699505,0.42480911327430504,0.9105402907318713,0.9188538778253927,0.119
0.09720196651468614,0.14291245823508975,0.15727861277578803,0.36575341196094246,0.42389374665741686,0.09849752360398613,0.1437233302047886,0.1579371551364694,0.36563024514036646,0.4237419150161217,0.910569119240063,0.9189250895758684,0.12
0.09701392888400719,0.14247485074308666,0.1567625690416545,0.3646508889161958,0.4225346810285732,0.09844050899566707,0.14334724932618476,0.1574607962872046,0.36446843363740855,0.4223097815545419,0.9107007685315266,0.9189670275183868,0.121
0.09688586415077928,0.14200704445864998,0.15618798684112362,0.36374227758988864,0.4214147315876574,0.09874175809550763,0.14258846868500055,0.1563688634416983,0.36356164877868047,0.4211920985137507,0.9108384558642736,0.9189279567248586,0.122
0.09693553239392287,0.1417293632014685,0.1558074243124114,0.36230730748235296,0.41964614955781154,0.09873736865746047,0.14290720361647816,0.15678915174645516,0.3621295389360233,0.4194270653121982,0.9108178196894565,0.9189643118445653,0.123
0.09686125337251753,0.14166908705644504,0.15575154907139366,0.3614219760142271,0.41855508448668255,0.09909976832546022,0.14313494248572478,0.15697456865037934,0.3614219760142271,0.41855508448668255,0.9108878316264815,0.9188170308846066,0.124
0.0967287814577147,0.1414654350204453,0.15552552614016066,0.36019708442666,0.41704567128179915,0.09896515458062753,0.14279537794047198,0.15657059099642306,0.3603710403964677,0.4172600258543185,0.9109263258939287,0.918748100151988,0.125
0.09669181260974613,0.1412258918773222,0.15522231678998896,0.35870358761848353,0.4152054477515168,0.09909004629807501,0.14271690238006918,0.15642820000583876,0.35938976646333054,0.41605090268208045,0.9108467581937938,0.9186747083564795,0.126
0.09695665847499611,0.14141485863151781,0.1553874358235675,0.35757167686198643,0.41381089263162163,0.09911355203290068,0.14233925134655434,0.1559244711308455,0.3583624858588259,0.4147851855260068,0.9106676639634672,0.9186772695063377,0.127
0.09694569660393604,0.14121615131459428,0.15512972279508688,0.3560663590261238,0.41195647033988136,0.09924155269296103,0.14270224555004415,0.15636132044798456,0.35678791606188487,0.412845340416719,0.9106663541910787,0.9186961956097179,0.128
0.09693643596303111,0.14109024727916905,0.15496715940709813,0.3552959018139331,0.41100741458020384,0.09929262113341591,0.14230341048950348,0.15582108714427387,0.35540555144729635,0.4111424785675133,0.9106952949383776,0.9187566855282537,0.129
0.09716728287521159,0.14118835030525007,0.1550235429261193,0.3538828926783546,0.4092670012941474,0.09924737639485716,0.14219114994066462,0.1556877644836327,0.35415284569902383,0.4095994899713329,0.9107191754480425,0.9188531651411433,0.13
0.09722613965355005,0.1416157197656765,0.1555667306580591,0.3530246559659924,0.40820999584035667,0.09903166160818902,0.1417099430543653,0.15512311722316355,0.35323841794027677,0.40847325894726916,0.9108312342569268,0.9189840470193115,0.131
0.09706191476269771,0.14114360026463013,0.15499784427952318,0.35217486521142444,0.40716346010669685,0.09886597097293942,0.1413058361577029,0.1546440795014857,0.3523865286021334,0.40742412185876814,0.9110400727217635,0.9191076433603516,0.132
0.09692634333134448,0.1408405681793904,0.15464218170306196,0.3511765205416204,0.40593406313649993,0.09895687096751674,0.14134913753074613,0.15467242130776107,0.35138573570829756,0.40619169038643443,0.9111773550860832,0.9191075858957971,0.133
0.09684632662059751,0.14071424756037554,0.15450130842716292,0.35024132743520126,0.40478251776069785,0.0991417575545835,0.14151521833874453,0.1548325917280523,0.35060379959211374,0.4052288363354202,0.9111775240653687,0.9190612640847696,0.134
0.09703843246630334,0.14092471224520967,0.15471754303286595,0.3491120554348564,0.40339210344210574,0.09896545953942427,0.14112252903832578,0.15437189373798055,0.3498289492210977,0.4042747639051263,0.9110169617065401,0.9192000592548701,0.135
0.09741301298572423,0.14128380772212598,0.155071771782138,0.3480479326291348,0.4020820133924207,0.09886328587127563,0.1409299860661129,0.15415094898449033,0.3491120554348564,0.40339210344210574,0.9108896404676122,0.9192890228659657,0.136
0.09740230246721712,0.1411851979439139,0.15494553652230433,0.34709655024444885,0.40091081324687955,0.09896691012769276,0.14019715589419687,0.15315523313509816,0.34819913465851254,0.4022681586189938,0.9109138019122693,0.9192715860156191,0.137
0.09735354208855168,0.14117336074406403,0.1549453037500822,0.3465506160828539,0.400238778933689,0.09928216794030047,0.14126779215466917,0.15446327405061364,0.3474458136143719,0.40134076435191895,0.9108687776248096,0.919200782551989,0.138
0.09734930270447234,0.1412262344720767,0.15501612731332376,0.345860878632058,0.3993897656855122,0.09930440564134022,0.1411990073207125,0.1543658821342295,0.34669915641434823,0.40042162640988455,0.9108948996475074,0.9193065247104522,0.139
0.09729947834397454,0.14107265015252707,0.15482993272092926,0.3446915213439845,0.3979504800891892,0.09923381557923042,0.14125843218940015,0.15446616883831063,0.34551812481373523,0.3989678790157669,0.9108549389329333,0.9194464681094207,0.14
0.09733805796097356,0.14127184661125577,0.15507960875848734,0.3436338155850839,0.3966487302231585,0.09906674056226107,0.14095503282433705,0.15411992467813235,0.3444499515835741,0.3976531637072014,0.910838238422807,0.919588681653783,0.141
0.09729028534880695,0.14120511761235593,0.15500692203804275,0.3429202930528427,0.39577063658585915,0.09917567832731777,0.141152116729582,0.1543447116560079,0.3432525066065113,0.3961794678709336,0.9108309273994789,0.9196000281670302,0.142
0.09718192109631593,0.1409437918860638,0.15469752270569884,0.3416979070755911,0.3942664241757484,0.09911069946157283,0.14102307166644767,0.1541955315022655,0.34216591717854505,0.394842319335902,0.9107656807216283,0.9196349905601007,0.143
0.09722745904585053,0.14118406478386816,0.15499899801581654,0.34100083988226754,0.393408708488152,0.09873952031347889,0.14061119500427688,0.15377086419281338,0.34160462300730693,0.3941516388710172,0.9106756475244775,0.9198007082841471,0.144
0.09737106632627544,0.1410863394703658,0.15482542531565135,0.3402179152069507,0.3924454032829149,0.098632898647366,0.14099091421959836,0.1543034333994428,0.3409545781464177,0.3933517867450057,0.9105241017860837,0.9199048341493694,0.145
0.09732523558055217,0.14078675393375564,0.15444608827333386,0.3393970151789363,0.39143543599466424,0.09887420770485957,0.14167091015239244,0.1551213023501885,0.3401262961302774,0.392332679597292,0.9105314704472299,0.9198424765427025,0.146
0.0972869166912465,0.1403574928181116,0.15389395960084065,0.3384944869680748,0.39032511413099047,0.09889814459036055,0.14160302032920202,0.1550245527042665,0.3392157079822208,0.39121237930002045,0.910542139990477,0.9198211006054011,0.147
0.09728321774563245,0.14028657340846845,0.1538019137596455,0.3379577385660617,0.38966482419665605,0.09897149137481145,0.14178962277327428,0.15524674978421973,0.33844962220810465,0.39026992195254673,0.9105182082291737,0.9197763664617254,0.148
0.09721906407005937,0.1404195939567428,0.15399690334970045,0.33715922072114957,0.3886825650631701,0.0992707374796631,0.14229547952587945,0.15581754131183315,0.33760186917186846,0.3892270607046453,0.9105697604187641,0.9197060599959734,0.149
0.09728887372895682,0.1408082681608582,0.15448579212517005,0.33628113524606007,0.3876024997944739,0.09926316916748497,0.14288247767174184,0.15659140320165116,0.33671898328565575,0.38814105372090757,0.9105146323578427,0.9197620158656092,0.15
0.09738402200890355,0.14063306371223655,0.1542256196761412,0.33545573050418465,0.38658730020135934,0.09903830141123877,0.1426192035093977,0.15631605845453336,0.3358890972924673,0.3871203079028431,0.9104582477981589,0.9198715316866436,0.151
0.09747386179606198,0.14051292908997914,0.15403949309663884,0.3348958312625546,0.3858986939481358,0.09899949336434062,0.1422504731024389,0.15584363816298408,0.33532617540989124,0.38642796092220427,0.9103907637655417,0.9199565818038289,0.152
0.09761995649975912,0.1407917477632903,0.15436002501754295,0.33425462398138994,0.38511012581095266,0.09891294410365084,0.14172808225997213,0.1551842685376731,0.3346815235178688,0.38563513008488365,0.9102529246454485,0.9200006535520554,0.153
0.0978189905440044,0.14095621793238233,0.15451363225444398,0.33328134148188326,0.38391324095282103,0.09926425542540229,0.14242944621993045,0.15599564904106789,0.3337876569344519,0.384535866209059,0.91007531978443,0.919837023569898,0.154
0.09772383537911367,0.1404800729156676,0.15391774757001314,0.33219527554857353,0.382577769061517,0.09940119153601495,0.14229063580974102,0.15577017543862637,0.3329874731031699,0.383551876981421,0.9101103154635183,0.9198013031417328,0.155
0.09761706737945383,0.1400930209292319,0.15344260633059073,0.3311648578514218,0.3813108293600075,0.09927993720360215,0.14214983247396706,0.1556232281303675,0.3320295024163177,0.38237393748417237,0.9102435741298635,0.9197897570668551,0.156
0.09756041448908791,0.13951900095447178,0.1527059852721639,0.3301073388140915,0.3800106737507936,0.09919511515126611,0.14175602067555157,0.15513230526889843,0.331205817101046,0.38136118844332445,0.9103127189350998,0.9198229412139349,0.157
0.0976699341120741,0.139986607588801,0.15328613353862947,0.32934345790671365,0.37907159549663505,0.09907762822506254,0.1413747114834898,0.15466808050756692,0.33039065742640034,0.38035898625945397,0.9102860578444399,0.9198557053351055,0.158
0.09770511760237023,0.1401844727836478,0.15353512726919216,0.3285077710799686,0.3780443070276315,0.0990244989178331,0.14114027159033082,0.15437665728740152,0.3295437570482661,0.37931782813183135,0.9101886673794101,0.9198924595937364,0.159
0.09766045162219857,0.140025938503888,0.15334080580956186,0.32783777328246433,0.3772207445887156,0.0988338308205601,0.14086753095311022,0.15407812242334024,0.32886482616907575,0.37848321747540314,0.9102412349228176,0.9199543778513841,0.16
0.09776532748816766,0.13982629742937241,0.15304545941089392,0.32721242871633016,0.37645210915469396,0.09882509138613851,0.14119717387793357,0.1545141140896406,0.32823118967634385,0.3777043274331914,0.9102720327929947,0.9199857151729712,0.161
0.09786688018963333,0.13962993150460623,0.15275546191788342,0.3265149060765538,0.37559480150136326,0.09861450299558923,0.14088758844393884,0.15417341529913445,0.32740730713983557,0.3766916377781737,0.9102382568977225,0.9200524658971674,0.162
0.09792932805693383,0.13926182714438728,0.15225204114330124,0.32567085931705714,0.3745574677700799,0.09856229399988102,0.1404578334444052,0.15362500298411283,0.32682413875885796,0.3759748658512265,0.910180970492608,0.920056438255322,0.163
0.09789563955390987,0.1391687272629662,0.15214026911438389,0.3249871049014933,0.37371718406108534,0.09861746393560679,0.14011959924490225,0.15316312748496652,0.3262837924231389,0.3753107558808415,0.9101945003353454,0.9199951222486439,0.164
0.09788791217247989,0.13906992306349733,0.1520128407721028,0.32412221079185716,0.3726543580971198,0.09865705343752826,0.13977738556803013,0.1527009185233307,0.32567085931705714,0.3745574677700799,0.9101927155929941,0.9199327313496158,0.165
0.09783395240951087,0.1389598780271214,0.1518851689355133,0.32356338374373517,0.37196768162321014,0.09876360240435042,0.13944650530970074,0.15223256050852513,0.32521434644172487,0.37399644210522104,0.9102017950725859,0.9198271188482624,0.166
0.0978316330109308,0.13866228428925242,0.15149477469101066,0.3227511258621235,0.3709696481779845,0.0989494715056986,0.13955950952103774,0.15232266432585861,0.32438440481197306,0.37297654779204914,0.9102245374528468,0.9196622956709182,0.167
0.0979800065922508,0.1388033446352233,0.15163353659158613,0.3220565645735134,0.3701162812979681,0.09898236692252078,0.13924025212232005,0.15189273032797126,0.32367482167831585,0.37210461209691514,0.9101321349919648,0.9195797869174451,0.168
0.09794339631886792,0.13855353428564826,0.15131672050377923,0.32169355253940085,0.3696702883420331,0.09906678650331284,0.1390237201742986,0.15158161361375128,0.3231930985862418,0.37151269872505965,0.9101414117507843,0.9194367197207265,0.169
0.09786172833025297,0.13826103655241168,0.15095796199366157,0.3209727292416452,0.36878473018058483,0.09907669091123802,0.1390738475030925,0.15164438243196107,0.3224944929231043,0.3706543327989026,0.910206458443621,0.9193441562261043,0.17
0.09785588058710833,0.13830503132703784,0.15101762155958712,0.3201877239358567,0.36782037979622634,0.09892396130049173,0.13881404125580848,0.15135092352747948,0.32169355253940085,0.3696702883420331,0.9102724986842873,0.9193193380504061,0.171
0.09782546781335537,0.1381962109221438,0.15088415875633443,0.31941085760854626,0.3668660872000605,0.09888327898938323,0.13894762919765336,0.15153928212025256,0.32093686862021303,0.3687406754021406,0.9102784721818503,0.919344805534562,0.172
0.0980705910133075,0.13838108920689585,0.15105010292488075,0.3189206622427945,0.36626396793419846,0.09880635056898485,0.13863847738292545,0.15115714581016393,0.32043660881162717,0.3681261192644553,0.9101040402288884,0.9193855846482863,0.173
0.09804167568707517,0.1380104342285357,0.1505720440558519,0.3182605165000851,0.3654531315741168,0.09878504203848579,0.1386098637919069,0.1511262363429821,0.3197629786277253,0.3672986208073427,0.9100275846215736,0.9194098040342511,0.174
0.09796892424391408,0.13775892651758626,0.15026435580359754,0.31746916725842733,0.36448119840990995,0.09874002866863398,0.138503965897623,0.15100120331244815,0.31874637093508706,0.3660498872229406,0.9100537112165021,0.9193766070510262,0.175
0.097992619097401,0.13765767717473198,0.15012383828475032,0.3166184988916675,0.3634364782450188,0.09881334405247051,0.13851296606879115,0.15098999013106335,0.31819136731956704,0.36536820027238487,0.9100471564115673,0.9192875404806544,0.176
0.09810296712421392,0.13769197474888592,0.15013423428806855,0.3159784933336935,0.3626505235357008,0.0988690270926418,0.1383054092142896,0.15069970073823608,0.3176404822110382,0.3646916017931402,0.9099870063838202,0.9191870515790067,0.177
0.09814458288470738,0.13713665491694693,0.14939130612707938,0.3148799952554713,0.3613016140536376,0.09896141160582837,0.13833401834212722,0.15070826617353544,0.3169915860436499,0.36389466411093674,0.9099859558451768,0.9190573563282962,0.178
0.09816338148953657,0.13694307211514906,0.14913097488319868,0.3143204754581519,0.36061459297603315,0.09890313634456879,0.13808613640540413,0.15040079356738092,0.31624729111143246,0.36298061400898696,0.9099726272275295,0.9190542427797331,0.179
0.09824142401925581,0.13681209671944766,0.14893430813950795,0.31415672433385755,0.36041353270013066,0.09889171348364637,0.13763081846286376,0.14980596574204638,0.31561049509902034,0.36219862392558544,0.909943892006,0.9190283873118159,0.18
0.09840331589037604,0.1370591017764402,0.14920806305491752,0.31363518239139404,0.35977317997973934,0.09892262789883156,0.13743343146483572,0.1495368268712942,0.314517463587232,0.3608564665014284,0.909832053477708,0.9189923208662505,0.181
0.09839714897506971,0.13694606975022156,0.14906144485098355,0.3131173574737994,0.35913741763027135,0.09903136154787726,0.1376288551121604,0.14975949594664936,0.31402598796573145,0.3602530111817467,0.9097741882314154,0.9189780781275758,0.182
0.0983829997523389,0.1366779926953863,0.14871356190605833,0.31231559393801506,0.3581531004063464,0.09896665388128424,0.1374934255048707,0.14960183944371216,0.31360270989282546,0.3597333109149594,0.9097409977596854,0.9189754658215399,0.183
0.09842796088280498,0.13669587757853185,0.1487229371114746,0.31168053086522196,0.35737348485753195,0.09896420548999849,0.1372158334051958,0.149237773607115,0.3131496134624686,0.3591770193212339,0.9096886038802238,0.9189832074343784,0.184
0.09849246651260181,0.13654100953218878,0.14849912305263038,0.3111137250991427,0.3566776970243525,0.09898074220725596,0.13711539353642385,0.14910056966844804,0.3126032059818794,0.35850619157567776,0.9096465055942923,0.9189600562131776,0.185
0.09855084341227938,0.13669218463957492,0.14867946331101067,0.31052024634010705,0.35594920064284735,0.0990064993089941,0.13686024409434105,0.14875713531259294,0.31187046293588666,0.3576066449062967,0.9096199129079082,0.9189565077146389,0.186
0.09847271741027587,0.13650450873495756,0.14845735743700036,0.30996250615510157,0.35526460529316906,0.09906147600528419,0.1365718997569036,0.1483608900788411,0.31127072325644944,0.35687041842369405,0.909679696272926,0.9188845516282548,0.187
0.09853472384868628,0.13666079128806674,0.14864326962615776,0.30965452242107694,0.3548865854668481,0.09905403226177985,0.13619736166195262,0.1478709794734355,0.31064478143456387,0.3561020648273176,0.9097111855752351,0.9188394234349235,0.188
0.0985022877218744,0.13678212905066825,0.14881293632543202,0.3090729960349689,0.35417284456812326,0.09905482838978391,0.13614967366660619,0.1478080536107503,0.3100551610747246,0.3553783319630536,0.9097254113538966,0.9188095867943499,0.189
0.0985296140173328,0.13724108592415096,0.14940754852343666,0.3084357443215993,0.35339074738152904,0.09912189582872621,0.13610122049901405,0.1477232939668188,0.30940908991392313,0.35458534788467394,0.9097568549023738,0.9187526972264614,0.19
0.09859926595208238,0.13733762792218118,0.14951254168421224,0.3078640799834992,0.3526891797888656,0.09920854001588372,0.13601485755266113,0.14758255734993403,0.3088295583420398,0.3538740694215615,0.9097298570755457,0.91868750327208,0.191
0.09858911928597999,0.13734739364914328,0.14952856559185176,0.3071485279411379,0.35181107377860965,0.0992743897880684,0.13652120702728238,0.14822734958817818,0.3082848580754205,0.35320557104526795,0.9097057444924743,0.9186755898130307,0.192
0.09857902031665303,0.13706611863494172,0.1491620638206896,0.3064108143719332,0.35090582521125774,0.09934197536850967,0.1361805016540737,0.14775832420096524,0.3077144070392169,0.3525055010001549,0.9097031241904565,0.9186031811823223,0.193
0.09861757862440675,0.13702834749366244,0.14910030342399994,0.30617637369914574,0.350618154359017,0.09940349134363224,0.13629016601465754,0.14788312091126551,0.30747558841712647,0.35221242716861645,0.9096665120354623,0.9185552291119012,0.194
0.0985520364712654,0.13693119744883855,0.14899321947036157,0.305680777525046,0.3500100502475315,0.09942248394877141,0.13658702545575946,0.14826730992938428,0.3069707694289154,0.3515929412826718,0.9096933490590223,0.9185098200092305,0.195
0.09844625228789639,0.13685594831304176,0.14892756706380175,0.3052752610414067,0.34951249356117875,0.09939326478819055,0.1362189510724502,0.14779273819036035,0.3065577386929615,0.3510861117630463,0.9097765420131628,0.9184699760216318,0.196
0.09835341641132446,0.13678657027486046,0.14886556148911465,0.30492954164265856,0.34908831911071125,0.09960335757077197,0.1364682507329104,0.14805436001243963,0.3062056359434315,0.35065406034906266,0.9098817318917821,0.9183518603116596,0.197
0.09828192765187406,0.1366827376495362,0.14875156364880146,0.30447123653932645,0.34852602801139676,0.0995863081297686,0.13636885168782908,0.14792907966321955,0.30573890108008944,0.3500813674710844,0.9099813140750466,0.9183253371041866,0.198
0.09829014838401376,0.1370744388599521,0.14926378729524703,0.3040726841817385,0.3480370642068704,0.09968150788514184,0.1366701899284408,0.14829520428490617,0.3053330479580436,0.3495833953876244,0.9099884427918196,0.9182297371991355,0.199
0.09829462296476894,0.13678312622479558,0.1488795129636611,0.30367640934724294,0.3475509103605543,0.09957490453307072,0.13651107256280837,0.14811958251501162,0.30492954164265856,0.34908831911071125,0.9099515024248784,0.9182085895705218,0.2
0.09825728428844126,0.1365143649422694,0.14853801886204396,0.30350726915152215,0.3473434123061895,0.09953299698299273,0.13662194782374915,0.148278475230844,0.3043286336012385,0.34835107382439867,0.9099393065021643,0.9181951146709119,0.201
0.09835539854357352,0.13640594328691275,0.14836468592053365,0.3031142107878049,0.3468612266787443,0.09949763232017289,0.13673755635153548,0.148441532475678,0.3039308971245682,0.3478631166488642,0.9099212910251966,0.9181357358546606,0.202
0.09824020089913801,0.13619702636611278,0.1481263143700191,0.30255655497852496,0.3461771472007557,0.09965998531110826,0.13744939706036233,0.1493260693244136,0.3033666343202708,0.34717088628856546,0.9100724102260973,0.918057238559677,0.203
0.09818449170714061,0.1360458585511976,0.14794514527361552,0.302141257926836,0.3456677202892736,0.09951263862269427,0.13705431399026985,0.14885312624865074,0.3029743733311851,0.34668968436179376,0.9100450958286358,0.9180981324444878,0.204
0.09821548808625888,0.13608161393309284,0.1479823963420978,0.30159140727154904,0.34499326896424265,0.09945412174863497,0.13685317609536107,0.14860716460433215,0.30239013501334283,0.3459730049548859,0.910003902248671,0.9180854592458901,0.205
0.09829845416362541,0.13607660992798504,0.14794974459678376,0.3011002876468374,0.34439088331070633,0.09953319806748823,0.13695067222815102,0.1487104498215022,0.3016736042714653,0.345094090546354,0.9099427212271248,0.9179986408426772,0.206
0.09817161537624625,0.13605284127745632,0.14795836941783663,0.3007477725539778,0.34395851882263745,0.0996165379837341,0.13707387318730319,0.14884617853699633,0.30131812780200573,0.3446580734347875,0.9100067629583113,0.9178720834742287,0.207
0.0981720962020621,0.1362245810432192,0.14818393342186856,0.30002140071483874,0.3430676534874369,0.09975148597783835,0.1372677807417064,0.14905861623892208,0.3008831398988399,0.3441245472065232,0.9100086534301235,0.9177366472765734,0.208
0.09805335282577139,0.13603774608918764,0.14797569825768989,0.2995945923558976,0.3425442153062911,0.0998846476260193,0.1372434547916117,0.1489847941865122,0.300450907118874,0.3435944190920429,0.9100631548729727,0.9176379120616239,0.209
0.09811406586225946,0.13570493117376664,0.14751920312881178,0.2990912232198931,0.3419269065311751,0.0998841364141854,0.13694671910200001,0.14859495937531317,0.29988773459389806,0.34290372325283397,0.9100071425170233,0.9176191609923338,0.21
0.09815212315911123,0.13532870426268562,0.14701277260952328,0.29872270213028557,0.34147498541992827,0.09982887877354223,0.13669288990223832,0.14827872197125708,0.2995148638836117,0.3424464382678937,0.9099165916307288,0.9175565139092936,0.211
0.09820963584971368,0.13525670751041852,0.14690007288949716,0.2981216106796257,0.34073789037819213,0.09993635773970029,0.13677027063333058,0.14834664325704294,0.29869645598450056,0.34144280003107935,0.9099146266685537,0.9174241781048064,0.212
0.09841656544216457,0.13555167093025966,0.14722270408366095,0.2977842225483681,0.34032418045252777,0.10006513958428685,0.13682047985669393,0.14837215822802188,0.29835618221977456,0.3410255319804755,0.9098610393878223,0.9173010656776678,0.213
0.09847758516328865,0.13562730968440315,0.14730293739103914,0.2973198504863029,0.33975477993054193,0.10038888726062184,0.13698096418817324,0.14848133122254653,0.29786193117833715,0.3404194668135474,0.9098196345965143,0.9171062099901874,0.214
0.09840196143827037,0.13560704888520783,0.14730007636853104,0.29668018328640766,0.3389704729735852,0.10049508894232381,0.13700901060823287,0.1484848145603757,0.29721709198748913,0.3396287831743134,0.9098893074740708,0.9170466489930702,0.215
0.09833246993571816,0.13547234490897422,0.14714487704342613,0.29597095569791404,0.33810092529231794,0.10061061511661881,0.13706141060670246,0.1485173749035859,0.2966547234542005,0.3389392570929484,0.90997129762511,0.9170325447895925,0.216
0.09834315650703956,0.13560634161524593,0.14731762836353937,0.29551898137934135,0.3375468093029937,0.10045036903730052,0.13678224402797967,0.14820083331076456,0.2961728232187145,0.33834841954595263,0.91001797152205,0.9170978295931065,0.217
0.09844201765238589,0.1360501815756386,0.14786989023723235,0.29494590165141554,0.33684424910643845,0.10043355637874886,0.13671238810525582,0.1481143066478723,0.2956943841129629,0.33776184883724947,0.909951837071694,0.9171152699417457,0.218
0.0984176375812745,0.136042837512219,0.1478679003476587,0.29450083934438415,0.3362986533399531,0.10039869902781938,0.13658717853925495,0.14796070067142042,0.29529414245751756,0.3372711667573526,0.909914159170814,0.9171407698278621,0.219
0.09837431489637921,0.13610212176506145,0.14795943249521873,0.29386322303092416,0.3355170433518775,0.10033158619605002,0.13641709728363216,0.14775825791115796,0.29474772621987255,0.33660130608228184,0.9099445479750922,0.9171996727421476,0.22
0.09835111889844528,0.13613393268491028,0.14800853130351357,0.29352243139477385,0.33509930728246495,0.10030538263966714,0.13626225916583187,0.14756299178834079,0.29442695285889303,0.3362080788610815,0.9099972851907157,0.9172584950907202,0.221
0.0984314451783907,0.13630027067725353,0.1482019015483247,0.293038633177897,0.3345062967045492,0.10023542297207871,0.13585182171174087,0.1470455470299204,0.29405875652081004,0.3357567300140474,0.9100171163461108,0.9173348047385255,0.222
0.09831657971077645,0.13622704640444325,0.1481417645081671,0.29236726260667467,0.33368341079235303,0.10025427137137262,0.13596598807938706,0.14718967047333448,0.2934981566080126,0.3350695521498913,0.910067261557778,0.9173624501143443,0.223
0.09835007115025317,0.13624469241435158,0.14815443052592536,0.29151409524268784,0.33263776639559506,0.10029077698179778,0.1360151008546192,0.1472427455003631,0.2930627385229029,0.3345358430134764,0.9100776751037901,0.9173612785143521,0.224
0.0983377227699865,0.13618213836063858,0.1480760975462721,0.29099817129992805,0.3320054845695926,0.10024442594482766,0.13570825612966814,0.146854031330618,0.29267811364164364,0.3340644091769445,0.910165325985512,0.9174072263454963,0.225
0.09832307908192445,0.13613990632222522,0.1480251948834626,0.2901857570830392,0.3310098992692464,0.10028554307222107,0.13555530645844932,0.1466400892369782,0.2921767024210998,0.3334498532345963,0.910183177735499,0.9174368390779172,0.226
0.0982871816671798,0.1358731614117311,0.14768589790287584,0.2899095502698318,0.3306714328263666,0.1003114111645309,0.13549914169374602,0.14655814271721362,0.29189190200979687,0.3331007983023579,0.9102317078542798,0.917451213602925,0.227
0.09827359197408775,0.13571236460880712,0.14747883600829034,0.28949744740601946,0.3301664525945407,0.1001590774211392,0.13525899466450877,0.14629039722671064,0.29144350014661924,0.33255124816905335,0.9102170957414146,0.9175277400114031,0.228
0.09832121184569832,0.1356615814850255,0.14739712622881404,0.2890199752608019,0.3295813922809862,0.1000311714889474,0.13509663267244354,0.14611720618725663,0.291021533611467,0.33203411526594523,0.9101580716999258,0.917572595083184,0.229
0.09842992768971244,0.13525693622655605,0.14683113890956404,0.2886810862007083,0.32916615597267995,0.09998955874270857,0.1350673052440065,0.14609173985870016,0.29053268584185554,0.3314350401121944,0.9101060823442456,0.9175892352506412,0.23
0.09847585194865782,0.1351840563951095,0.1467209206497086,0.28841126036928455,0.3288355503511291,0.09995057134538875,0.13485415259699468,0.14582384956178512,0.2900014878351651,0.33078409312216595,0.9100978312627163,0.9176130903424096,0.231
0.09846262075057757,0.1352270954607172,0.14678164465533253,0.28794178907756973,0.3282603458079828,0.10005010928132915,0.13487525156374777,0.14582029628107934,0.28947462999729046,0.33013849323783984,0.9101237015645878,0.9176190681436144,0.232
0.09838430171301249,0.13524940783986075,0.14683558405115593,0.2874757486493458,0.3276893671983933,0.0998877167400027,0.13466302267984082,0.1455924045466471,0.28899732683294155,0.32955364109309127,0.9101922664263333,0.9177176945195484,0.233
0.09825987786708659,0.13509052281798992,0.1466658683739881,0.2870350525227238,0.32714946018422164,0.0998562601439561,0.13454327228662688,0.14544490467432342,0.28861352299889714,0.3290833730778822,0.9102905858723986,0.917750523481903,0.234
0.09820936132856692,0.13495729632810527,0.14650664732796015,0.2865755920591496,0.3265865858054169,0.0999212851620974,0.13438236547490823,0.14521299071607735,0.2882320069595329,0.3286159232288244,0.9104182800731881,0.9177439257903919,0.235
0.09807574781786789,0.1348340274614297,0.14638662963512056,0.286076170938836,0.3259747811832079,0.0999974026560145,0.13449953033339856,0.1453430561748621,0.2880309463945922,0.32836958119222037,0.9105491292741833,0.917706453116393,0.236
0.09799547356183731,0.13454864412590312,0.1460367834460381,0.28547346594904444,0.3252364851712908,0.10000718997158377,0.13463267511348437,0.145514970443796,0.28760855539029706,0.32785207572025177,0.9106008185308633,0.9177127547360872,0.237
0.09794351902787338,0.13431743180259872,0.14574923296036954,0.28506774979490257,0.32473951580741334,0.09993531890801649,0.1343923302998728,0.14522167673731334,0.2871889486575785,0.3273379996293334,0.910632326372841,0.9177488340826018,0.238
0.09803089539276832,0.13408588687470827,0.14541745562617509,0.284812852001732,0.32442729537670967,0.10000007497155736,0.1342764784008307,0.1450490623357452,0.2869253547466093,0.3270150700051956,0.9105246642399899,0.9177059537257856,0.239
0.09809894770634683,0.13399174798174757,0.14527234235401634,0.2843482151942518,0.32385818606060357,0.10009619334632695,0.1342300107789937,0.14495778197211756,0.2864449274994344,0.32642651564324804,0.9104453981084122,0.9176705137285945,0.24
0.09813117810970948,0.13376567915551846,0.14496509376991557,0.2840962240290279,0.323549544585061,0.10012280475348385,0.13411301167457607,0.14479564813549076,0.2861627437585131,0.32608083343157096,0.9104178249865151,0.9176511348076845,0.241
0.09806619957437387,0.13371814272918459,0.14492303914926796,0.28369930664732407,0.32306340922749793,0.10023829921710188,0.1339592665928882,0.14455728491099246,0.2854306354792263,0.32518402052061557,0.9104218833932484,0.9175843973389527,0.242
0.09804850268499747,0.1338335005830209,0.14508021420811396,0.28357448754044257,0.3229105369956152,0.10018457749194382,0.13391111911146517,0.14451088933474332,0.285302318791135,0.3250268417229318,0.9104069791366608,0.9175605942142298,0.243
0.0979381142282966,0.13380745556752885,0.14508067713128756,0.2830570864750979,0.32227686708596676,0.10015925056464942,0.1337404777729205,0.14429457775266283,0.2848340539654434,0.32445326508414996,0.9104872751116758,0.9175484611286424,0.244
0.09781113530322248,0.13352459334770175,0.1447488230188238,0.2826872088620864,0.3218238886338459,0.10023864315897675,0.1337123928013166,0.14423271411748056,0.2844745926917597,0.3240129770397945,0.9105877311130155,0.9174625525488753,0.245
0.09778191082318591,0.1331604710944711,0.14427944717973218,0.28236027209871895,0.32142351038935235,0.10021395212074853,0.1340631696507692,0.14470149516020425,0.28413815204124654,0.32360089800841224,0.910653225478639,0.917444412828747,0.246
0.09778879763107572,0.1329973679878229,0.14406291867137205,0.2819540169832412,0.3209260115241999,0.10026434222196264,0.1342372446063979,0.144914442498649,0.2837201341678662,0.32308891789512617,0.9106351969555881,0.9174110359904454,0.247
0.0979281532343434,0.1333697375326242,0.14450852116922677,0.2816913778520534,0.3206043934860401,0.10027771538647505,0.1342818892079775,0.144968915266164,0.28344991814872306,0.32275797220762,0.9105366719083909,0.9173831700334668,0.248
0.09807006443001492,0.13362044077413054,0.1447934161965669,0.28128949163360883,0.3201122725224034,0.10026602502073326,0.1341650628082256,0.14481904611286606,0.28303647976658985,0.32225163027172987,0.9104188586803743,0.9174390586723427,0.249
0.09811890327796972,0.13374324587769548,0.14493946783760928,0.28087031973042265,0.3195990025970498,0.10032598429728398,0.1342824044793043,0.1449544222507964,0.2826053126761883,0.32172359464937267,0.9103759849606016,0.9174441022359106,0.25
0.09804989844653372,0.1336376962562209,0.144822432710694,0.28053307556455176,0.319186065234075,0.10040779162086859,0.13408099167880252,0.14466399741129604,0.28205533052651605,0.32105007820284664,0.910407951874427,0.9174343651647342,0.251
0.09796384546279213,0.13347972691727644,0.1446418610886858,0.2802173574515012,0.31879949606729985,0.10030806922958241,0.13383574867710216,0.14437301936060837,0.2817317111182182,0.3206537836278327,0.910488869489306,0.917460815047022,0.252
0.09808232900382147,0.13343492940235946,0.14454574667047143,0.2798445487916906,0.3183430378593736,0.10022561636577888,0.13366758047868046,0.14417791205702096,0.28140978215539253,0.3202595698894993,0.9104952373423975,0.9174566222678948,0.253
0.09798004644147008,0.13342104478890793,0.14455964426953127,0.2793186595116175,0.31769917587906316,0.1003928030057324,0.13382269441834493,0.14432923171945172,0.2808106710483158,0.31952596513113185,0.9105657257588285,0.9173532538089058,0.254
0.09787450733672308,0.13312867538924195,0.14420855677717642,0.27893202300462855,0.317225823582099,0.10039685751590163,0.1338274086156846,0.14433415324704496,0.28025673318555694,0.31884770763862114,0.910668993372809,0.9173499078467512,0.255
0.09785695775131713,0.13314933608241586,0.14424122641504689,0.2785478350301264,0.31675548439032153,0.10032505669666426,0.1335287847962084,0.14396424219892226,0.2799620320226762,0.31848688002266445,0.9106655990000389,0.9173547908284831,0.256
0.09784846092227958,0.13317239518808588,0.14427420310019645,0.2780710044005849,0.3161717495132039,0.10047737454821334,0.13340773032948794,0.14375727071788852,0.27951290405673257,0.3179369919385546,0.9106556165129754,0.9172584724329792,0.257
0.09784270930220852,0.13314939696333072,0.14424578451396913,0.2778056145912885,0.31584687022730507,0.10051136147462941,0.13319242705565906,0.14346361909541125,0.27922176942276655,0.3175805535816528,0.9106585016084645,0.9172260765086621,0.258
0.09781077371171296,0.1329393607533508,0.14397977382357985,0.2774661073390806,0.3154312701221892,0.10049030634291317,0.13307211381728476,0.14331211045208725,0.2787972800094608,0.3170608637505691,0.9106783521871737,0.9171850507702408,0.259
0.09780361152866146,0.13281880242771751,0.14382357671027798,0.2770724222810026,0.31494936453817585,0.10045577454899587,0.13295967699543237,0.14317518919288383,0.2783948396904871,0.3165681852935747,0.9106607438175458,0.9171731856467059,0.26
0.09783846452693679,0.13277165166895366,0.14375065334215897,0.27675560499064844,0.31456156369576715,0.10049917743177991,0.13282463115883253,0.14298405947304907,0.2780710044005849,0.3161717495132039,0.9106589785831964,0.9171280793839318,0.261
0.09790483630031459,0.13268556654999916,0.14361665319990005,0.276458946546225,0.31419844783069834,0.10069942355408083,0.13274189340348067,0.14281238392757775,0.2777677969251624,0.3158005759939466,0.9106347085989089,0.9170191977405441,0.262
0.09795797100979248,0.13240335395514166,0.1432290457379657,0.2760534293192807,0.3137021015136063,0.10090660480153378,0.13302298840198967,0.14311670896213297,0.2774097085052116,0.31536223193274854,0.9106395194099086,0.9169248317554467,0.263
0.09791467873352147,0.13231302241284065,0.14312393042634097,0.27572367974873097,0.31329850621435196,0.10086000871773024,0.13298145644719495,0.14307676859074098,0.2769604132155087,0.3148122584185901,0.9106727017915989,0.9169667815613043,0.264
0.09785699715633406,0.1321173171417481,0.1428848462800211,0.2754320937190985,0.3129416304590493,0.10079646471776334,0.1326998798214732,0.14272666742549628,0.276440454129974,0.31417581304797015,0.9107309158144983,0.917027281989359,0.265
0.09778776796434478,0.1319406418322025,0.14267440219067207,0.2750876825230345,0.3125201127871539,0.10070167682335349,0.13246835043250646,0.14245216213824025,0.2760901809563727,0.3137470841958081,0.9107713995714443,0.9170884553212284,0.266
0.09775967388512116,0.13190724437317852,0.14263933795513942,0.27467342096100744,0.31201312316149904,0.10066260195920794,0.13257125426909952,0.1425996878522083,0.2757419513853081,0.3133208693928869,0.9107999700385756,0.9171379349088049,0.267
0.09778244430184521,0.13196900599317768,0.14271335395331075,0.27435122600837,0.3116188207075995,0.10063078784171356,0.1323538051760728,0.14232389633829998,0.2754139169576596,0.3129193839899677,0.910764896832208,0.9171467482556614,0.268
0.09787513765790207,0.13203941724532484,0.14277676225851485,0.27404853546999364,0.3112483976834104,0.10063052086306948,0.1322135625845346,0.1421396614112808,0.2751419306233549,0.31258650508076924,0.9106891937102707,0.9171662763466041,0.269
0.09794165582308353,0.13205322706681596,0.14277400660056044,0.27376506221534325,0.3109015008687209,0.10051476081363134,0.13194032527883673,0.14181693125361558,0.2748531790012836,0.312233115928354,0.9106873819488165,0.9172171401059215,0.27
0.09785933118541408,0.1318245944866545,0.1424993915241872,0.2733599459630741,0.3104057596035682,0.10055009433228028,0.13201885102177005,0.1419090316956097,0.27460167026998017,0.3119253136641763,0.9107682373344155,0.9171868196745508,0.271
0.09781626895596701,0.13170159931223463,0.1423512745670616,0.2730448354192213,0.31002017034612694,0.10053740641033579,0.13190646350518173,0.14176531002070472,0.27429769715486557,0.31155331310540213,0.9108484982169773,0.9171673835520753,0.272
0.09781562757101572,0.1315821760162283,0.14219451981329512,0.27257532301069376,0.30944566451276967,0.10046898979189997,0.13168556717434104,0.1414964914945368,0.27397753924416046,0.31116151615787446,0.9109032636167171,0.917188747664921,0.273
0.09776857667984735,0.13157825240127635,0.14220415048515403,0.27207519606437397,0.30883372352979804,0.10047773957302082,0.13163051921228291,0.14142139281319385,0.2735885817674867,0.3106855394068729,0.9109196744644357,0.9171793000255467,0.274
0.09780282709823032,0.13149465993633339,0.1420835216854515,0.27186949461246784,0.30858204076803003,0.10042424744561697,0.13153382752303555,0.14131112411879565,0.2733248500392515,0.31036281348827255,0.9109105123450053,0.9171779208028801,0.275
0.09784773820200078,0.13137180611669658,0.14190794174702953,0.2715112567875564,0.308143735163907,0.10040385715101274,0.13144559428170707,0.1412015688084967,0.2729750401114748,0.3099347657888962,0.9108713452411143,0.9171932176370423,0.276
0.0978232520389422,0.1312778842111339,0.141792197179537,0.27127365235208256,0.30785303250934415,0.10061948584837163,0.1320706791401369,0.1419553398889774,0.2724887881386122,0.3093397810449138,0.9108696436951734,0.9171535323634528,0.277
0.09789365695916408,0.13121814683773428,0.14169155794242777,0.2709864346709966,0.3075016373153894,0.10043953195325178,0.1317665143916127,0.14161213744366896,0.27219552463583724,0.30898095171536216,0.910779108665156,0.9172623286932126,0.278
0.09792393177147295,0.1310471658764113,0.14145732516653475,0.2707509669576772,0.30721356187142085,0.10044513676192833,0.13171944657722232,0.14154851537631472,0.27195511531551175,0.30868680008587934,0.9107067847030571,0.9172914949284972,0.279
0.09787509021005399,0.1309679445662804,0.1413685559353801,0.27039955319450365,0.30678364680759795,0.10036000811439331,0.13164890663902995,0.1414825604610586,0.2716474683132224,0.30831038899237084,0.9106871183172026,0.9173504517695796,0.28
0.09785192911720532,0.13075081060017857,0.1410904590662559,0.27013323766108943,0.30645784849224983,0.10030593005506522,0.13158325091999828,0.14141326604897725,0.27130753636761956,0.3078944883302667,0.9107437457741717,0.9174171737660582,0.281
0.09779786837606562,0.13058303016512773,0.14088693815597583,0.2698681470133044,0.30613355607560233,0.10027013672457646,0.1314821873195592,0.14129168893512523,0.2709864346709966,0.3075016373153894,0.9108059997872415,0.9174734938477358,0.282
0.09781072196949607,0.13045615248867976,0.14071614493756604,0.26960427194980363,0.30581075807970315,0.10019240059176793,0.13143666866710596,0.1412562957764979,0.2707006339998658,0.30715198438162183,0.9107936115331614,0.9175290625772939,0.283
0.0977834308623161,0.13045456474746672,0.14072263539708552,0.2692761235246999,0.305409344824732,0.10014948820315148,0.1312157318677126,0.14097940844800325,0.27036619644653825,0.30674283926901275,0.9107992676314214,0.9175842399915493,0.284
0.09788424550353621,0.1303946939797482,0.1406122635008434,0.268901060094287,0.3049505559037862,0.10015081297675106,0.1312460580350127,0.1410188493390378,0.27008344014459534,0.3063969293047507,0.910725237710957,0.9175941195045787,0.285
0.0978967845906395,0.13034279197715176,0.14054010858434132,0.2686415887051723,0.3046331713594125,0.10023398717417313,0.13124054190826387,0.1409854591104067,0.26978555591007214,0.3060325217045165,0.91073528897591,0.9175434425369743,0.286
0.09787561013827356,0.13034011134546358,0.14054324029629472,0.26827065185968196,0.30417945499908833,0.10034753452309335,0.13143711584476647,0.1412081271172923,0.26947278738238534,0.3056499159359649,0.9107585101564407,0.917458625135013,0.287
0.09780073031209362,0.13011740074810044,0.14027406859941688,0.2680620545192318,0.3039243127673075,0.10022922588887295,0.13126411574017627,0.1410179382648716,0.26917804390623384,0.30528936943691753,0.910774625881046,0.9175181417311902,0.288
0.09771583665914062,0.12977371563937495,0.1398490490331629,0.2678063643742311,0.3036115760663737,0.10020366589795207,0.1313538050577402,0.14114384879367362,0.26891731621398074,0.30497044057245504,0.9108466835057605,0.9175447216359298,0.289
0.0977374771057099,0.12963262902114592,0.13965681962314008,0.26745665848085837,0.30318385914281787,0.10022961302295486,0.13123896031783694,0.14098475518194276,0.2685607449220324,0.30453428496559665,0.9108399710354818,0.9175445674287093,0.29
0.09781348441145118,0.12952325916547733,0.13948918837388555,0.2672036742163853,0.3028744482065842,0.10014137847111203,0.1310802896222014,0.14080394741254376,0.26827065185968196,0.30417945499908833,0.9108199030961132,0.9175725920071475,0.291
0.09783504897808971,0.12954442661170065,0.13951023101083554,0.26684197845223273,0.3024320900802742,0.10015749868941418,0.13119683731886866,0.14095205803098293,0.26790211352567994,0.3037286868237449,0.9108201773911853,0.9175750830451014,0.292
0.09772230578675564,0.12935648222350832,0.13929865196077346,0.26654492256730067,0.3020687976500747,0.1000811208494194,0.13119129554157957,0.14096877901625848,0.2676630424446451,0.3034362808723866,0.9108968977168013,0.917617828743046,0.293
0.09766275944151487,0.1290964997043944,0.13897567521558513,0.26607905035245183,0.3014990656290145,0.10000470938154223,0.13113773221989347,0.14092239654051814,0.2672352355467707,0.3029130487383546,0.910937723206694,0.9176568824189654,0.294
0.09763557661694985,0.12894622072171924,0.13878670886893246,0.26570911072470615,0.301046669454191,0.09993328497775453,0.13079286525467018,0.14049159048455798,0.26684197845223273,0.3024320900802742,0.9109375953357519,0.9176987220772181,0.295
0.09769837523492338,0.12881598019207133,0.13859579889288925,0.26534159396898455,0.3005972505807726,0.09981128892790536,0.13045948532234758,0.14009177561774372,0.26649816162138806,0.30201161095452544,0.9109226039660819,0.9177868990912468,0.296
0.09766147721828916,0.1287075113041275,0.1384648363025338,0.2649916397376917,0.30016932142774766,0.09975952567170912,0.1302254533410078,0.13980045917993025,0.2661719169378971,0.30161263370538904,0.9109390256220329,0.9178522608666378,0.297
0.09759701747950626,0.12844995372894288,0.1381465908359087,0.2647192832044014,0.29983628888396374,0.09973315970935445,0.13004873838533337,0.1395764916834982,0.26590919224842613,0.30129134572518107,0.9109764772994196,0.9178933592832454,0.298
0.09763053090456378,0.1283171276964591,0.13796148668819763,0.2644332313712969,0.2994865184746519,0.09973602328558688,0.12989645783413917,0.13937545154939845,0.26572447631972573,0.3010654596266725,0.910959499682285,0.9178860238787998,0.299
0.09758376940505036,0.12808685562727196,0.13767353986854158,0.2641337035579684,0.2991202796170027,0.09979010880689199,0.1297712075664099,0.1391938386051155,0.2654179614516916,0.30069063558561626,0.9109693010232991,0.9178654044865169,0.3
0.09769564580428199,0.12829497766943043,0.13791191054133423,0.26382092726805373,0.2987378517663874,0.09987882010118439,0.12972539451006718,0.13910574646714463,0.2649461546182784,0.30011370251433456,0.9109235573568982,0.9178110361781999,0.301
0.0976430777584964,0.12822288955352687,0.13783368754625072,0.2634803745546006,0.2983214738612582,0.0999389368533143,0.12964540615325146,0.13898172507608886,0.2646287923309428,0.2997256400594113,0.9109446707062677,0.9177980861560877,0.302
0.09765427920886718,0.1282865105173659,0.13791378321432263,0.26320062009546075,0.2979794403890018,0.10010406485252353,0.1300186002763297,0.13942031140952593,0.2643731966620906,0.2994131120279069,0.9109603643444116,0.9177528794429226,0.303
0.09760174840824601,0.12803621096278334,0.13760132776563794,0.26282007965423015,0.2975141973260762,0.10011974980116799,0.13001464306467198,0.13941018094748753,0.2641187694366022,0.2991020196075928,0.911006545837308,0.9177444820894048,0.304
0.09749577170931517,0.12786760855851173,0.13741304299683066,0.26255815876303906,0.2971939857284488,0.10014591831744277,0.13004199587120002,0.1394379059595237,0.26386550183363844,0.2987923519212097,0.9110809481656343,0.917699091833055,0.305
0.0975605001978954,0.12780634319163114,0.13731217956109093,0.26238423470851907,0.29698135877909554,0.10015127396497366,0.129867179051554,0.1392064635073364,0.26368741813965824,0.29857461491519427,0.9110842782915591,0.9176533446619395,0.306
0.09752376077136857,0.1278849525296401,0.13742704136795403,0.2620811858030017,0.2966108808560436,0.10015483275468619,0.12986922962909542,0.13920804007533832,0.26337714241072696,0.29819525917859324,0.9111061528940424,0.9176192957884107,0.307
0.09753970229345622,0.12777797965987728,0.13728143826075245,0.2617798015102877,0.2962424476522857,0.10020129593356676,0.12978343729799682,0.1390806817268177,0.26306859743886996,0.2978180297105141,0.9110921723320672,0.9175942339534433,0.308
0.09748855623994969,0.12772120743634718,0.13722289781235783,0.26153703259779404,0.29594567703879404,0.10019455429529031,0.12969838058857464,0.13897101170932114,0.2627035165721605,0.2973716921318744,0.9111148506520823,0.9176101097051875,0.309
0.09745427840026696,0.12770119789675582,0.13720737259565235,0.261238622229996,0.2955808966727849,0.10026411689800567,0.12968759571097863,0.13893497476648442,0.26228303251019897,0.29685763778882013,0.911117060739976,0.9175749169381635,0.31
0.09742694325280961,0.1276543320378845,0.1371543685131938,0.2609700305366747,0.29525257514938535,0.10041029839809582,0.12972374103226356,0.13893653728871627,0.26198054016433187,0.29648784352071766,0.9111430500626986,0.9175145493714022,0.311
0.09745841181359131,0.1276534913531694,0.13714337349417965,0.2606186260188168,0.29482303641272267,0.10040634473734489,0.12960086965434353,0.13877629177111456,0.26153703259779404,0.29594567703879404,0.9110983622319796,0.9175221948014486,0.312
0.09738546563151265,0.12748400541001406,0.13694354648325735,0.2603670135589837,0.2945154864538676,0.10050742515214373,0.12963118042337032,0.13878436065147012,0.26128115259192936,0.295632885708938,0.9111581099645378,0.9174873007252162,0.313
0.09729973075048702,0.1273716229130079,0.13682278902122874,0.26015822373818076,0.2942602844419455,0.10044654460419734,0.12949484093597752,0.13862430549739413,0.26109709328756464,0.29540789334681317,0.9112451832744181,0.9174898888570426,0.314
0.0972225855588637,0.12725626008392635,0.13669541493466034,0.25989490601099985,0.2939384400940485,0.10045768940341433,0.1295805067552808,0.13873339220872455,0.26084326340746417,0.2950976200332233,0.9113342433573537,0.9174632551347572,0.315
0.09718885055945542,0.12705922906259137,0.1364470623064341,0.259701698867897,0.2937022942659939,0.10042558245068438,0.1295842925222685,0.13874845854476636,0.2606186260188168,0.29482303641272267,0.911357868421885,0.9174516629220594,0.316
0.09712279391378092,0.127010352950117,0.13640358579010833,0.25946801496806615,0.293416681403925,0.10039798878950279,0.12943697287708048,0.1385635107331763,0.2603670135589837,0.2945154864538676,0.9114387558752091,0.9174335194473359,0.317
0.0971136476152917,0.12699427283792883,0.13638532647932905,0.2591943820071343,0.2930822494894048,0.10038705258148271,0.1295198321188561,0.1386758485448877,0.26006106295389986,0.2941415272382948,0.9114571868809159,0.9174371875098268,0.318
0.09708354653891109,0.1268565735456294,0.13621381060488374,0.25901726279371395,0.2928657801508853,0.10043202381692437,0.1293751479563071,0.1384715584001131,0.2598810825920175,0.2939215444019967,0.9114767562145392,0.917427039904705,0.319
0.09706519378734094,0.12674406989069273,0.13607171666603188,0.25884072460424096,0.2926500242703187,0.10045049841212253,0.12920922498249676,0.13824768190461437,0.259701698867897,0.2937022942659939,0.9115099528139747,0.9174203931127155,0.32
0.09707173723717992,0.1265508704683267,0.1358157409124014,0.25863774456096006,0.2924019566520688,0.10043864517594718,0.12901838004494215,0.13800058243234054,0.25950917989201283,0.29346699352420946,0.9115080527086383,0.9174268714370274,0.321
0.09718532462931817,0.12697362113176922,0.1363356571753967,0.2584489864171884,0.29217127398624787,0.10038253630780437,0.12903451386308443,0.13803942109474387,0.2592626601632147,0.29316569772841333,0.9114574081550262,0.9174404521598707,0.322
0.09723992374823717,0.12698265501643205,0.13633037055786473,0.258287720880817,0.2919741932616647,0.10033779799530505,0.12892774576114327,0.137913157916121,0.2590580847729596,0.2929156711469653,0.9114507290795949,0.9174669514875695,0.323
0.09723653198575805,0.12693667376288192,0.13627100403569228,0.25806008940457764,0.29169601225331643,0.10032144030857688,0.1287801511665596,0.13772431743621133,0.25865125272472256,0.2924184652214531,0.9114252646523255,0.9174874232276786,0.324
0.0972049296944444,0.12680023479405617,0.13610161639679128,0.2577403679828476,0.29130530052645454,0.10040850218829467,0.12853223358071258,0.1373711205897582,0.25843552907541956,0.2921548278195615,0.9114476477646842,0.917443463278053,0.325
0.09722637007716031,0.12677404552899701,0.13606045781385998,0.25746217398586246,0.29096534583153455,0.10033889395807566,0.12830865925651425,0.1370991569217378,0.25810018937587864,0.2917450167173747,0.9114422870464098,0.9174954755989084,0.326
0.09719250242587077,0.12660895723760882,0.13585412874986935,0.25729068356067103,0.29075578767355764,0.1003127502509149,0.12828866752113938,0.13708109866320994,0.2579266395861196,0.29153293016819565,0.9114816060670927,0.9175309623558909,0.327
0.09718123320864562,0.12647855594119467,0.13568628594285292,0.25704103365978315,0.2904507257237051,0.10034998132836562,0.1280954278119664,0.13681542527824092,0.25767399958984777,0.2912241972053794,0.9115008688759489,0.9175083076735465,0.328
0.09719212294423919,0.12664346493889256,0.13589960099435505,0.25681865252186437,0.2901789907333886,0.10026484816104451,0.1280696317259194,0.13680827798916578,0.25746217398586246,0.29096534583153455,0.9115075529619162,0.9175532658581811,0.329
0.09715781796514937,0.12644196588381484,0.13564555522968114,0.2564673639878574,0.289749750309684,0.10013577022566919,0.1278529398524385,0.136564050306566,0.25711974392064657,0.2905469057135585,0.9115181358140664,0.9176324959849699,0.33
0.09712012729009491,0.12629468358150375,0.13546382984451796,0.25620864459307674,0.28943362887082147,0.1001926516625086,0.12773374137651144,0.13638951242948377,0.2567534232240695,0.2900992858707714,0.9115700432011116,0.9176345125524906,0.331
0.09701166164638667,0.12605963431066006,0.13518899714800311,0.25600257698976125,0.28918184623105037,0.10012039135149059,0.12764153888960927,0.13629104240158946,0.2565712069260724,0.28987663489725723,0.911675551941207,0.9176982621005387,0.332
0.09695178683810857,0.1259095709134091,0.1350105887656464,0.2558101165431544,0.28894669355955666,0.100080609717889,0.12732568177420445,0.13588841870618928,0.2563766682001639,0.28963893103650445,0.9117410888561902,0.9177409086814211,0.333
0.09695567200019861,0.12617850038890788,0.1353628178825022,0.25560559697328117,0.2886968111466872,0.09999784596660938,0.12723284955548445,0.13579242211198805,0.2562215505456491,0.2894493980947842,0.9117753959462291,0.9178288075207327,0.334
0.09694940683304737,0.12606546054786397,0.13521622028680633,0.2553003000267193,0.2883238071311395,0.09997079965753171,0.12721716395460236,0.13578030701939603,0.255951185509642,0.289119054528824,0.9117632309483298,0.9178797647831405,0.335
0.09692591416767804,0.12594823633344226,0.1350695375855396,0.25505985829991323,0.2880300486471866,0.09989690490324049,0.1271597817420134,0.13572811446277058,0.2557205415181071,0.28883725006252864,0.9118067914645394,0.9179399422636229,0.336
0.09694291933160791,0.12591114965135705,0.1350154506089925,0.2547828220952981,0.28769158878009315,0.09984190839577022,0.12708630167272056,0.1356488252740478,0.25544000783228926,0.2884944973135276,0.9118328832972317,0.9180033233435212,0.337
0.09684647508872772,0.12581977155246446,0.13492566472678175,0.2545572411546379,0.28741599881088553,0.0997825949000016,0.12697899110096225,0.13552642990697844,0.2551989271586337,0.28819995457291436,0.911897281145528,0.9180512410875415,0.338
0.09678751591679323,0.12568821089750762,0.134771286462875,0.2542206846060121,0.2870048412764697,0.09976115741608715,0.12690319264481106,0.13543354657383858,0.25498415764564997,0.2879375630409676,0.9119627739594701,0.9180720332733547,0.339
0.09677676093110259,0.12553558066205728,0.13457406686321446,0.25382459445094174,0.28652096962526,0.099826883106375,0.12665341214947778,0.1350846069915958,0.25475770947539766,0.2876609086727397,0.9120249404429285,0.9180535866592158,0.34
0.09684021246802269,0.12557818490924963,0.13461011910506382,0.25361539103598574,0.286265409398959,0.09997108799679191,0.12665800870249938,0.13504532663857885,0.2545197387333711,0.2873701830124441,0.9119838127914135,0.9180135479897948,0.341
0.09688123604569444,0.12556501997938038,0.13457992350139597,0.25334590167199317,0.2859362116042279,0.10001912907880356,0.12677660645163175,0.1351860993402349,0.2542952877089546,0.2870959798164764,0.9119549135990169,0.917992456360925,0.342
0.09696281534842895,0.1256847861645644,0.13471169127820698,0.2530899613624956,0.28562357208879735,0.10000406794740474,0.1268057015891287,0.13522907216224198,0.2540346423703107,0.2867775662497525,0.9118844931634646,0.9180213404857003,0.343
0.09700098205230616,0.12570272444340294,0.13472327205203335,0.25288369404887423,0.2853716149349673,0.10000512649269176,0.12677216955627071,0.1351846688048241,0.25382459445094174,0.28652096962526,0.9118176797186126,0.9180448242783639,0.344
0.0970019592176711,0.1256651125906452,0.13467353222215134,0.2526179755831087,0.28504704452136786,0.09997663969106281,0.1267691702271876,0.1351896798242554,0.25355402052071013,0.2861904408576252,0.9117787890206079,0.9180974464508275,0.345
0.09699905625626175,0.12562385968565676,0.13462022647775235,0.25232965248949957,0.284694871609053,0.09998415638324666,0.12696129432556516,0.13543982339315097,0.2532604477319765,0.28583182601415746,0.9117933007716542,0.9181147943701052,0.346
0.09696204851930995,0.12564649244179285,0.1346616033888589,0.25201911268863497,0.28431557212862846,0.09998586441107797,0.12695603307049871,0.13543237179203094,0.25294427559441834,0.2854456152937327,0.9118016771850951,0.9181429929973203,0.347
0.0969335343529979,0.1254916519657131,0.13446706035828074,0.2517933598358736,0.28403983967596286,0.09999724557877564,0.12693776411146301,0.1354047842217362,0.2527144424214234,0.2851648761764124,0.9118194879457485,0.9181489037671335,0.348
0.09698639325808835,0.1255333164556823,0.13450520660349755,0.2515804005591129,0.28377973824743796,0.10000338995700657,0.12654069105933663,0.13488098569149748,0.2524976450109053,0.28490006536901835,0.9118211512564112,0.9181905962579862,0.349
0.09696198417408496,0.1254719220567374,0.13443218824842817,0.2513448121588734,0.283492004089385,0.10005062971278568,0.12663978182568403,0.13499637248973778,0.2522578230048659,0.2846071367203144,0.9118176623525042,0.9181943373046478,0.35
0.09691842026735417,0.12544230657341404,0.1344069565553186,0.2511922590438139,0.2833056876798512,0.10005062435893777,0.12666180884313866,0.13502532396674463,0.25210253537913885,0.28441746523239014,0.9118498048488648,0.9182342383407884,0.351
0.0968931095081419,0.12544596422079224,0.13441971855905377,0.25092346765077644,0.28297741310458024,0.10000330478384745,0.12664748204211065,0.13502136632327907,0.25182893912833837,0.2840832955286818,0.9118618789238941,0.9182562995369452,0.352
0.09693050997669311,0.12548947612506128,0.1344651512002627,0.25064449080390444,0.28263670734928303,0.09996769277698764,0.12656635667084226,0.134925936751768,0.2515331961313738,0.2837220849845263,0.9118200617546244,0.9182768193535595,0.353
0.09693591099919072,0.1254792243888018,0.1344499800255367,0.2503785639489505,0.2823119470186277,0.10001880233156107,0.12638751663078418,0.13467482683911144,0.2512391500260711,0.2833629563787714,0.9117742436654334,0.9182463772209823,0.354
0.09693269892073196,0.1254973661054264,0.13447483293490178,0.25017141287098166,0.28205897130559987,0.10014197128871836,0.12657189902092025,0.13487844773675514,0.25098178035297297,0.2830486296645591,0.9117574152840767,0.9181873750035215,0.355
0.0969188775660403,0.1255257886766582,0.13451653216856668,0.24997654304726502,0.2818209978879368,0.10015273866409585,0.1265797959202245,0.13488544248643636,0.2507837884386732,0.2828068261654735,0.911736187185753,0.9181551080025844,0.356
0.09692158882387338,0.12562361723285362,0.13464425473281885,0.24977102322235156,0.281570023253573,0.10016797801414803,0.12655340322553676,0.13484596543483035,0.2505749845387482,0.28255182282342256,0.9117458894708832,0.9181221814514998,0.357
0.0969495729442114,0.12577773873900341,0.13483801941736662,0.24960039146917978,0.2813616563768428,0.10026210178356662,0.1266052944332879,0.13488458355177174,0.25040163293323925,0.2823401194646846,0.9117060975950393,0.9180503337895587,0.358
0.09699161822271414,0.12580092370637458,0.13485527685838217,0.2492834111824584,0.28097458447862084,0.10028330201923401,0.12650772215624462,0.13474968277073365,0.2501140205051807,0.28198888379379544,0.9116695913762846,0.918024289017019,0.359
0.09702104096611881,0.125773414763682,0.13480987510005904,0.2490806840047709,0.28072703540993016,0.10034779239882864,0.12656077406106808,0.13479913972634333,0.24995366631724347,0.2817930612853383,0.9116505097080639,0.9179778339490572,0.36
0.0969579439017953,0.12569204548001764,0.1347227631188875,0.2488563837694438,0.28045314881446204,0.10039571137565134,0.12673457371988184,0.1350125018852114,0.24982802850195032,0.2816396359273607,0.9116567408105037,0.9179308052408521,0.361
0.09691914774135477,0.1256664601653103,0.13470132978426774,0.2486330787093432,0.28018048284612107,0.10044293329100906,0.12694860404635738,0.13527895771232398,0.2496344718267659,0.2814032733345059,0.9116607276042099,0.9179080688378772,0.362
0.09698348969863886,0.12599772579377644,0.1351164857093911,0.24845514628186677,0.2799632228856356,0.10048082343129522,0.12703402245952214,0.13537931358267918,0.24945297473596661,0.28118164106183885,0.9116376959312416,0.9178744387206962,0.363
0.09692096223869397,0.12591814936706777,0.13503155103598524,0.24824466759094244,0.2797062275786298,0.10053949079630894,0.12705335559439926,0.13538628453094192,0.24918194574787508,0.2808506850213354,0.9116614928161311,0.9178137963242762,0.364
0.09693363479514872,0.1258393657672721,0.13492402407279658,0.24802406186498677,0.2794368723097805,0.10055389404498456,0.12681671554956372,0.1350707451652886,0.2489571952832507,0.28057624618933114,0.9116391331744336,0.9177929371798034,0.365
0.09692648307341942,0.1256780276536011,0.13471422737880104,0.24784827472295015,0.27922224345597013,0.10056782539840164,0.12678148517583246,0.13502006396302502,0.2487892880914418,0.2803712212684693,0.9116376601732195,0.9177689134176663,0.366
0.09695755635302054,0.1257237647823334,0.13476457314583173,0.2476731036256318,0.2790083701229948,0.10062473491641169,0.1269454614698644,0.13521768981523524,0.2485996683322122,0.28013968767369957,0.911632925533364,0.9177136862755779,0.367
0.09696439847959562,0.12566837573924433,0.1346896257351339,0.2473788893923368,0.27864915984923266,0.10073444019333659,0.1271492552875788,0.13545105431719778,0.2484218540369761,0.27992257260235154,0.911611640988017,0.9176378359283713,0.368
0.09694526693035789,0.12559928248072455,0.13460483022512548,0.24718370714227803,0.2784108643267296,0.10069514381623663,0.12714585505101667,0.13545893572480466,0.24823361420078735,0.2796927314794647,0.9116254302051437,0.9176220156635321,0.369
0.0969340336292581,0.12555817651742207,0.13455433571084505,0.24692464963630445,0.27809459074789133,0.1007715692686603,0.127102488282331,0.13537791997234178,0.24795806926617409,0.2793562976716683,0.911644550147293,0.9175719575146617,0.37
0.09686315408764293,0.12548371994784013,0.13447875493247355,0.24676342201595375,0.2778977577056667,0.10085924949137363,0.12722347334620387,0.13550937227200766,0.24777156177663903,0.27912858116814154,0.911696719764966,0.9175386108191153,0.371
0.09684062037500141,0.1253881376430639,0.13436021449874067,0.2465920214490015,0.2776885082459126,0.10086387882244363,0.12724230427758865,0.13553266656349133,0.24759665907463996,0.2789150369920784,0.9117117819413458,0.917530173920056,0.372
0.09689929952286935,0.12542080908039596,0.13438471208419003,0.2464531936696373,0.2775190266937856,0.10083753576214514,0.1272901716904319,0.13560385726789348,0.2474441204783704,0.2787288005790774,0.911672609313423,0.9175445698506742,0.373
0.09697903930892827,0.12556956326019675,0.134555156502024,0.24626161110951142,0.277285145340396,0.1008111016786969,0.1271661642083815,0.1354491838605681,0.24719453054709684,0.27842407837476923,0.911623218630518,0.9175572845645837,0.374
0.0970095053629026,0.12560141232889105,0.13458744023248742,0.24611311396050456,0.2771038648273142,0.10077249469891537,0.1271231482732368,0.13540478225373787,0.2470756024160815,0.27827888243511933,0.9116108903762564,0.9175803311911684,0.375
0.0969878820666686,0.12546832011128145,0.13441931492530262,0.24588065980165957,0.2768200971608602,0.10072837099270751,0.12702425637207962,0.13528867749131085,0.24683859641062314,0.2779895332199982,0.9116308076912847,0.917597670274727,0.376
0.09697908566558908,0.12543045192235525,0.13437230988876747,0.245680781963859,0.2765761016645837,0.10064435962076652,0.12687064812492838,0.13511319594052212,0.24663481607068366,0.2777407525298267,0.9116535370414574,0.9176517864247634,0.377
0.09698120956075572,0.12529934545477664,0.13419933102146894,0.24547125709014025,0.27632033450655596,0.10062994173851596,0.12695833697058925,0.135232975472098,0.2464958684773939,0.2775711240588123,0.9116864633210763,0.9176548239464563,0.378
0.09689521584015863,0.12511135320924385,0.13397928209667065,0.2452834450112137,0.2760910762604,0.10070054162486844,0.12689700693976155,0.13513018175301367,0.24598618506469225,0.27694891605295713,0.9117529880478091,0.9176143109680481,0.379
0.09684888232880809,0.12495142074622465,0.13378364710598414,0.24507560398084222,0.27583737360188043,0.10069435129979638,0.1268882411578834,0.13512060654185365,0.24577535988175306,0.27669155456954136,0.9117767953474908,0.9175966421936269,0.38
0.09678629975574421,0.1248350101997809,0.13365031919647813,0.24484799182976424,0.2755595426151246,0.1005908800066937,0.1267614130946733,0.13498643777946687,0.2455444893466321,0.27640972862589225,0.9118191123592553,0.9176410067977221,0.381
0.09683941979759156,0.12472430462560298,0.13348812557154943,0.24462143300501685,0.275283002996303,0.10051294689396352,0.12656153041446971,0.1347482280923431,0.24531469720940996,0.2761292248919204,0.9117795345671581,0.9177000602078482,0.382
0.09687314638136427,0.1247855212505192,0.13355798192368218,0.24438569354207346,0.2749952633913326,0.10046601369064065,0.12653172928862053,0.1347238113336999,0.24507560398084222,0.27583737360188043,0.9117701887679175,0.9177269522988953,0.383
0.0968141133251646,0.12465462148232435,0.13340449547457456,0.24422236985507018,0.2747959168354115,0.10044160485160908,0.1264563540411156,0.13463241807210338,0.24480672120676,0.2755091669240134,0.9117989114866796,0.9177487565427986,0.384
0.0967796514278154,0.12453064771642888,0.13325238940713596,0.2440799091530041,0.2746220372206742,0.10036801346114738,0.12629212406762888,0.13443970168680877,0.24466254753628042,0.2753331873229078,0.9118235889976885,0.9178086283473157,0.385
0.09673358019091666,0.12441446027930599,0.13311416544994265,0.24391760567023202,0.2744239413265184,0.10025515310869107,0.12608127148560536,0.13419805154692127,0.24449829654405575,0.2751327039520265,0.9118781896842054,0.9179000544027361,0.386
0.09671877157292101,0.12434173329952648,0.13302323555645962,0.24363487167674377,0.2740788635704715,0.10017897195046498,0.1258692394458451,0.13394332351582172,0.2442835521578775,0.27487059323754864,0.9118893568641638,0.9179721454225988,0.387
0.09669625265677353,0.12425827957550788,0.13292063089282438,0.24346401155501454,0.273870332495579,0.10010369027203826,0.1258168329934939,0.13389810642023708,0.2440189818999746,0.2745476734823998,0.9118932501739648,0.9180309785830261,0.388
0.09665738761463548,0.12407247083287666,0.13268863984432389,0.24322381793583925,0.27357718681618737,0.10009427028558793,0.12579008713930495,0.1338659152933303,0.24380633533059215,0.27428813446811995,0.9119305416313204,0.9180548057890546,0.389
0.09666393724358874,0.12402272975139093,0.1326212073967002,0.24296494636009633,0.2732612526204383,0.10002436014625317,0.1256547372464823,0.13370999862084001,0.2436650860127692,0.2741157398464605,0.9118925155765233,0.9181087664418861,0.39
0.09669036567079928,0.12400091726608078,0.1325842334817407,0.24281622576862294,0.2730797531363264,0.0999901920394471,0.12549812982493974,0.13351491027180884,0.24352424643280746,0.27394384749207346,0.9118590317383183,0.9181409682616813,0.391
0.09675760468589738,0.12413097249121173,0.13273403094431052,0.24263836394487887,0.272862692716565,0.10006992141243184,0.12561439563777907,0.13364265896574534,0.24333375885682182,0.27371136405628,0.9118264840182646,0.9181089768118166,0.392
0.09683167428517804,0.12428527756634224,0.13291355288327955,0.24250047925980955,0.2726944223092773,0.10005732065005829,0.12563089617990103,0.1336683056321373,0.2431739272138726,0.27351629819415524,0.9118068242538355,0.9181041194880538,0.393
0.09677186348902449,0.12424847918390512,0.13288398697372475,0.24231397941101043,0.2724668267183206,0.10003502335957393,0.12556038612421935,0.1335826429931079,0.24298481041808567,0.2732854950177761,0.9118550290601761,0.9181208598766527,0.394
0.09671232323277591,0.12411462829168612,0.13272678131020077,0.2421672518514001,0.2722877700390123,0.09995989344234049,0.1254557480143947,0.13346873087989747,0.2428360287320378,0.27310392064886124,0.911887800308853,0.9181663755347965,0.395
0.09675009284189513,0.1241689612964453,0.13278631995358964,0.24193341614691377,0.27200241720009255,0.09986873603560635,0.12536198420755384,0.13337414791873736,0.24259892803803532,0.2728145660840575,0.9118812656246053,0.9182313577939951,0.396
0.09675562847296139,0.12407235792182345,0.13265761574860865,0.24167170671923466,0.27168305682823624,0.09987098174124263,0.12533482404855775,0.13333774591657108,0.24243168467178947,0.27261046820343554,0.9119195990025442,0.9182509256693789,0.397
0.09670333987854036,0.12386204699856823,0.1323976406648627,0.2413921961037805,0.27134198225176,0.09990008499401425,0.1254764757913116,0.13351477004189077,0.24227480824766096,0.27241902457065276,0.9119602522549687,0.9182435114695608,0.398
0.09665661037039815,0.12382552174429202,0.13236432246180152,0.2412195255021048,0.2711312841748352,0.09992923412197814,0.12542856661759139,0.13344264254478413,0.2420989320297872,0.27220439782376615,0.9119799002531265,0.9182205959750378,0.399
0.09667812012162402,0.12378217655614814,0.13230059429271285,0.24109520638172924,0.2709795881261186,0.09984227849212052,0.1252806189179422,0.13327552590891473,0.24197230972593103,0.27204987913734635,0.9119909502262442,0.9182600434989125,0.4
0.0966278721373799,0.123751221343737,0.13227570252287782,0.24092360574560273,0.2707702012663411,0.09985871652779972,0.1251635094849143,0.13311644441429318,0.24179753653342717,0.2718366042569902,0.9120094261988474,0.9182576494351763,0.401
0.09662907999236907,0.12383049652687735,0.13237951315200852,0.2408000554103321,0.2706194473294331,0.09980471167287908,0.1251241627169299,0.13308170447363157,0.24167170671923466,0.27168305682823624,0.9119760702470083,0.9182983010372878,0.402
0.09669523154641793,0.12401642797598356,0.13260308971098989,0.2406295137934122,0.27041135822854023,0.09971922552825824,0.12501649733883735,0.1329670684793051,0.24149802513182317,0.2714711197718449,0.91194139103248,0.9183442098210967,0.403
0.09674278890151931,0.12414376000187233,0.132755493776269,0.24043131923234373,0.2701695319766181,0.0996519911494018,0.12491097084598604,0.13284950732205536,0.2412961909042247,0.27122483329411656,0.9119145565703817,0.9183770203707831,0.404
0.09670977536602644,0.12414158690022906,0.132763013382407,0.24028086755411576,0.2699859618967572,0.09964362536303813,0.12493157318364603,0.13287921392726568,0.24114298308467613,0.27103788577140964,0.9119271129107923,0.9184094219895803,0.405
0.09670476412729526,0.12418137769007874,0.1328168848098107,0.24008412185564232,0.2697459110287863,0.09959087992121915,0.12489002234138244,0.13284118138771947,0.2409807373052505,0.27083991275591857,0.9119346814117878,0.9184596438511368,0.406
0.09671289947230649,0.12418892791939984,0.13282425114562918,0.23991613120071867,0.2695409477851924,0.09949764438408364,0.12472718370019006,0.1326564674852521,0.24082853856911365,0.27065420182727784,0.9119277167637155,0.9185130586472071,0.407
0.0966983383617634,0.12422965526635399,0.1328823548649396,0.23973017251106277,0.2693140656102449,0.09946718199508515,0.12455815471780807,0.13244388900209242,0.24071470813111628,0.2705153090706469,0.9119107374819246,0.9185343496482931,0.408
0.0967602522714121,0.12433117566496,0.13299632301721792,0.2394987497219474,0.2690317194994425,0.09945614928151747,0.12445540598488841,0.13231231523451928,0.24050672439404186,0.27026153675322123,0.9118657245544116,0.9185320652306787,0.409
0.09680159994927263,0.12427806625483197,0.13291352709372206,0.23934202875934008,0.2688405163080364,0.09945038006752853,0.12438739158432602,0.1322247380610338,0.2403372310056588,0.2700547321448593,0.9118684910124146,0.9185246701299968,0.41
0.09679417430609309,0.12413286151013178,0.1327250203456868,0.23923171547828595,0.2687059331884887,0.09948434555917807,0.12441600085753167,0.13225166395129995,0.24004673900671425,0.269700300424469,0.9118873020121163,0.9184781392180245,0.411
0.09675582056615753,0.123927150877188,0.1324667118320833,0.23912166031863652,0.268571666320889,0.0994622514328138,0.12428819355034909,0.13209063250157446,0.23993476738628752,0.26956368540239456,0.911885633843839,0.918461687823111,0.412
0.09676347487029427,0.12379661956623847,0.13229275075639238,0.23889320340760828,0.2682929540554734,0.09949758879260216,0.12437385993067462,0.13219211657406882,0.2397023417596969,0.2692801105406804,0.9118738045083655,0.9184397472216168,0.413
0.09670768970783965,0.12368031254287147,0.13215742257673863,0.23872031700666352,0.2680820403962473,0.09950109409131565,0.1244206775294145,0.13225254660995986,0.23952646056351778,0.26906552764834263,0.9119260404338055,0.9184280572933023,0.414
0.09668277417608824,0.1236948564157241,0.1321843679767525,0.23856616798203487,0.26789398828726496,0.09948037373867803,0.12437553714341305,0.13219973135632979,0.23936964752874929,0.26887421164693714,0.9119438085829256,0.9184359413026195,0.415
0.09666307298140944,0.12364460329823436,0.13212451282637933,0.23831337721459564,0.2675856051570359,0.09946124927147093,0.12430143643415115,0.13210835239956492,0.23914914996443407,0.2686052034564874,0.9119600490372828,0.9184209514194369,0.416
0.09666338544288396,0.12361215182337273,0.1320817641143835,0.23807986132808748,0.267300742025393,0.09948181455217275,0.12437430482591331,0.13219765891194607,0.23899358753566952,0.2684154197102555,0.9119551089901923,0.9184108294765116,0.417
0.09669946322852076,0.12349195785129286,0.13191245616130695,0.23785642401572862,0.267028179279751,0.09939810502235485,0.12428491999895017,0.1321064904201658,0.23879303359746099,0.26817075097414395,0.9119336857969903,0.9184098466543857,0.418
0.09667615285388095,0.12349023304406187,0.1319175153895473,0.2377050966572497,0.26684358388971363,0.09937131525693471,0.12411664395870933,0.13189374726498135,0.2386386455002788,0.26798240597052453,0.9119479248705282,0.9184360755113241,0.419
0.09668012631523042,0.12346770022750848,0.13188665202851016,0.23756311925211648,0.26667039626989714,0.09936446255116603,0.1241821672513265,0.13198201729994835,0.23845766171659077,0.2677616190502987,0.9119511440203802,0.9184628937406256,0.42
0.09669537828216593,0.1234177667292376,0.13181623166974585,0.23738625546585818,0.2664546564903244,0.09930939992261183,0.12411310447471464,0.1319085544768041,0.23818749275106546,0.2674320395116306,0.911950785016983,0.9184853091375497,0.421
0.09665145339921093,0.12335133061396304,0.13174272059574227,0.2372452481582577,0.2662826572004299,0.09927978803145018,0.12414287681522697,0.1319569904329854,0.23804403930249593,0.2672570437156433,0.9119696215729489,0.9184962441648298,0.422
0.09661644791590593,0.12328261550734046,0.13166341103607704,0.23714855382446398,0.2661647117039624,0.09927710938496695,0.12410716959927211,0.1319109028094823,0.2379456704199091,0.2671370469365286,0.911995697501241,0.9184872698044962,0.423
0.09658563706570872,0.12320175292817215,0.1315668179135178,0.23699951306903116,0.2659829172942556,0.09923904232030578,0.1240084681657011,0.13179314485996818,0.23779405314755309,0.26695209639951656,0.9120108016320372,0.9185012145939955,0.424
0.09665351149391958,0.12335832127656793,0.1317512614939717,0.23681606429272006,0.26575915663748456,0.09918312664242591,0.12389060185073965,0.1316558083447811,0.23763405375329028,0.2667569236840955,0.9119811298557684,0.9185181525140586,0.425
0.09666009004143548,0.12344259804367984,0.13185995770152809,0.23666808968244674,0.2655786681269702,0.09916023413697422,0.1239343009921639,0.13172043628950922,0.23752769256692285,0.26662718225432125,0.911964507875402,0.9185458087838319,0.426
0.09668789378740884,0.12343842353535013,0.1318457328847031,0.23646864093969489,0.2653353991168614,0.09919529426517332,0.12395431975319329,0.13173572776371384,0.23741274211872457,0.2664869648881736,0.91193695697993,0.9185585817662344,0.427
0.09666357607423101,0.1233530448553982,0.1317411636151936,0.23626143666537575,0.26508267531291174,0.0991559201251004,0.12378751528299284,0.1315288737611876,0.23722765235686538,0.2662611941744358,0.9119305623700379,0.918579238802832,0.428
0.09666092935528299,0.12327983959816688,0.13164578281735895,0.23600373662305335,0.26476836927151104,0.09921352436590473,0.12360114533768643,0.13126582621453212,0.23703453833648003,0.2660256396004048,0.9119276939931465,0.9185611058017292,0.429
0.09661821814377637,0.123210575466126,0.13156817348172162,0.23585834568149666,0.2645910452354053,0.09924240955157737,0.12351711434729577,0.13114630728309298,0.2368945960910846,0.265854944918059,0.9119576288923512,0.9185553824329672,0.43
0.09663785787402591,0.12325365112021155,0.13161861471186992,0.2357304410407004,0.264435050066407,0.09924216997235674,0.12355265263655692,0.13119309004530555,0.23676378380633295,0.26569538848013774,0.9119588872647969,0.9185557179647801,0.431
0.09663617321319441,0.12328237656624783,0.1316568976200646,0.23558591262480436,0.26425878238463224,0.09930070998491977,0.12368146124311358,0.13134398306711734,0.2364946071249932,0.2653670700022901,0.911975417235713,0.9185319784264252,0.432
0.09662431072710004,0.12313152278644861,0.1314623608622439,0.23548416651398088,0.26413469364067627,0.09927402098612018,0.12364475308974449,0.13130412603659783,0.23639083005457046,0.26524049384104287,0.9119939493314243,0.9185379090552185,0.433
0.09658194367606093,0.12292966959369447,0.13121038345352215,0.23527291960170627,0.2638770622735487,0.09927081304366586,0.12345897740779894,0.13106097192224078,0.23620978099005382,0.2650196724389229,0.9120160825787421,0.9185339047487382,0.434
0.09658187064795434,0.1228051612743937,0.13104676689984607,0.23503747715259093,0.2635899284988088,0.0992707581215963,0.12335770584909052,0.1309278894205887,0.23605516117945724,0.26483108907800007,0.9120022528217747,0.918523022459254,0.435
0.0966387634541995,0.12281367567693316,0.1310400766612209,0.23487004502680986,0.2633857404515011,0.09927944903944041,0.12315728500363846,0.13066174773524356,0.2359438139884495,0.2646952851803378,0.9119694502419672,0.9185383362766908,0.436
0.09671128562180742,0.12274183291118679,0.13092286205927745,0.23470322619358983,0.2631823034370429,0.09922909038600655,0.12301615924972717,0.13049209517832508,0.23579861245243533,0.2645181931162541,0.9119084231482115,0.9185547241481885,0.437
0.09672710207378063,0.1227311889176505,0.13090390192572388,0.234528722409364,0.26296949787668705,0.09923925713661276,0.12290331416938846,0.13034058923683225,0.23562837366778447,0.2643105678741417,0.9118876281363435,0.918528344101733,0.438
0.09668079990917545,0.12270714097565363,0.13088684816797536,0.23435488641927132,0.26275751005907444,0.09923663444474984,0.12276850250618768,0.13016423246835385,0.23547569787366837,0.26412436540653994,0.9118876563176235,0.9185064121546205,0.439
0.09663538745404536,0.12256677958788724,0.13071664568709468,0.23409126804928015,0.2624360417295096,0.09924087974797999,0.12257434248547192,0.12990771648868366,0.23528978347143703,0.2638976288381649,0.9118895025113062,0.9185095793277428,0.44
0.09662622629590203,0.1225048893968718,0.13063818351431944,0.23390273578030324,0.2622061415886965,0.09924252713619948,0.12263407383269162,0.1299857027944463,0.23510462256320952,0.2636718150368808,0.9118974626425704,0.9184798530645564,0.441
0.09657123160905112,0.12236118505497567,0.1304665989951234,0.23377204497555404,0.2620467768506962,0.09928613308944748,0.12268887497655866,0.1300440224267936,0.23502070623529103,0.26356947576669665,0.9119540281894077,0.9184296735367974,0.442
0.09657024901715511,0.12235469126232904,0.13045837311081226,0.23369055481419648,0.2619474084815377,0.09930479100762232,0.12276910294190066,0.13014360097838815,0.2349369440728632,0.2634673252895432,0.9119897970700435,0.9183937157174779,0.443
0.09653666658866772,0.12225640834309051,0.13033975575162338,0.23354424229037507,0.26176899816717125,0.09926751251512998,0.12272456508050333,0.13009678160104926,0.2347865591816124,0.26328392835137937,0.9119898200490982,0.918391252449269,0.444
0.09654016296445449,0.12226077183507811,0.13034439176584553,0.23337414229343012,0.26156158492881637,0.0992614928758029,0.12257934520459599,0.12990781307935953,0.2346117359036733,0.26307073155135974,0.9119738882272306,0.918391946248399,0.445
0.09656589016346144,0.12222058348399341,0.13028348709901774,0.23320468241310996,0.2613549554361193,0.09927919600835423,0.12260145674667208,0.12993131012157197,0.23447898702691058,0.26290884671358905,0.9119412120804467,0.9183820990560747,0.446
0.0965853220113045,0.12228263784143673,0.13035893710233543,0.2330358586648888,0.261149104795206,0.09923508916482274,0.12236184467130366,0.1296302535447691,0.23434662509986642,0.2627474357097216,0.9119089058410326,0.918405852218071,0.447
0.09660209549734669,0.12224675065602325,0.13030649942017875,0.2328676670987786,0.2609440281547317,0.09927556633536896,0.12238433952880928,0.12964709681817624,0.23420641244670248,0.2625764531348682,0.9118914756367044,0.9184013749693084,0.448
0.0965577521007808,0.1221755550546747,0.13022686455446994,0.2326602999492106,0.2606911889223447,0.09924805659074235,0.12233146422478675,0.1295862494812007,0.2340092009517305,0.26233596692924366,0.911930246542393,0.9184147346384266,0.449
0.09650531226476143,0.12207465626308632,0.130110735805417,0.23244596858330296,0.26042986339155594,0.09919416065069728,0.12223320795377451,0.1294740513918845,0.23383734313211318,0.26212640136978616,0.9119748450034451,0.9184144796782298,0.45
0.09650081452741537,0.12195043257852829,0.12994888396602092,0.23224842546522623,0.26018901163882263,0.09927320882125999,0.12219092303048232,0.12939363321052363,0.2336661364214556,0.26191763305756277,0.9119773397485639,0.9183534733154474,0.451
0.09645434342327601,0.12191879749399896,0.1299219116305119,0.232075307564057,0.25997794358761306,0.09938323927065218,0.12214801656913417,0.1293026608629428,0.23347936655792445,0.2616898908725117,0.9120037167319304,0.9182803477799161,0.452
0.09648675760201879,0.12187704138199398,0.12985684485570048,0.2319263356384356,0.2597963173716046,0.09943610996208903,0.12217715134727708,0.1293243357826219,0.23332566004164595,0.261502468171676,0.9119900222953136,0.918247058563829,0.453
0.0964692398914774,0.12172508793749023,0.12966264018052284,0.2318012709163068,0.25964384067882507,0.09940112138432391,0.1221929813926026,0.1293561373952045,0.23319662879365094,0.2613451354021882,0.9120246250082598,0.9182559855509791,0.454
0.09642407109801539,0.1216669132063615,0.12960037786898457,0.23159878768387923,0.25939698042256454,0.09951132291988023,0.12235874641260398,0.12953936522460288,0.23298773959521907,0.2610904327008225,0.9120234720116044,0.9181963033779478,0.455
0.09645716933671938,0.12171257323891058,0.12964998589388496,0.23143591454968335,0.2591984147014658,0.09953827345355044,0.12225043170902841,0.1293885385893215,0.23284369111014208,0.2609147943945693,0.9119786846779678,0.9181487248086667,0.456
0.09648074569770056,0.12178838366579127,0.12974221274147693,0.23127363712035126,0.259000578184997,0.0996105398639719,0.12223689358729387,0.12934803332890935,0.23255697521847035,0.26056520863280985,0.9119656025032274,0.9180928207260236,0.457
0.09655736226964061,0.12189116179266461,0.1298532130713293,0.23104283844754048,0.2587192107704531,0.09961603973557902,0.12215882942822044,0.1292437061887649,0.232327337930898,0.2602852240629151,0.9119482107377563,0.9180734045108183,0.458
0.09660186353567884,0.12190469225716875,0.12985700985535129,0.23091258496131806,0.2585604209558784,0.09957606215331846,0.1219924031617695,0.12903753890728267,0.23219326960644693,0.26012176438968226,0.9119145552384476,0.9180719374305569,0.459
0.09659191400896136,0.12181035010785285,0.1297361443103616,0.230797973375872,0.25842070149003166,0.0995540005350017,0.12186272214076378,0.12887403464543187,0.2320674545101049,0.2599683691009809,0.9119260450859764,0.9180672159300888,0.46
0.09656347575543235,0.12174088616825561,0.12965378658371435,0.23062281152997732,0.2582071699056999,0.09956790550129695,0.12185680282316182,0.12886188483860506,0.2318872151569873,0.25974862218576944,0.911942040302813,0.9180436433049178,0.461
0.09658517746797492,0.12183543152635604,0.1297712256589901,0.23053169818053867,0.25809609925856625,0.0995425025865954,0.12181582011842954,0.12881600562843454,0.23179346602756284,0.2596343251548283,0.9119380532888901,0.9180578342460117,0.462
0.09665045668856966,0.12208605850230954,0.1300801047866278,0.23038781966703764,0.25792070776068887,0.09950734176786623,0.12182054313278759,0.12883326356176286,0.231645432788191,0.25945384804498406,0.9118988790738861,0.9180669963931664,0.463
0.0965994217922211,0.12207383188984583,0.13008007506338504,0.23021427797629646,0.2577091591996773,0.09946442199144308,0.12182997491279954,0.12885914868808301,0.2314746396995968,0.2592456259466362,0.9119344410680809,0.91808452404043,0.464
0.0966019921946528,0.12221172586860021,0.1302604993089837,0.23006392711665652,0.25752588315985836,0.0994780002258307,0.12179661623288347,0.12881103840652863,0.2313045013475716,0.25903820531747096,0.9119190985140107,0.9180862777144576,0.465
0.09657132104155552,0.1221591943140417,0.13020109734253735,0.2298468291191052,0.25726124757225083,0.09951615687404924,0.12180231299362279,0.12880653348834592,0.23113501358032265,0.25883158105946996,0.9119488852170557,0.9180792257676872,0.466
0.0965498284843248,0.12204605068395463,0.13005914908955257,0.22960108779559613,0.25696170306254656,0.09952225608649849,0.12162572577022238,0.12857253052796416,0.23095851297239586,0.2586164107977088,0.9119603434615962,0.9180824821738295,0.467
0.09653229017469885,0.12201686450349508,0.1300263021496882,0.22947503036486516,0.2568080489521165,0.09944693092897883,0.12148467886655001,0.12841082821835811,0.23082850739689809,0.258457924433928,0.9119476079570947,0.9181385013140745,0.468
0.09654168734746867,0.12209124356791254,0.13012110409433775,0.22936410438973426,0.25667284037468896,0.09941994016145492,0.12139455788246102,0.12830086630906296,0.23071411355414212,0.258318471488421,0.911953689686787,0.9181866058292998,0.469
0.09661771373650987,0.12219879886253128,0.13023856847356657,0.22927556606348243,0.2565649212776311,0.09940861254346194,0.12138739756212898,0.12829501571085292,0.23062281152997732,0.2582071699056999,0.9119133635454562,0.918197059637029,0.47
0.09666213212246999,0.12221497118117099,0.13024586345676273,0.22912840034304632,0.2563855433770528,0.09945817106993583,0.12129012357806568,0.12815159436633508,0.23047863560083193,0.25803141437965477,0.9118827625740432,0.9181771087662686,0.471
0.09664841235025864,0.12216973987315549,0.1301907285232088,0.22893051176053042,0.25614434404369313,0.09944420431546355,0.12112334669038058,0.12793679143678308,0.23028964675765165,0.2578010338675658,0.9118516556852612,0.9181621152094236,0.472
0.09664947717559752,0.12214677454821728,0.13016021086532636,0.22870441074769754,0.2558687629754341,0.09943048665502228,0.12102317674645904,0.12780945077519631,0.2300714324476114,0.2575350320153582,0.9118608486078518,0.9181543730576517,0.473
0.09665175076168399,0.12216682858519272,0.13018585304400976,0.22856641207791142,0.2557005674355869,0.09940749932613871,0.12083689153669933,0.1275718433743041,0.22993653248173238,0.2573705924906006,0.9118573447817553,0.9181700807999829,0.474
0.09669498796420609,0.12221123662193664,0.13023062905722338,0.22842162294218543,0.2555240978433619,0.09943389455708869,0.1208459076284285,0.1275753974508496,0.22978712871085766,0.2571884755918589,0.9118517504894631,0.9181602492579105,0.475
0.096761866152019,0.12219699940957582,0.1301908984333794,0.22826291162538753,0.25533066255018505,0.09947320095474632,0.1208966293033969,0.1276297067844014,0.2296233709944175,0.2569888647179641,0.9118180290330032,0.9181464675111868,0.476
0.09675633082863401,0.12217590759503733,0.13016491743590694,0.228126309498182,0.2551641759207924,0.09946213633348006,0.12093394232220539,0.1276822242043762,0.22948243545381436,0.2568170751247676,0.9118404226326493,0.9181555942223434,0.477
0.09674581464680608,0.1221891297260809,0.13018560017956726,0.22795437408363886,0.25495462911302075,0.09942115636972919,0.12090122375522822,0.12765210207638505,0.22931981277588573,0.2566188533509257,0.9118441036798395,0.9181703311646201,0.478
0.09677268280005982,0.12226541584094835,0.13027741765379902,0.2278044901294383,0.2547719603055137,0.09936953343553352,0.12077251215210813,0.12749916260588873,0.22915044355878705,0.25641241133881737,0.9118168722991166,0.9181864679234257,0.479
0.0968284869614321,0.12232892702242992,0.13034335104160066,0.22765512526398074,0.25458992664707686,0.09934970220233091,0.12073550581702101,0.1274567583816379,0.2289817299109883,0.25620677159772304,0.9117914210120622,0.9181879544176164,0.48
0.09684780138079907,0.12221443527650377,0.13018680592943954,0.2275133528885871,0.25441714841866553,0.09934210287792848,0.12071331027414166,0.12742997545580867,0.22882096120232367,0.2560108186701423,0.9117829151161101,0.9181730109561134,0.481
0.09679970811643841,0.12201852134205615,0.12994443407010745,0.22740027032803986,0.25427933613900566,0.09935836268871812,0.12067288888728869,0.12737173997826803,0.22863898827214135,0.2557890244861581,0.9118205016493437,0.9181705773739134,0.482
0.0967923718307894,0.12192989051933203,0.12983025353573116,0.22723120234918986,0.25407329782999993,0.09938149729878752,0.12063031434717378,0.1273085139909523,0.22842885092673235,0.25553290728461797,0.9118268772903256,0.9181805759715115,0.483
0.09679509619007004,0.121868331440079,0.12974849109008182,0.22704879361384184,0.2538510051370299,0.0993308455241653,0.1205514032869206,0.1272207214409294,0.228241314175401,0.25530434007759106,0.9118385983760663,0.9182025164769323,0.484
0.0968178932851122,0.12186435768223386,0.12973610363561494,0.22689505161933302,0.2536636501272333,0.09935372401599553,0.12045306757684518,0.1270842898388265,0.22808326146916502,0.2551117106925309,0.9118146017607884,0.918204985464217,0.485
0.09682117431984379,0.12189316955356082,0.1297729394841576,0.22679750240202065,0.2535447748514289,0.09934389275688003,0.12045558897359107,0.1270906934988431,0.22798298250970006,0.25498949548815486,0.9118269171416228,0.9182290487850046,0.486
0.09677890953349028,0.12184232737243386,0.12971940155038758,0.2266585311120566,0.2533754237280443,0.09938063725059157,0.12045354318484172,0.1270764564784632,0.22782587027226925,0.2547980168772427,0.9118681341245559,0.9182263197880947,0.487
0.0967897765094113,0.12181652552609135,0.12968207521704794,0.22653384214563588,0.2532234789720359,0.09937746220237174,0.12043412922682284,0.1270519388630789,0.22766222614989445,0.2545985805680455,0.911864715886969,0.9182313887010511,0.488
0.0968150327248877,0.12168528620721113,0.12950165158736993,0.22639572462367993,0.25305517235802966,0.09936176411000337,0.12031443565034215,0.1268995609915915,0.2275133528885871,0.25441714841866553,0.9118345228113942,0.9182671111020225,0.489
0.09682667078773775,0.12179807350791554,0.12964622864854283,0.22627867538408536,0.25291254072048275,0.0993634024026022,0.12032451590295486,0.12691229443163712,0.22733679184510766,0.25420197635009123,0.9118164935409481,0.9182804432562601,0.49
0.0968165335938982,0.12177545558370381,0.12961968820907127,0.22612767570094705,0.2527285406820035,0.09935101579865076,0.12031517500041905,0.1269039107495462,0.22723120234918986,0.25407329782999993,0.9118360114865278,0.9182829270279624,0.491
0.09683253091528987,0.1217583871634005,0.12959222769852097,0.22595673304312502,0.25252024232225007,0.09933860629053502,0.1203453062179867,0.1269474119094715,0.22706980122986692,0.25387660591024525,0.9118587020589015,0.9183081644682018,0.492
0.09683690727464855,0.12178970535573905,0.12963201332408178,0.2258681138014314,0.25241225862280964,0.09933179398675357,0.12034601451431792,0.12695048382298102,0.22697884249160685,0.2537657600870079,0.9118918480355366,0.9183109876067426,0.493
0.09681766351530958,0.1218136732088253,0.12966956196964452,0.22578647523445386,0.2523127817516343,0.09935600114595637,0.12038504840986337,0.12699417754994843,0.22686018708630187,0.25362116344082236,0.9119210137446607,0.9183022610878325,0.494
0.09683214902204167,0.12192230532763756,0.12980778302368198,0.2256710887926046,0.2521721842648553,0.0992876584527754,0.12027036617353032,0.12686493145719613,0.22674185967792315,0.25347696808220077,0.911921375325751,0.9183244782933678,0.495
0.09684977308705185,0.12201237775091889,0.12992062493099138,0.22552898480095251,0.25199903371820065,0.0992349126424725,0.1202482522412128,0.1268524446865312,0.22659614113232052,0.2532993956890812,0.9118840345960764,0.9183460010886875,0.496
0.09686645416527169,0.12212362863682114,0.13006159775645096,0.2254277730512737,0.25187571084899885,0.09916832236173051,0.12019321409656389,0.1268010372132258,0.22648545014619503,0.2531645094270854,0.9118663608378101,0.9183736745739524,0.497
0.09684643775729163,0.12213343352517807,0.1300807750522281,0.22524619983151667,0.25165447332780416,0.09913465084552879,0.12020141863678277,0.1268224027997483,0.22631995018866796,0.252962836410746,0.9118770707415511,0.9183735266360112,0.498
0.0968162571641486,0.12207292627350765,0.1300107365650205,0.22509882594856753,0.2514749086606073,0.0990941615420647,0.1200927860825246,0.12669235379524058,0.22618938358976473,0.2528037342632116,0.9119085789863932,0.9183992304763424,0.499
0.09679216453679984,0.12198539850685958,0.1299032720403069,0.22491200048564064,0.251247278561501,0.09910076450629117,0.12017243219968732,0.12679495633189752,0.22606605716191108,0.25265345640629755,0.9119115617687649,0.9184004319913602,0.5
0.09675701717848702,0.12190949907244147,0.12981456481054143,0.22477242286817833,0.25107721830943686,0.09915443336613519,0.12025994285547026,0.12689310298068984,0.2259226268393107,0.2524786833639572,0.9119253108720388,0.918401429113191,0.501
0.09678435230798244,0.12174584358756607,0.12959088370400665,0.22467300714506072,0.2509560923326426,0.09910815053146005,0.12021909710193665,0.12685396602408644,0.22578647523445386,0.2523127817516343,0.9119304396326767,0.9184452500946196,0.502
0.09678177760097707,0.12174947126630435,0.12959646070397862,0.22450783478822628,0.2507548523627231,0.09910659634582211,0.12008591675555488,0.12667941745575662,0.22566431112098007,0.25216392577120167,0.9119393252619229,0.9184592751635156,0.503
0.09678990263942952,0.12180042887009426,0.12966087997116033,0.22436301843531092,0.250578415946485,0.09902517222623627,0.11995719405004078,0.12653582948037934,0.22551547591342294,0.2519825735586466,0.9119305172516419,0.9184980456736973,0.504
0.0967500116208801,0.12174635270087958,0.12960234561173656,0.22423179956953637,0.25041854802475016,0.09895413538207883,0.11986558739232352,0.1264377580241147,0.2253806236050637,0.2518182613435693,0.9119569909506741,0.9185051781152853,0.505
0.09672356820300536,0.12172268922521819,0.12957955583219938,0.2241009902761167,0.250259181038877,0.09891791776146241,0.11979353010977085,0.12635443684781064,0.22524619983151667,0.25165447332780416,0.9119754550305333,0.9185197920989701,0.506
0.09668584425731487,0.12161567400452708,0.1294507633536509,0.22405530339280078,0.2502035204589397,0.09887883271029856,0.11973248800303685,0.12628649395218317,0.22519925233447988,0.2515972708519638,0.9120127808130021,0.9185410544170723,0.507
0.09669470483874115,0.12152872132968612,0.12933369794112598,0.22393805139802797,0.2500606727946025,0.09893458322091941,0.12000999429948223,0.1266336949241734,0.22507876930928156,0.25145047125219544,0.9120277159898422,0.9185252258813805,0.508
0.09671668673593302,0.12163806063455188,0.12947049243126066,0.22379518856677555,0.24988662565035194,0.09895360233638603,0.1199816423363139,0.1265904549077198,0.224892032487084,0.2512229495767174,0.9120359128504357,0.9185080843205441,0.509
0.09669228285756234,0.12164726064992845,0.12949025367038636,0.22368512831134524,0.2497525428551488,0.0990125533257853,0.1200041717660415,0.12660153756155057,0.22472599963144752,0.25102065709798194,0.9120379992549167,0.9184892453089148,0.51
0.09665115365747741,0.12159891556330629,0.12943964073370964,0.22360116003651365,0.24965024798675278,0.09900605978695945,0.1198171677686395,0.12635780170573896,0.22463992071274136,0.2509157807839377,0.912077454452946,0.9184937672452592,0.511
0.0966478398936165,0.12168255139331269,0.1295506035789315,0.2235173605289269,0.24954815951721043,0.09900809803994927,0.11987561248784956,0.12643397417147537,0.22455401765127783,0.25081111956605795,0.9121067947891648,0.9184832327493602,0.512
0.09664732957751566,0.12169929472629534,0.12957276948734037,0.22340803027176537,0.24941496949484127,0.09905484120224506,0.11996155207124373,0.12653223263007188,0.22445511647773916,0.25069062294803235,0.912099764137151,0.9184372624315316,0.513
0.0966712106283732,0.12161553745728618,0.12945518303208742,0.22327977300646007,0.24925872364373958,0.09907451888838714,0.12001108318099538,0.12659114624438655,0.22433674179427476,0.25054640216202934,0.9120910099025309,0.9183978910916129,0.514
0.09671355253326124,0.12163538135544061,0.12946795612812556,0.22317106448192825,0.2491262939644122,0.09910674412449504,0.12005650152449929,0.12664071099307206,0.22426456580557114,0.2504584679406282,0.9120636492495291,0.9183660511446381,0.515
0.09668679205927937,0.12160604739833969,0.12943781336204438,0.22302443957264353,0.24894767633635778,0.09916576003029844,0.12012265877106486,0.12670911266102003,0.22411405283513416,0.25027509526948266,0.9120805798337241,0.9183207689773449,0.516
0.09669541791966052,0.1215311176427677,0.12933662327002995,0.22287833092481496,0.2487696900423278,0.09912091790937959,0.1200935169762073,0.12668490525435316,0.22400315081431216,0.25013998297629625,0.9120866134117328,0.9183216959053013,0.517
0.09674906419318269,0.12159359656585386,0.12940187816869336,0.22278964670750906,0.2486616580899181,0.09923125462699751,0.12016562586192156,0.126744999678612,0.22391203998433312,0.2500289833982705,0.9120528561224686,0.918275902009614,0.518
0.09675444524770173,0.12152548066102585,0.12931066321949913,0.2226443622652417,0.2484846796907854,0.0992580466105453,0.12014763985044127,0.12671294058298,0.22376278776971342,0.2498471526805846,0.9120525616076764,0.918251671451417,0.519
0.09672570917547356,0.12147483184873617,0.1292531275460473,0.22251215539306368,0.24832363383087697,0.09924090604963348,0.12017634887172929,0.1267560594729594,0.22362052233084956,0.24967383615025562,0.9120726524489912,0.918245802965328,0.52
0.09670818860726355,0.12145664815682031,0.12923473544382386,0.22238037015888995,0.24816310355907317,0.09923296225406396,0.12022100205788988,0.12681724313909232,0.22345944405334595,0.249477603430168,0.9120861403811829,0.9182345828295039,0.521
0.09673275317314033,0.12143959628574937,0.12920460412114076,0.22228649476077486,0.24804875323235342,0.0992010712486227,0.12020866383094597,0.12681105007110471,0.22336309524335599,0.24936022843218703,0.9120394245320971,0.9182343250129308,0.522
0.09678203434807887,0.12146233338181767,0.1292189987924213,0.22217412560904415,0.2479118768423798,0.09922216514024285,0.1203388043379414,0.1269754623715038,0.2232477703888053,0.2492197376345823,0.9119944169327541,0.9182302441635919,0.523
0.09680585478612698,0.12144909610684745,0.1291941148076453,0.2220682798103584,0.24778294783377997,0.0992243779232101,0.12032005292981002,0.12695012221759858,0.22313914543234104,0.24908741015253882,0.9119810690635677,0.9182349573481424,0.524
0.09683666921898232,0.12147459247933728,0.12921793978973456,0.22197511189872565,0.24766946260257328,0.0993054711939725,0.12034934813259252,0.12696313802758738,0.22304353521865788,0.24897093840521006,0.911962438810689,0.9182089864954953,0.525
0.09680553810419217,0.12141203529004195,0.12914550583416617,0.22187596481644872,0.24754869539447735,0.09925247086907381,0.12033727349236317,0.12696392574539697,0.22294179318252122,0.24884699805067012,0.911977909165225,0.9182369156479916,0.526
0.09677279684009596,0.12139823474626892,0.12913765808820898,0.22175236634389517,0.2473981464633182,0.09926109993804742,0.1203312462725189,0.12695329226335278,0.22281496569006917,0.2486925006809127,0.9119952183070531,0.918227358114647,0.527
0.09674494299340018,0.12133310115512255,0.1290608080059496,0.22164144490212523,0.24726304024941875,0.09926083755732742,0.12031430312332773,0.12693110658692783,0.2227011519813153,0.24855385785896927,0.9120194693282326,0.9182259805685503,0.528
0.09675683369726804,0.12117176789138732,0.12884503292382482,0.22146336667869884,0.2470461376426852,0.09925837284956236,0.12030061918565284,0.12691389660556698,0.22258135388491357,0.24840792670994513,0.9119937241261981,0.9182238521010946,0.529
0.09679383249158464,0.1211015758393735,0.12874115232010713,0.2213960216984494,0.24696411113742517,0.09922067333439272,0.12023934299394243,0.12684521060122947,0.22251215539306368,0.24832363383087697,0.9119705288579464,0.9182598441538837,0.53
0.0967967022122941,0.12112839708117197,0.1287755011828193,0.2212799588712182,0.2468227472747319,0.09919001112734671,0.1200697155850445,0.12663190841460667,0.2223678410931798,0.24814784175223376,0.9119425246228882,0.9182872262292616,0.531
0.09682282978099488,0.12121354052578312,0.12887919247414514,0.2211703075753656,0.24668919402919404,0.09919268123052259,0.12011873637148328,0.12669549655864235,0.22223651509951903,0.24798787304051118,0.9118992124208191,0.9182771000545101,0.532
0.09686177579146026,0.12133003972490086,0.12902006553255363,0.2210366876933248,0.24652644934019824,0.09916887659394888,0.12008510909745884,0.12665878216999055,0.22209938270050913,0.2478208336153345,0.9118601902403333,0.9182762049492503,0.533
0.09693982525187024,0.12158960327280156,0.12933667636509427,0.22093373469707733,0.24640105731148215,0.09922997452746411,0.12008228174567229,0.126635864014252,0.2219937286139495,0.24769213902457787,0.9118040860658039,0.918251156345387,0.534
0.09701630227153415,0.12169156897548593,0.12944665279672793,0.220825008178877,0.24626863470821792,0.09918484028797997,0.1199577955486889,0.126486438630626,0.22188215450978396,0.24755623478668887,0.9117638922636958,0.9182899385058224,0.535
0.0970278176181445,0.12171515263197578,0.12947402935060848,0.2206865007535533,0.24609994263472498,0.09916036716147543,0.11978530839514806,0.12626743278287375,0.2217400269273815,0.24738311655121514,0.9117458629503177,0.918328202832037,0.536
0.09699110085270968,0.12165809185883228,0.12941057474647083,0.2205664414611217,0.24595372082733402,0.09911273360885678,0.11978467903640128,0.1262815761707724,0.22161683635793253,0.24723306636751796,0.9117651440382862,0.9183666970819913,0.537
0.09700801378081783,0.12156768087273531,0.12928643338733795,0.22041089257163982,0.24576427821062957,0.09906400092091028,0.11975113063955148,0.12625279997969585,0.22150014702671222,0.24709093649884173,0.9117828664894704,0.918396869946655,0.538
0.09698556353784918,0.12156742516625563,0.12929315310661194,0.22027378656100993,0.24559729941804287,0.09908599789994886,0.11979211417560777,0.1262997507193863,0.22135933470653013,0.24691942642446654,0.9117869798333982,0.9183785087475185,0.539
0.09695503682836602,0.12150895413249449,0.12922589957093486,0.22013714246874527,0.2454308853191086,0.09907944521715903,0.11969208332510356,0.12617034101617186,0.22120073677828483,0.24672625609702836,0.9117533008647992,0.9183842891798303,0.54
0.09697714389928974,0.12150548320852268,0.1292143898485673,0.22001869498791132,0.24528663396443823,0.0991291529299701,0.11979679617977342,0.12629234120114016,0.22105488286138647,0.24654861034608822,0.9117047744034313,0.918380251751354,0.541
0.09704598951901891,0.12141986986933631,0.12908023226515036,0.21988290758763168,0.24512126714417723,0.09910626665109425,0.11973208305782218,0.12621448249993666,0.22092163964412287,0.2463863261708062,0.9116372391653291,0.9184177413700856,0.542
0.0971334634180319,0.12151368605648802,0.12917604174285993,0.21978283529699633,0.24499939682575522,0.09911981304465323,0.11966388848360848,0.12612059790728014,0.2208310409382218,0.24627598222448877,0.9115484061067016,0.9184515938932982,0.543
0.09716207696168926,0.12159330804933575,0.12927169496259608,0.21967714595451743,0.2448706871739595,0.0990626182181923,0.11961932723460142,0.12608000721118715,0.22072860533564387,0.24615122275360174,0.9115008915277295,0.918505725997684,0.544
0.09718698688106539,0.12160442560942229,0.12927847778119161,0.21957758175800027,0.24474943795866272,0.09906851585494747,0.11967873589618662,0.1261562336234332,0.22062642681451405,0.24602677758092972,0.9114515329993945,0.9185235133300302,0.545
0.09720815044948804,0.12155887817046748,0.12921196402563245,0.2194549291759974,0.24460007327743172,0.0990156755284651,0.11955647796852076,0.1260121587353954,0.22050055963044113,0.24587348316831784,0.9114287284115679,0.91855314005238,0.546
0.09721961901924049,0.1214784681169909,0.12910267783342674,0.21926294098169835,0.244366276058471,0.09895487551450576,0.1194278253025376,0.12586218095020474,0.2203691156016812,0.24571339860959202,0.9114200837279024,0.9185817443922413,0.547
0.09721585859178734,0.12144341797725916,0.12905779378412174,0.21907764186597306,0.24414062858139662,0.09896811827118483,0.11946763049701553,0.12591033433941945,0.22027973806809284,0.24560454760039965,0.911424426561559,0.9185792230068799,0.548
0.09719117367621444,0.12137463355609138,0.1289751495183384,0.2189622626032265,0.24400012778972724,0.09904443540159143,0.11926433884192433,0.12561916563745754,0.22014307394613308,0.2454381090154213,0.9114416859437893,0.9185597712245678,0.549
0.09715164081384936,0.12128387740426669,0.12886829461839783,0.21885295885519077,0.24386702673740873,0.0990417954165312,0.11936224231524799,0.12574866848341612,0.22003052415422575,0.24530104005172543,0.9114677914947,0.9185754804458099,0.55
0.09717257715762763,0.12127295229810087,0.12884735591367819,0.2187439524268144,0.2437342890958098,0.09898376722044261,0.11928328867674057,0.12566313827729136,0.21993008629963764,0.24517872285214637,0.9114442569100379,0.9186031106513495,0.551
0.09717709540694078,0.12127257227249036,0.12884543643023452,0.21861239315841197,0.24357409056293983,0.09907127361236044,0.11953625474442409,0.12596810595735838,0.2198004771123736,0.24502088134802574,0.9114039600731867,0.9185560044202096,0.552
0.09720041690826207,0.12122613013696762,0.1287770685802751,0.21849265061479245,0.24342828286878904,0.09905584395747896,0.11950000668769847,0.12592531497433887,0.21970060857447737,0.2448992601023379,0.9113771902858899,0.9185700077756277,0.553
0.09720069578810238,0.121168950052643,0.12870182996435575,0.21837326589306655,0.24328291251778755,0.09903987827913432,0.1194608269364861,0.1258788393716538,0.21961269400704236,0.244792197504127,0.9113599032508444,0.9185754769769501,0.554
0.0972311457538809,0.12112768056983673,0.12863802008342284,0.21827121958617368,0.2431586558037549,0.09902532763842015,0.11951779174891922,0.1259582804693618,0.2195366560757433,0.24469959901686905,0.9113217779859825,0.9185888542548782,0.555
0.09727253726165515,0.12111166905437065,0.12860396761779552,0.21808481042179814,0.24293167770752594,0.09898764462261374,0.1193974489904387,0.12581195893461228,0.219402477877725,0.24453619930894738,0.9112613082498513,0.9186154925271127,0.556
0.09725845288419195,0.1210900983839544,0.12858004411245116,0.21792732660663902,0.2427399231913073,0.09899336290646646,0.11947786574237003,0.12591585234793973,0.2192977798628788,0.24440870144593096,0.9112583257033087,0.9186116945835796,0.557
0.09723866190332385,0.12107316307682704,0.1285640063027852,0.21779283516411677,0.24257616675909072,0.0990340012885822,0.11967240017111735,0.1261587541056284,0.219170184611333,0.24425332175918268,0.9112403003530402,0.91860826866902,0.558
0.09725676474315566,0.12110904503949933,0.12860547598977878,0.21761978852182323,0.2423654686608427,0.09907681923212655,0.11966217954405767,0.12613186421352174,0.21905453946293515,0.24411249596998624,0.9112305683261481,0.9186111160802133,0.559
0.09729259307318985,0.121106053652722,0.12859028412057497,0.21744194832644842,0.24214893760095368,0.09906630275834016,0.11960822080947527,0.12606425219697487,0.21885870425987894,0.24387402298144212,0.9112169425545974,0.918635024374565,0.56
0.09731093340465588,0.12111555307442817,0.1285970049706423,0.21728699069625515,0.24196027038348558,0.09902355094974999,0.11963846653391456,0.12611744000322345,0.21877260957834269,0.24376918491273905,0.9111730628687543,0.9186527869378441,0.561
0.09735691395969459,0.1211195734642657,0.12858783787998807,0.2171491469480814,0.24179244232487446,0.09897874961099476,0.11960301303522776,0.12608492439712957,0.21866953969908887,0.24364367714636898,0.9111551395882631,0.9186690628280634,0.562
0.09736470428396393,0.1211640007427161,0.1286437796297525,0.21703372882764826,0.24165191967851476,0.09893665048927264,0.119581536642225,0.12606992943315287,0.21854962613822365,0.24349766042641183,0.9111250244223011,0.9186946945880176,0.563
0.09737230214002007,0.12121812496422693,0.12871252642326336,0.21690770472448212,0.2414984858917724,0.09894938163135832,0.1195544879004147,0.12603037844211812,0.21844144202264643,0.24336592786445507,0.911103703835038,0.918688321129058,0.564
0.09737156907412838,0.12113225971144889,0.12859990534032106,0.21677662955835203,0.2413389043893739,0.0990276170870261,0.11968641450336599,0.12617917940564424,0.21833355019542905,0.2432345525459526,0.9110890072742076,0.91865701492009,0.565
0.09737171500292721,0.12103631400259578,0.12847375940249162,0.216689487919257,0.24123281220392762,0.09900053104968679,0.1196771487123545,0.12617551426347864,0.21823726208966623,0.24311730771273354,0.9110943269553526,0.918674228370522,0.566
0.09740293212459702,0.12112291918277332,0.12857777225820016,0.21662425813300246,0.24115339757501367,0.09897107425467493,0.11954763409049969,0.12601455289604463,0.2181694337600018,0.24303471745046473,0.9111063296943617,0.9187116629336346,0.567
0.09743645041367621,0.12121681384350666,0.1286906423500248,0.21652119849489515,0.24102792762445963,0.0990014842526828,0.11961629404037444,0.12609523425936323,0.21806227453834354,0.2429042375237767,0.9111080790831142,0.9187042481646449,0.568
0.09748092579568648,0.12125754069748229,0.12873019109518954,0.2164454324558474,0.24093568704139862,0.09897324886364958,0.11957454780922304,0.12604924176354612,0.21797225840270493,0.24279463249111433,0.9110824062845994,0.9186993198713554,0.569
0.09749136438300525,0.12123812761631671,0.12870139606107173,0.21633205692631918,0.24079766040167214,0.09902042206317693,0.11947568081531687,0.1259044764231323,0.2178656281853113,0.2426647990962626,0.9110469991754536,0.9186680935422186,0.57
0.09750430327703836,0.12128798767725908,0.12876285991732844,0.2162243841188064,0.24066657778533596,0.09902328090657124,0.11942290126163886,0.12583421051608867,0.217759283329915,0.24253531445524867,0.9110145181345337,0.9186551899266217,0.571
0.09747577912869602,0.12123838591663347,0.12870663376427094,0.21612236831308698,0.2405423833215708,0.09902342441967603,0.11932995994101195,0.12571201396200324,0.21769226461472635,0.24245371367128005,0.9110111711333719,0.918657366129963,0.572
0.09743063706883484,0.12114268583071278,0.12859504401301727,0.21602596639377075,0.24042502432379315,0.0990420331078671,0.11929679668230071,0.12566257951997983,0.21759751480555695,0.24233834888256994,0.911042390185163,0.9186574405333247,0.573
0.09740733014176778,0.12105625201191146,0.1284887703139566,0.21591913110940397,0.24029496506901643,0.09899830132370385,0.11921095340784475,0.1255635012057176,0.21751965521202182,0.24224354992996344,0.9110581697182971,0.918682252922423,0.574
0.09742446604206302,0.12106789671526794,0.1284986892125609,0.2158019487079159,0.2401523109361877,0.09895891552955068,0.11921070230465558,0.1255755495768314,0.2173976127635064,0.24209495696894134,0.9110641554059927,0.9186925444774872,0.575
0.09742073882840054,0.12109961359564794,0.12854154566535428,0.21570102804218375,0.24002945458738123,0.09899552896051851,0.11923621418316126,0.12559757239599184,0.21729251445789305,0.24196699574068375,0.9110654328917898,0.918699154528567,0.576
0.09740674012169713,0.12107595425917145,0.1285148501309491,0.2156268321876112,0.2399391325860335,0.09900475583018194,0.11910397242756961,0.1254208690724629,0.21721525194183683,0.24187292646342046,0.9110835167501429,0.9187107675776849,0.577
0.09742218571754614,0.12104845616108073,0.12847385544333448,0.21551052336454968,0.23979754581770213,0.09898785719741532,0.11912039601340883,0.12544776535557822,0.2171106367340162,0.2417455556076526,0.9110612273144065,0.9187226864587117,0.578
0.0974437977986544,0.1210054202901186,0.1284105016445788,0.21536825399193998,0.23962435848390198,0.0989788832749928,0.11905904340187243,0.12536995087032032,0.21699533101420768,0.24160517031814283,0.9110552494775567,0.9187312827066889,0.579
0.09746483201801087,0.12101679059075407,0.12841883471361623,0.2152422277988707,0.2394709462375706,0.09898766002715136,0.1190223240110099,0.12531893269165115,0.21690770472448212,0.2414984858917724,0.9110399820692746,0.9187208841226877,0.58
0.09747915876156324,0.12105408070946333,0.12846334189308908,0.21513751739812986,0.2393434831883593,0.09897600671279179,0.1190328285545358,0.12533640113336963,0.21682573164215807,0.241398685004574,0.9110103096332253,0.9187249789160253,0.581
0.09745690524542656,0.12094460209689425,0.1283264496787841,0.21499139592385078,0.2391656129100731,0.09894729527707957,0.11897881576490567,0.125274436489651,0.216700370075936,0.24124606083743083,0.9110226628408448,0.918737650555832,0.582
0.09744038574129052,0.12088704808996464,0.12825599911383367,0.214902947294061,0.23905794763895033,0.09895493036831582,0.11902690672876325,0.12533524215633246,0.21660796758067083,0.24113356456196233,0.9110207372086241,0.9187254077974646,0.583
0.09745495572915557,0.12091442746105399,0.1282874042910792,0.2148302586110759,0.23896946704603825,0.0989212390295353,0.11903785313497284,0.12536021756811036,0.21653203415711486,0.2410411194435171,0.9110082019143502,0.9187453981952364,0.584
0.09744146664010427,0.12098272308438597,0.12838140368116022,0.21473700189420142,0.23885595082056335,0.09892550747860178,0.11895379188928527,0.12524839556121437,0.21643462066196445,0.2409225243880871,0.9110174185056665,0.9187559187022444,0.585
0.09744681562573275,0.12101870790796254,0.12842701691094904,0.2146439695264314,0.23874270867936426,0.09887069178777105,0.11883582875627524,0.1251105860892337,0.21633205692631918,0.24079766040167214,0.9110209723383558,0.9187935359464849,0.586
0.09744792332459977,0.12095411826321757,0.12834177952964032,0.2144945536778544,0.23856083674379747,0.09885828617908465,0.1188472408488418,0.12512948374505117,0.21622976073927436,0.24067312333845378,0.9110180405785251,0.9187967837004485,0.587
0.09743748030963381,0.12083753066655666,0.12819183220730385,0.21435083698058138,0.23838590435165585,0.09882832721647013,0.1188474471815405,0.12513917059913404,0.2160955661699254,0.24050975447973283,0.911011887552933,0.9188284212853525,0.588
0.0974810825077349,0.12087981032274883,0.1282336962074675,0.21426384112220065,0.23828001388842138,0.09877359003116017,0.11876524741160555,0.12504833973117407,0.21598854082517588,0.2403794629952798,0.9109684046111274,0.9188682704877684,0.589
0.09756327925143199,0.12101826379303048,0.12838983036324714,0.21420765421785987,0.2382116242298237,0.09878211988122532,0.11880226338051367,0.12509430848029,0.2159298015071503,0.24030795495055074,0.9109038829850344,0.9188808664259931,0.59
0.09759970889024348,0.12096203388719365,0.12830447888623514,0.21412098093022153,0.2381061278231214,0.09875453614363762,0.11877789813747472,0.12507095476410923,0.21584451981771619,0.24020413547050795,0.9108639447725081,0.9188842828378536,0.591
0.09761884049892776,0.12092590397780624,0.12825098107116806,0.21403958410569957,0.23800705457356802,0.09876601581423795,0.11876438790398333,0.12504959056076043,0.21578068054996602,0.24012641992538752,0.9108224523234405,0.9188765392476479,0.592
0.09769890417033616,0.12097560652839522,0.1282911415552138,0.2139279442276411,0.23787117182159323,0.09882999942999453,0.11877571972179632,0.12504437467064833,0.2156798148150938,0.2400036306929751,0.9107625503785767,0.9188501037082005,0.593
0.09767725830345134,0.12085419936481061,0.1281383808412378,0.21378632501428482,0.23769880171305685,0.09881422171775371,0.11868985211401187,0.12493647880997871,0.21554220952576564,0.23983611832785065,0.910755037793976,0.9188537230012966,0.594
0.09767497421699224,0.12086904253169312,0.12815860685917055,0.21372579076616452,0.23762512389157886,0.09876553795864348,0.11860510862405224,0.12484040226175212,0.21542615280727995,0.23969483958153126,0.9107756172165172,0.9188763214063626,0.595
0.09765682478189258,0.12080777392797364,0.12808378651674196,0.2136502571646779,0.23753319055556293,0.0987658704550018,0.11859183297714544,0.12482284976981917,0.21531569340709497,0.23956037602795105,0.9107840472475293,0.9188766966997198,0.596
0.0976293685461689,0.12074507041322034,0.12801000528572223,0.213554794626085,0.23741700228383195,0.09879901078547693,0.11874474074196517,0.12501339872829006,0.215221263116827,0.2394454260137578,0.910790439021122,0.9188511080216409,0.597
0.0976314410194616,0.12076378406941762,0.12803394902797524,0.21345956962937984,0.23730110417246614,0.09881126620269509,0.11880141062772265,0.12508402744701702,0.21513751739812986,0.2393434831883593,0.910794802762495,0.9188222604973163,0.598
0.09759602507084106,0.12069023608396692,0.1279484166880922,0.21337956368177505,0.23720372993644875,0.09882158008487377,0.11884967573995775,0.12514422008869844,0.21505916957589633,0.23924811189810333,0.9108008213552362,0.9188071985442648,0.599
0.0976050496379869,0.12067075592284925,0.1279199778980917,0.21330470994532297,0.2371126270600414,0.09893535747631885,0.11906044025234434,0.12538546626766664,0.21493934286629618,0.23910225052447243,0.9107711538141037,0.9187513541440978,0.6
0.0976452139851268,0.12066527220628494,0.12790014764722035,0.21319021849767525,0.2369732832253199,0.09894766745942611,0.11917021072813848,0.1255258671840195,0.2148095154620516,0.2389442174755419,0.9107267765927353,0.9187499376050318,0.601
0.09763975455249926,0.1206517461590453,0.12788408637824547,0.21306615982051225,0.23682229713119268,0.09897479224877466,0.11914760722684618,0.12548763479138295,0.2146904577226802,0.23879929555803792,0.9107076294413718,0.918720619258816,0.602
0.09763244870545235,0.12064254918909295,0.12787429505538,0.21296226176309413,0.23669584896301646,0.09899217626893428,0.1191518519876249,0.12548775007064195,0.2145769185040014,0.23866109252680276,0.9107038025903382,0.9186935540040794,0.603
0.09764242517613782,0.12070783061230247,0.12795695803509707,0.21286850247859973,0.23658174116314484,0.09906160920474281,0.11923681732543773,0.12557759702051327,0.21448941170738178,0.23855457788102513,0.910699822850615,0.9186496912302781,0.604
0.09767692465302236,0.12070091184433437,0.127937022104461,0.212799564273064,0.23649784199141066,0.09903329530760169,0.11919703471520443,0.12553420995759387,0.21441236427863425,0.23846079527124492,0.9106715591477831,0.9186509313895636,0.605
0.09771941664401539,0.12062291198101056,0.12782115337263764,0.212701297520964,0.23637825034101878,0.09904996303415936,0.11915714192700914,0.12547654100761907,0.21430987328081358,0.23833604364950026,0.9106334878962394,0.9186379762710188,0.606
0.09777787873432625,0.12062305821351486,0.127802971764117,0.21263756019596547,0.23630068195506015,0.099056694895558,0.1190306928151766,0.12530823501848531,0.21424340003223008,0.23825513333051437,0.9106090509217312,0.9186334656760186,0.607
0.09779620935430282,0.12062593768506585,0.12780099516044852,0.21255437256384557,0.23619944323175934,0.09902797523428188,0.11893824685850227,0.12519576079754297,0.21410061556402793,0.23808133976974805,0.9105781154915218,0.9186251870857386,0.608
0.09782093307671441,0.12064457861450856,0.12781772435495814,0.21244698813483487,0.23606875836929803,0.09902886410724265,0.11892182750691667,0.1251739017182428,0.21391781122068856,0.23785883847831632,0.9105375937997736,0.918618085088915,0.609
0.09785100455417928,0.12073406702511078,0.12792588665883212,0.21235449130543227,0.23595619250699493,0.09901382015095374,0.11888326810992111,0.125127951754168,0.21382168084164896,0.23774183441333285,0.9105163849772953,0.9186244487795282,0.61
0.09784913391950167,0.12070755027933787,0.12789162399242926,0.21226707069122955,0.23584980515393375,0.09907482470156875,0.11885438339066634,0.1250708161215256,0.21373083163742465,0.23763125925212406,0.9104880443855256,0.9185864388471545,0.611
0.09787215355863184,0.12077381247213546,0.12797147670209374,0.21216533465981358,0.23572599762784346,0.09909567849803372,0.11887736525734749,0.1250944668102747,0.2136251123584359,0.23750258649509556,0.9104542409437754,0.9185632587702816,0.612
0.09790578765961051,0.12075621522999737,0.12793777818069038,0.2120493992623408,0.23558491165948267,0.09908799061007363,0.11865984922693387,0.12481100479223281,0.21351968414819933,0.23737426928518005,0.9104291936510006,0.918574737769368,0.613
0.0979206427603422,0.12076049774359363,0.12793873788118693,0.21190497889178672,0.23540916347101756,0.09905596121652369,0.1186116329716796,0.12475770123758576,0.21341954572246835,0.23725239148482247,0.9104043908079678,0.9185850393316073,0.614
0.09793803250971549,0.12080922096013874,0.12799730875884321,0.21184256806190072,0.23533321516419398,0.09905201840738954,0.11855099788525365,0.12467924857829667,0.21336957470468415,0.23719157252943734,0.9104022698817904,0.9185818116778586,0.615
0.0979384785560441,0.12077737474920776,0.12795531355277348,0.21172283701361314,0.23518751462183177,0.09910691226211046,0.11856518043358422,0.12468063614461883,0.21326982835029845,0.2370701736398355,0.9104045388873555,0.9185573286147947,0.616
0.09798382210340663,0.12077312889550454,0.12793548245873532,0.21163209540182668,0.23507709238699814,0.09914941904886004,0.11861350743300898,0.12473079235374152,0.2132101053942615,0.2369974868149519,0.9103857311875013,0.9185313041928008,0.617
0.09799042535904222,0.12069682329544323,0.1278331197897407,0.2115748974836873,0.23500748950631617,0.09914728611968923,0.11860807308480674,0.12472432041670081,0.21315047578381463,0.2369249140081195,0.9103601883464673,0.9185278555363183,0.618
0.09805914747429104,0.1207644370864355,0.12790038525025232,0.21147976060367024,0.23489172038017528,0.09914869728347867,0.11870395718381188,0.12484989600963088,0.21305129987788218,0.2368042118994019,0.9102996720569948,0.9185211870567513,0.619
0.09806719133139002,0.12069325916907525,0.1278043090609192,0.21139908327275947,0.2347935474518841,0.09914130310499651,0.1187355468568388,0.12489373775027496,0.21295732130071487,0.23668983625005618,0.910288221157723,0.9185201851583037,0.62
0.09805468399722969,0.12073704930400767,0.1278657926861379,0.21135170688911759,0.23473589742841938,0.09919082552084436,0.11888570950317118,0.12507553018333104,0.21287343142161236,0.2365877398061425,0.9103157759134318,0.9184893963060177,0.621
0.09804682681138424,0.1207596954689492,0.1278980256184696,0.21125241081718593,0.23461506969643336,0.09917489957929546,0.11886670923925363,0.1250555637038119,0.21278972615457492,0.2364858688496001,0.9103358466905676,0.9184863587402131,0.622
0.09805491943635819,0.1208181702399965,0.12797233477828282,0.21111101407725708,0.2344430140284079,0.0991607312354101,0.1188533296639986,0.12504243202726928,0.21268167463798202,0.23635436922357478,0.9103239113336867,0.9184873437023484,0.623
0.09805448277330363,0.12078722658417962,0.12793180321045494,0.211012353121925,0.23432296187652574,0.09915978298884456,0.11879924158827426,0.12497164286238074,0.2125983903545915,0.23625301245290917,0.9103217897149078,0.9184817551000783,0.624
0.0980191405209891,0.12072260958723925,0.1278579855794893,0.2108531661596481,0.23412926313266946,0.09910743196902637,0.11871485099197218,0.124877182684898,0.2125104057992488,0.23614593633215017,0.9103270347674435,0.9185102638357789,0.625
0.09804127174933877,0.12065353556373598,0.1277602470482608,0.21072723449592085,0.23397603152357815,0.09909479683932837,0.11872780821792606,0.12489818322262819,0.21241775420027428,0.23603318144253393,0.910307982300602,0.9185350074279967,0.626
0.09801636454285291,0.12060985727886615,0.12771066928161318,0.2106110089144717,0.2338346117469852,0.09909431856535805,0.1186865475298409,0.12484410520439265,0.2123107557560521,0.23590296800134303,0.9102995167541187,0.9185456372306666,0.627
0.09800549630378157,0.12056243411418593,0.1276517574260273,0.21053681429904997,0.2337443347979365,0.09906960617974869,0.11868838865093118,0.12485429171330283,0.2122331282596254,0.2358084988247663,0.9102944220633427,0.9185659464021273,0.628
0.09803582443974354,0.12056649052313678,0.12764755700648894,0.21044427842617736,0.23363174185616548,0.099057616647612,0.11873570605267902,0.12492024843712866,0.21208317701155666,0.2356260168610244,0.9102635888141682,0.9185658415605472,0.629
0.0980601586950475,0.12061481925754818,0.12770342686290553,0.21030590473740723,0.2334633776422586,0.0990531218391437,0.11874926184758783,0.12493947727881313,0.21197230627903435,0.2354910952857831,0.9102290439834287,0.918558753035666,0.63
0.09806697616020424,0.1206191614646169,0.12770699113171802,0.21021394098457322,0.2333514832831921,0.09904033803285751,0.11870415457553021,0.12488421120322735,0.21190497889178672,0.23540916347101756,0.9102137842506461,0.9185569166891178,0.631
0.09808038715853094,0.12057509384054874,0.12764485879775433,0.21009930569325214,0.23321200532688857,0.09904086284197743,0.11877295550909327,0.12497447034732968,0.2118233855023217,0.23530987182329666,0.9102012626382492,0.9185592000126581,0.632
0.09813942940348824,0.12050633973548637,0.12753594012554292,0.21002155555016477,0.2331174067821878,0.09906499538729208,0.11887634445295714,0.1251027684450233,0.21174196842006893,0.2352107954919423,0.9101546579042986,0.9185376218385172,0.633
0.09815473344525266,0.12047492556536099,0.1274898430888236,0.20993940924871113,0.23301746019566713,0.09907412491244606,0.11903656443895506,0.12531047400442932,0.21164640848383665,0.23509450971886878,0.9101320168451601,0.9185329884386679,0.634
0.09816343347584353,0.12049485429982723,0.12751330084450782,0.2098347089892753,0.23289007356674668,0.0990507112488074,0.11904715361294366,0.12533174978452935,0.2115368138246975,0.23496114655426592,0.9101196831545961,0.9185469520165037,0.635
0.09816261246946802,0.12047848594016095,0.1274920461738073,0.20973030415130284,0.23276304763619654,0.09902769966300162,0.11902642125545032,0.12531173375593418,0.21143228235902406,0.2348339459644215,0.91009591044166,0.9185618150658007,0.636
0.09820721668073105,0.12035511259479165,0.12731587988206783,0.20959456561317108,0.23259790091325122,0.09903656012224277,0.11904317927550197,0.12533097386652628,0.21133277307237186,0.23471285785770918,0.9100711134833048,0.9185621889766247,0.637
0.09819684826079737,0.12026928357475368,0.12720633467342565,0.2094998446609756,0.23248265963187853,0.09903127206975877,0.11908554744376021,0.12538831970416067,0.21123352705844373,0.2345920912554631,0.9100981175843644,0.9185705553204495,0.638
0.09819645686675348,0.12024313758795327,0.12717209438604463,0.20945032580964243,0.23242241344010386,0.09911491439646701,0.11922858307432313,0.12555002180164934,0.21119107335995507,0.23454043220947746,0.9101237852302785,0.9185336692696512,0.639
0.09817714277830854,0.12029084373670901,0.1272408640379206,0.20938290710781196,0.23234039018448738,0.09913634589031464,0.11916915960131086,0.12546518676762394,0.21112042393734876,0.23445446414818535,0.9101528101123421,0.918512366994266,0.64
0.09813773708589793,0.120290221833186,0.12725243132519082,0.20928872769305806,0.23222581006809817,0.09912287781082416,0.11917519678930524,0.12547735418254216,0.211021738202606,0.23433438173705862,0.9101878285830174,0.9185043915071525,0.641
0.09816252158571746,0.12031209557073984,0.1272733902517469,0.20923949158714605,0.23216590907818885,0.09912829674568542,0.11915773365646758,0.1254526995427134,0.2109420399923611,0.23423740447768596,0.9101746078721518,0.918497219669476,0.642
0.09812735569164202,0.12029182925643701,0.12725780666251546,0.20914567794541686,0.232051775525741,0.09915738879939465,0.11915476210366949,0.1254396508564416,0.210806475253221,0.2340724501797506,0.9102127494129176,0.9184882039159576,0.643
0.09814778428346337,0.12028635218299641,0.12724418780856395,0.20908772254836733,0.23198126757664567,0.09911259003690225,0.11910446361981865,0.12538762388873523,0.2107458642477561,0.23399869978824625,0.9102197170851383,0.9185122901818292,0.644
0.09814034344772207,0.12036103096075675,0.1273446756077105,0.2090120723816234,0.23188923293640595,0.09909971452955509,0.11901748408796996,0.12527735452061464,0.21066675198135804,0.2339024380317701,0.9102294538069177,0.9185228135997892,0.645
0.09813273232536207,0.12038780310799929,0.12738225392539956,0.2089144029534173,0.2317704110387167,0.09911163753895715,0.11908435791126087,0.1253614985996992,0.2105692562623778,0.23378380876294463,0.9102453522391292,0.918517979597839,0.646
0.09811862679623924,0.12035659250689994,0.12734566744453615,0.20887009355157363,0.23171650582345185,0.09909725313773647,0.11912741877379539,0.12542261368798535,0.21052291924674352,0.23372742794202808,0.9102485278434645,0.9185347985347984,0.647
0.0981129682994316,0.12043191066862911,0.12744643541323405,0.20880815019485102,0.23164114815866205,0.09908267914377757,0.11912190903635318,0.12541995271687695,0.2104581441498487,0.23364861290007183,0.9102395024768134,0.918538602799339,0.648
0.09809790582341284,0.12044820865689951,0.12747258954742388,0.20872866225813952,0.23154444715338024,0.09905719858058706,0.11910148018614626,0.12540111154789343,0.2103750272186768,0.23354748115913496,0.9102457589251318,0.9185505616246283,0.649
0.09810844275243624,0.12055772041164907,0.1276132076759731,0.20862734475810174,0.23142119046848025,0.09907541119700307,0.11903582295332382,0.12530909521959607,0.21024610240558123,0.23339061469351116,0.9102406116828969,0.9185364840540916,0.65
0.09812505712073967,0.1205667658204595,0.1276198742689429,0.20856581029142074,0.23134633197498763,0.09903925171893228,0.11901074601458235,0.1252875013646438,0.21018180739628678,0.23331238585713393,0.9102132071703969,0.9185361207969157,0.651
0.09809433948639767,0.12056171829377421,0.12762289449037825,0.20846932200347737,0.23122895201252003,0.0989984451633405,0.11896817639546822,0.12524437763985122,0.2101130432438563,0.23322871986790658,0.9102171745832114,0.918534531678962,0.652
0.09807110869288085,0.1205373066299911,0.12759811169594004,0.2083687195920476,0.23110656828685766,0.09903816642277014,0.11903228174922668,0.12531614656611303,0.21002612457728134,0.233122965894913,0.9102384343271923,0.9184997166965287,0.653
0.09806668948161544,0.1204814762793941,0.12752612355869594,0.2082727499416578,0.23098982145193897,0.0990622478878937,0.11904106570109138,0.12532012272809637,0.20993940924871113,0.23301746019566713,0.9102380697542847,0.9184634791516951,0.654
0.098019241194304,0.12041247089694347,0.1274503430892016,0.20817268732469255,0.23086809667325472,0.09913901631993591,0.11917975671357173,0.12547827512300014,0.20983925502146822,0.23289560460321806,0.9102673241629898,0.9184253675516403,0.655
0.09798823031113642,0.12036549603785501,0.127398350980538,0.20808589915317913,0.23076252101471442,0.09911416631748805,0.11914182635599622,0.12543623379667024,0.20974844035371976,0.23278511326615875,0.9102887151110505,0.9184302068566026,0.656
0.09800309226602552,0.12037246986907683,0.1274028456871787,0.20801661726063728,0.23067824193882724,0.09910421585098078,0.11901552135064226,0.12527336022196445,0.20967594887585578,0.23269691586149044,0.9102757948889668,0.9184188977336726,0.657
0.09795871744747434,0.1203145195174456,0.12734062873943658,0.2079517850837499,0.23059937629670096,0.0991667775091512,0.11907160977248567,0.12532741419810509,0.20960811704220605,0.23261438820637897,0.9102919408519629,0.9183837631646934,0.658
0.09795331327202157,0.12039429355042122,0.1274471730664897,0.20788706829675266,0.23052065150891632,0.09917760606113242,0.11904443608039902,0.1252882969435971,0.20948633292458005,0.2324662208002582,0.9103043959879216,0.9183558671340342,0.659
0.09798557760277297,0.1205287921678033,0.12761380245966997,0.20779665800198305,0.2304106726482121,0.09921316470579855,0.11902112460350907,0.1252464834285038,0.20937841690962813,0.23233492731734562,0.910282419963334,0.9183374494325846,0.66
0.09799268054365416,0.1204584089773962,0.1275190664851437,0.2077236332378984,0.2303218429674717,0.09922275015561102,0.11905460539760535,0.12528747418794642,0.2092932069699349,0.23223125960154914,0.9102602078637241,0.9183366363595107,0.661
0.09800505765167275,0.12047331943679054,0.1275347731406847,0.20764219087605007,0.23022277458057255,0.099202858550656,0.11900783143019016,0.12523225147804376,0.2092081937820433,0.232127832096388,0.910276430869624,0.9183439827192946,0.662
0.09801160354737341,0.12045035831073031,0.1275025383792139,0.20760367666709006,0.23017592526793373,0.09928358940461543,0.11920296963471382,0.125463346278459,0.20915906525276878,0.2320680624436957,0.9102932082472361,0.9182991206769131,0.663
0.09796573088157495,0.12040065568672706,0.12745163205406057,0.20751823580739398,0.23007199422710733,0.09929095886897839,0.11916616068723523,0.12541265268725882,0.2090120723816234,0.23188923293640595,0.9103257481062034,0.9182793933826295,0.664
0.0979433494854172,0.12034381120776388,0.12738395632050142,0.20743725328083185,0.22997348712731883,0.099310901307789,0.11901647291135992,0.1252096525581965,0.20892770621668244,0.23178659535200571,0.910340295634652,0.9182642366280208,0.665
0.09794052922831692,0.12034552439428724,0.12738709430359219,0.2073564515832201,0.22987520074826956,0.09930352853211474,0.11893402142666006,0.12510360490780287,0.20884353358299057,0.23168419403580842,0.9103252203420368,0.9182689449107372,0.666
0.09790883251175346,0.12030451170618388,0.12734315373871916,0.20729278806202422,0.22979776161119533,0.09924950541209611,0.11884031774361337,0.12499743019066165,0.20877721772530972,0.23160351719282157,0.9103374761997576,0.9182862325902156,0.667
0.09788357072223212,0.12032058358079166,0.1273722161934818,0.20721653959517353,0.22970501499830903,0.09926515537815364,0.118872050280479,0.12503421724978125,0.2085614189311281,0.23134098977249293,0.9103583778685946,0.918278019790123,0.668
0.09791094996358175,0.12036038121711722,0.12741591675394265,0.20711090535099758,0.2295765254233822,0.09933369768002187,0.11884343776077087,0.1249750703575777,0.20837308785133252,0.23111188228859808,0.9103391578601215,0.9182499514207559,0.669
0.09791757464271822,0.12027810230404326,0.1273056967118883,0.20705609752274745,0.22950985972663618,0.09930446384798745,0.11876399545354824,0.12487984824386734,0.2083163412198195,0.23104284999799568,0.9103305920807151,0.9182515186340505,0.67
0.09791428494936198,0.12024214975277067,0.12725947869098483,0.2069803470439463,0.22941772093814916,0.09926884763068985,0.11866681145050068,0.12476331436529836,0.20824662016061288,0.23095803482529692,0.9103245853265969,0.9182673879673926,0.671
0.09789997354300865,0.12024343441542035,0.12726566497532116,0.20688378596188217,0.22930027022525024,0.09921243409090684,0.11858764377366363,0.12467699538824432,0.2081683430015892,0.23086281189111363,0.9103291617684264,0.9182900552075114,0.672
0.09786435361272888,0.1202296604567713,0.12725875689347035,0.20681258082119097,0.22921366155028,0.09919497617780056,0.11860000708224544,0.12469873108078527,0.20808156516929413,0.23075724885373936,0.9103588356785193,0.9182903671565057,0.673
0.09783206802835398,0.12017343985896344,0.12719501386286927,0.20672064172834453,0.2291018345005017,0.09918067523101852,0.11859457160445686,0.12469608189325176,0.20794314951929133,0.2305888715291921,0.9103872346107623,0.9182842984525454,0.674
0.09784578040574766,0.12019102090045707,0.12721381077022287,0.2066455933567015,0.22901055264612397,0.09926907451305123,0.1187104059999903,0.1248205387530283,0.2078741387561539,0.23050492341717904,0.9103810313921276,0.9182306928786244,0.675
0.09790178368759463,0.12015917201526426,0.12715435120396043,0.20656654538858243,0.22891440676438846,0.09926161067145117,0.11864540145099776,0.1247374499817124,0.20780955998772715,0.23042636710469072,0.9103569473824352,0.9182355290602209,0.676
0.09789536220829712,0.12012150810207359,0.12710686824011763,0.2064876711411966,0.2288184729044795,0.09926352151495924,0.11867491359402421,0.12477563681887321,0.2077408023215363,0.2303427279393748,0.9103680890976503,0.918236215122376,0.677
0.0978690308728334,0.1201056101161063,0.12709424930684923,0.20642138499913043,0.22873785037610583,0.09927847978779986,0.11856833167949926,0.12463085655974765,0.20767217468386606,0.23025924749342103,0.9103718234244339,0.9182292296573794,0.678
0.09784284134905259,0.12010290287712444,0.12709892221451846,0.20633457008089634,0.22863225987633007,0.09930491925507164,0.11856052368548732,0.12461228507790369,0.20758229755505303,0.23014991944144608,0.9103883595234242,0.9182115138215932,0.679
0.09780689722398804,0.1200388080712913,0.12702598005187232,0.20626444515068304,0.2285469695725746,0.09932313562785972,0.11856322858925897,0.12461011494855588,0.20750117179380456,0.23005123750712086,0.9104224937868558,0.9182173791561887,0.68
0.09779260021638515,0.12001493309040728,0.12699909485081423,0.20616567861624324,0.2284268445397593,0.09928480198837444,0.11848624490936135,0.12452098411310009,0.207428739335126,0.2299631308128749,0.9104192302609357,0.9182283666906506,0.681
0.09775527298106745,0.11995326314702855,0.1269297743420449,0.2060999854936571,0.22834694575270487,0.09928142044016364,0.1185326760486075,0.12458307066840414,0.2073649485295151,0.22988553631324865,0.9104410492514777,0.9182338968636822,0.682
0.09774022701246407,0.11988097683752065,0.12683949821110987,0.2060344129280633,0.22826719409404567,0.09927441599198172,0.11851564741853574,0.12456289158116701,0.207297028809949,0.22980291996436478,0.9104584120291059,0.9182405821291045,0.683
0.09770836208355156,0.11983317811611421,0.12678669172634818,0.20597713553919517,0.22819753173111143,0.09927865598206174,0.11850384657047243,0.12454604932683008,0.2072377035853517,0.22973075824682737,0.9104814257101503,0.9182289732606249,0.684
0.09770242794738702,0.1197839165808422,0.12672381300849953,0.20591994992618967,0.22812798137024168,0.0992797048362882,0.11850765202449126,0.12455072114078365,0.20717847564392222,0.2296587152707235,0.9104871461730484,0.9182257193325646,0.685
0.09769781289232501,0.1197766264636642,0.12671568215751366,0.20582620072891442,0.22801396242441513,0.09930176933741819,0.11852725302082433,0.12456954789275197,0.20708138309428237,0.22954061587801594,0.91048920569671,0.9182111047943906,0.686
0.0976933724634936,0.11978806174807319,0.12673210695179818,0.2057977172354083,0.22797932064656146,0.09929475208589882,0.11850706727797466,0.12454522348119851,0.20705188498413,0.22950473580478487,0.9104941703905325,0.9182156009373954,0.687
0.09771016245542201,0.11977362204751216,0.12670785220502623,0.20572457837253771,0.2278903692020836,0.09933266578651334,0.11855868731119773,0.12460115121895568,0.20697614334887998,0.2294126078102255,0.9104899638086654,0.91821136320693,0.688
0.09772629981544574,0.11981846817235314,0.12676172108452405,0.20564348879978972,0.2277917488382336,0.09931121028128068,0.11859755514266038,0.12465897781337973,0.20689217230641208,0.22931047079431138,0.9104876562023773,0.9182236832556862,0.689
0.09773463378902894,0.11979480160707297,0.12672799720702965,0.20557470768213548,0.2277080985013235,0.09928167510872632,0.11859796206824119,0.12466879511266014,0.20682095058682087,0.2292238418844989,0.9104755003550672,0.9182268372922131,0.69
0.0977107000113992,0.11975547182376427,0.126683828679079,0.205485893907067,0.22760008562968476,0.09929849669017864,0.11856141132975893,0.12461547021648417,0.20677076118124937,0.22916279550368984,0.9104853764779091,0.9182021967844168,0.691
0.09772598517081929,0.11972819113969602,0.12664317015848586,0.2053973016314011,0.22749234305673852,0.09930454683249691,0.1186194207271576,0.12468980966547953,0.2066872675424697,0.2290612411659883,0.9104848195835319,0.9181825407147294,0.692
0.09774194003697918,0.11977685158833011,0.12670210950446897,0.20531695463877517,0.22739462887724077,0.09928779675463291,0.11862141606181396,0.12469769641549944,0.20660396746914628,0.22895992307359542,0.910479791056406,0.918178236966278,0.693
0.09775566926616769,0.11981110255675458,0.1267428101623676,0.20523278574928927,0.22729226749742173,0.09932946245930015,0.1187936831982876,0.12491100971625509,0.206516709903276,0.22885379233985165,0.9104742006599332,0.9181599688765292,0.694
0.09776721306872661,0.11983215048400836,0.12676684510023975,0.20516479514439456,0.22720958182415532,0.0993508608048095,0.11879805906027929,0.12491003565485552,0.20644208625591948,0.22876302885181782,0.9104778348512973,0.9181462137235438,0.695
0.09775764767257894,0.11980934235567259,0.12673987497035916,0.20508895980504865,0.2271173565409562,0.09933119653870193,0.11874281570983825,0.12484361030648108,0.20635522122471667,0.22865737719174772,0.9104910848982053,0.9181465783537596,0.696
0.09772982961578817,0.11975864642237857,0.126681988847307,0.20503318493540929,0.22704952773336645,0.09932832385480907,0.1187439807925675,0.12484604440157729,0.20629742800737413,0.2285870853038915,0.9104906672788053,0.9181505286868198,0.697
0.09772296660547189,0.11972758966915083,0.12664332834630707,0.20496557634521498,0.2269673082156248,0.0993271839044838,0.11882031595482022,0.12494672888492594,0.2062273757364519,0.22850188367588778,0.9104730591252279,0.9181511726193038,0.698
0.09773038683297182,0.11970969723022123,0.1266174804979282,0.20492586690661915,0.22691901739852702,0.09926087279842971,0.11872769957951732,0.1248458451392877,0.2061862324988401,0.22845184315472827,0.9104619390280538,0.918181141900688,0.699
0.09772286429796807,0.11968759420518937,0.12659079503317322,0.20487034856677022,0.22685150161821954,0.09928011630637303,0.11884595685752167,0.12499522103073982,0.2061287113789455,0.2283818833418214,0.9104575648919296,0.9181740260853424,0.7
0.09769977520421254,0.11958197526041545,0.12645923813522209,0.20476352338664533,0.2267215926698159,0.09927183342170959,0.1189057146121064,0.12507636298623112,0.2060180385806778,0.22824727911555598,0.910466469807849,0.9181724939729818,0.701
0.09767440664790542,0.11957309407101041,0.12645553868970055,0.20470431552441523,0.22664959120203026,0.0993052450319853,0.11908973160657263,0.12530771310144292,0.20594444682384855,0.22815777497238057,0.9104844660332475,0.9181541573481857,0.702
0.09764643248042432,0.11951853340073663,0.1263926222614062,0.20462552606976062,0.22655377759634282,0.09927348496791762,0.1190069097236941,0.1252088432183667,0.20586285584521474,0.22805854271308373,0.9104894667216686,0.9181438386367197,0.703
0.09762141880863458,0.1194854224513718,0.12635696645337494,0.20451943907100956,0.226424769373041,0.0992607872087103,0.11892777214181793,0.12510882454936606,0.2057530034188993,0.22792493965357008,0.910499140637207,0.9181322708484256,0.704
0.09763120946910014,0.1194607435851697,0.126321454307363,0.20445672324957861,0.22634850375003024,0.0992730227781145,0.11902274893728411,0.12522980573016598,0.20568806519955884,0.2278459621349065,0.9105134678940722,0.9181164806172962,0.705
0.09760179256300243,0.11942939616818621,0.12628950015838683,0.20433552871550112,0.22620112634635064,0.09926858993120317,0.11893184085946326,0.12511171972263074,0.20556258363634544,0.2276933535158822,0.9105403606181216,0.9181178736845089,0.706
0.09759012774204544,0.11937475597585417,0.1262213534207655,0.20427703592536833,0.22612999738713416,0.09929142572887063,0.11884297380090897,0.12498774605212101,0.20550202536409962,0.2276197041958345,0.910559680909747,0.9181131808602423,0.707
0.09758281097198696,0.1192748982870677,0.12609241144323594,0.20420308467756734,0.2260400710598371,0.09927368516033304,0.11875810502141343,0.12488177983489585,0.2054254661122454,0.22752659553314522,0.9105768280109039,0.9181158458213869,0.708
0.09760450422162141,0.11915634389714398,0.1259297792237368,0.20409826349274937,0.22591260731292517,0.09926081636762778,0.11876827711119006,0.12489919334488106,0.20532498115402753,0.22740439030830417,0.9105606408936409,0.9181254143100951,0.709
0.09760085880919923,0.11910267697223287,0.12586039125204346,0.2039705729925264,0.22575733595620612,0.0992329131588188,0.11873283421817424,0.12486138083682882,0.20520877416221878,0.2272630661329369,0.9105623864452613,0.9181421388431147,0.71
0.09758031412926299,0.11904426565028917,0.12579007898546882,0.20389726491160923,0.22566819435916247,0.09924656399679462,0.11867011837255437,0.12477466403350744,0.2051168802428855,0.2271513112167667,0.9105727064316953,0.9181526279517869,0.711
0.09758279246447117,0.11901937958378044,0.1257565926784205,0.20379719690922443,0.22554651408844498,0.09921588230437826,0.11859741642539873,0.1246887557205766,0.20500930831580075,0.2270204910641077,0.9105853850367268,0.9181689863906409,0.712
0.09755055299600418,0.1189639045473516,0.12569381503491794,0.20373959541977332,0.22547647260182352,0.09918472290413032,0.1184907743623252,0.12455839053490074,0.20494968721497012,0.22694798535467586,0.910609248117137,0.9181869819497622,0.713
0.09753012364219306,0.11890933770468891,0.1256285192671876,0.20366294091042336,0.22538326388187202,0.09916995067618885,0.11839633219638837,0.12443890924559393,0.20487034856677022,0.22685150161821954,0.9106291228414167,0.9181921821823225,0.714
0.09754670262375495,0.11888708456391886,0.12559406174511323,0.20360556030044114,0.22531349187829247,0.09915813809587527,0.11834188792895786,0.12437106644792667,0.20481096133202978,0.2267792812785344,0.9106146767178077,0.9182047803527226,0.715
0.09753966129702124,0.11879297157924733,0.12547258338223266,0.20352538569967937,0.22521600414697135,0.09913530963609052,0.11827440555008162,0.1242895499801931,0.20472798674223813,0.22667837723572992,0.9106146562198849,0.9182271197329641,0.716
0.09752244371099024,0.1187420279518075,0.12541104014177862,0.20345681108279906,0.2251326219300863,0.09912195228224635,0.11823997672663965,0.12424849869487754,0.2046570207173744,0.22659207725082053,0.9106083597160431,0.9182258266969778,0.717
0.09752718360107725,0.11865895055542118,0.1253003630267864,0.20336558777544142,0.22502170125101978,0.09912959411331347,0.1182547318548999,0.12426548943082708,0.20458619731352717,0.22650595129053183,0.9105848107965068,0.9182239801674072,0.718
0.09753596919205117,0.11857292302768904,0.12518453709031807,0.20322919966621888,0.2248558653884784,0.09911435535054297,0.11827184486608026,0.12429277014239198,0.20450374963236834,0.22640569017595683,0.9105817721589409,0.9182339605846928,0.719
0.09752771223279641,0.11854110695774156,0.1251453167284386,0.203149886359974,0.22475942843390906,0.09911742513097828,0.1183921915126086,0.12444997523254955,0.20442149467686932,0.22630566421871479,0.9105944361883865,0.9182303023569116,0.72
0.09748910595137689,0.11842246430555592,0.1250015197882979,0.2030632267434112,0.22465405995191112,0.09908466388905415,0.11829155648834282,0.12432800844811925,0.20433162616420844,0.2261963807163388,0.9106266209899994,0.9182494001470157,0.721
0.0974700450457767,0.11837766370589473,0.12494862957050325,0.20297678301873415,0.22454895484716111,0.09909569451556909,0.11827228869320369,0.12429921829188885,0.2042419869639232,0.2260873770072462,0.9106459744324872,0.9182443456461822,0.722
0.097437634218227,0.11830844125908946,0.12486783775764623,0.2029055351889601,0.22446232676938027,0.09908235452347824,0.11818502670167114,0.12418872367196034,0.2041681094602441,0.22599754065691993,0.9106687321060568,0.9182592218641515,0.723
0.09745467217946947,0.11824429981754508,0.12477818278951172,0.20283817213242408,0.22438042261685903,0.09908850301772221,0.11809809149422973,0.12407253358684638,0.20408663601534494,0.22589846824801274,0.9106399082885595,0.9182523722048039,0.724
0.09750205180406006,0.11832001013524886,0.12486279703933677,0.20277093988682726,0.22429867804267645,0.09908034153641569,0.11809169866418444,0.12406669661862604,0.2039976199829018,0.22579022487551567,0.9106286809837109,0.9182561619839731,0.725
0.09753814213565311,0.1183370267595297,0.12487381906989091,0.20271128736682606,0.22422614974950317,0.09909803571866131,0.11809951822808988,0.12407141273105315,0.20388185118352609,0.22564945156225283,0.9106141788680597,0.9182476825388082,0.726
0.0975648190944269,0.11832703431251468,0.12485230195248512,0.20266289535044135,0.22416731280399252,0.09908514915748785,0.11803911092373973,0.12399607033599033,0.2038318034318495,0.22558859465043118,0.9106009545948468,0.918246516554105,0.727
0.0975613925631429,0.11830136126674042,0.12481963714501393,0.20258486649055601,0.22407244277923982,0.0990699481869919,0.11805704663908574,0.12402442043831524,0.20375878536620273,0.22549980689238128,0.9105910633095705,0.9182372494883311,0.728
0.09760061374041806,0.11831098282471456,0.12481995596549345,0.202499608108676,0.22396878368283582,0.09908719457869264,0.11811839074083909,0.12409962382037083,0.2036705987920443,0.22539257551897002,0.9105565081411778,0.9182267732952907,0.729
0.09760759664599294,0.11829542524303868,0.12479731423068163,0.2024182532514041,0.2238698713760287,0.09905768100565479,0.11809805933561816,0.12408217823932094,0.20358645438371192,0.2252902601074448,0.9105475267462088,0.9182353666388131,0.73
0.09762918873422086,0.11827880092093213,0.12476867903675566,0.20235551933901538,0.22379359918933955,0.09904529581507117,0.11802453071109612,0.12398943310698966,0.20351013522943204,0.22519746053214065,0.9105396643000779,0.9182340870849924,0.731
0.0976347394888561,0.11825560879794436,0.12473645343794353,0.20228553986238057,0.22370851835617234,0.09903409682308886,0.11795587731426885,0.12390272261149685,0.20342637675038228,0.2250956159630994,0.9105061406264936,0.9182367727216846,0.732
0.09765156761402376,0.11821805305466052,0.12468180562171777,0.20222304696499543,0.22363254016871842,0.0990700290849369,0.11791861674766668,0.12384245858452461,0.20336179198712195,0.22501708587909747,0.9104814395437991,0.9182238987189807,0.733
0.09769853968882401,0.11826257850186038,0.12472556212881467,0.20217166729814007,0.22357007366974826,0.09905502087097869,0.11791034942073073,0.12383630982208138,0.20330869438395271,0.22495252366047452,0.9104493126796642,0.9182295881527497,0.734
0.09772965316417531,0.11823331356734304,0.12467732112262433,0.2021020602918791,0.22348544718490201,0.09906386525899948,0.11784759392865335,0.12375105151054457,0.20323676276497943,0.224865061389736,0.9104236677052013,0.9182367586835553,0.735
0.09773811970673185,0.11819916937510636,0.12462978498516691,0.20202528988116214,0.22339211226862,0.09904816886985002,0.11774998655435802,0.12362770068377482,0.20314611404917288,0.22475484170405927,0.9104182008396629,0.9182565454273727,0.736
0.09772712373235323,0.11814676490492176,0.12456436641630045,0.20194140443076886,0.2232901279142095,0.09902443833044405,0.11769830480154599,0.12356723426389231,0.20305570134026624,0.22464490993788017,0.9104244175791378,0.9182722079754682,0.737
0.09771973673275544,0.11808220095405379,0.12448183256646184,0.20187226207259013,0.22320606820378355,0.09899495019548839,0.11759130464012442,0.12343587317986718,0.20297678301873415,0.22454895484716111,0.9104283139794852,0.9182786141109196,0.738
0.09771963729536988,0.11798078323856029,0.12434857196356298,0.20178149716996047,0.22309572177177103,0.09900105609991396,0.11756672149376185,0.1234016449032569,0.20288306627615754,0.22443500762238866,0.9104392362755577,0.918269035601683,0.739
0.09772817457942401,0.11799913023697597,0.12437000201506374,0.20170905795880828,0.22300765529164573,0.09900398473519145,0.11756152245493391,0.12339389145256725,0.2028082750099603,0.2243440720246423,0.9104453993864946,0.9182612397129769,0.74
0.09769074919885806,0.1179356933242843,0.12429839004941827,0.20165121673091338,0.22293733645166874,0.0990204962116033,0.11757488445977332,0.12340626362348389,0.20274855813454656,0.22427146522404093,0.9104577536065641,0.9182554891297013,0.741
0.09772913569857115,0.11799467104370119,0.12436383929502777,0.20159347310902254,0.22286713666534275,0.09902307031201728,0.11752798781876768,0.12334381903517494,0.2026889441725498,0.22419898396775992,0.9104277570383149,0.9182656567970785,0.742
0.09774924182954634,0.1180502897881475,0.124430619146565,0.20152502895459087,0.22278392858847157,0.09899790822318147,0.11743019827391966,0.12322320371843738,0.20261828585374797,0.22411307504014882,0.9104069931764043,0.9182858911723936,0.743
0.09774741862823737,0.11805104865685605,0.12443218952299334,0.20145313025622225,0.2226965213889977,0.09898923127178855,0.11737654984446524,0.12315542139587791,0.20254406447127715,0.22402283464189804,0.9104094030994203,0.9182809370841787,0.744
0.09775360017256572,0.11807841501673268,0.12446621396775658,0.20139213514589982,0.2226223701503291,0.09898172018626748,0.11720809930584059,0.12293638988627785,0.20248480203838642,0.22395078220981995,0.9104118065529324,0.9182806942188695,0.745
0.09773104985382154,0.11798836644657197,0.1243549516614364,0.20130620956709752,0.2225179118940232,0.09894564314502188,0.11711259983354501,0.12282221479279512,0.20240717426169474,0.22385640145450053,0.910423318722269,0.9182927842790316,0.746
0.0977306815740731,0.11798160312249355,0.12434617846628285,0.20124190715746265,0.22243974112212228,0.09893436347715107,0.11708781580289884,0.12279318653384814,0.20234077499934203,0.22377567301859508,0.9104362726067926,0.9182796749708841,0.747
0.09770472085494342,0.11798750586744897,0.12436209544280785,0.20116704070841707,0.22234872853366017,0.09896622401513124,0.11724645459559592,0.12299166992088481,0.20224509032919075,0.22365934019973444,0.9104569457627569,0.918249087579043,0.748
0.09766893303043962,0.1178996227765934,0.12425783955395601,0.20110655484863577,0.22227519841815158,0.09901027044508073,0.11725258070462875,0.12298587821477241,0.20218267076882035,0.22358345147059405,0.9104837051574743,0.9182172467657307,0.749
0.09767059841568143,0.11782484798691688,0.12415904070930517,0.20101425451406152,0.22216299361266206,0.09897838613405191,0.1172530462360328,0.12299651083951252,0.2021276885865026,0.223516605368538,0.9104806602578631,0.9182345568725752,0.75
0.09772802820784637,0.11778026975358051,0.12408240281081123,0.2009292760120383,0.22205969047077667,0.09898378448918997,0.11724363822788685,0.12298244940290587,0.2020435529968866,0.22341431589561153,0.9104541883596761,0.9182438316400576,0.751
0.09775760558746262,0.11778998180492162,0.12408587147326587,0.2008445095380133,0.22195664592416653,0.0990226574189993,0.11725549680106714,0.12298581774971704,0.2019669130934444,0.22332114017142002,0.9104329729657847,0.9182397840454248,0.752
0.09777380199064106,0.11771819117357234,0.12398642777392217,0.20076699244855672,0.22186241467609347,0.09902006677691112,0.11723082018182085,0.1229541998233639,0.2018831700259834,0.2232193294932419,0.9104164619327766,0.9182422544189319,0.753
0.09778308376994349,0.11771736094348736,0.12398241948374401,0.20065806367464636,0.22172999998130657,0.09899452151480036,0.11717559510511302,0.12288964680492558,0.2017923762757441,0.22310894787394547,0.9104047691675171,0.9182575827906794,0.754
0.09776998398060999,0.11772647129917856,0.12399851017072869,0.20056347471751462,0.2216150180154459,0.09895817059441754,0.11711166620587232,0.12281705054090096,0.20171267628262968,0.2230120541797448,0.9104014516364017,0.918273400352313,0.755
0.0977879876909154,0.11766103302924147,0.12390684727842965,0.20049008782277344,0.22152580991869686,0.09902434319184847,0.11708014956562504,0.12275483156881198,0.20163677168556543,0.2229197753568768,0.9103994656155343,0.918254388169469,0.756
0.09777604916554385,0.11757633301720478,0.12379927937058394,0.20041337671238812,0.22143256162863997,0.09901987344666294,0.11702695575751448,0.12268632448378211,0.20155743278948118,0.22282332210735764,0.9104065996486176,0.918263431130368,0.757
0.09777218034527305,0.11749096910474663,0.12368830271486692,0.20035074231597028,0.22135642518707696,0.09902735654747452,0.11698657101435157,0.12263089556108436,0.2014926558142216,0.22274457250824276,0.9103940581258825,0.9182625559029567,0.758
0.09776496979424067,0.1174245684460129,0.1236032994508556,0.20028128449575103,0.22127199494174188,0.09901159419616555,0.11693576077236847,0.12256907026774652,0.2014208251533451,0.22265724829478187,0.9103851069155876,0.9182759120433197,0.759
0.09778459125763629,0.117436415168107,0.12361270268282637,0.20020504562096433,0.22117932256188566,0.09900990181425615,0.11689121815066811,0.12251106042782615,0.2013527257235433,0.2225744606820142,0.9103651267746478,0.9182727858843961,0.76
0.09778521520771762,0.11735899631265992,0.12351075608849893,0.2001289786912045,0.22108685987216217,0.09898239358303476,0.1168019156805361,0.1224023369111794,0.20130263402758103,0.22251356519059673,0.910359785022536,0.9182770265830936,0.761
0.09779288938726452,0.11737334604467425,0.12352720385128875,0.20005308306359662,0.2209946060866017,0.09897766483560991,0.11673854815754445,0.12232054005872389,0.2012347699274467,0.2224310646066332,0.9103427776538362,0.9182727260797102,0.762
0.0977850507416079,0.11732422741965916,0.12346511151847528,0.19999799347296165,0.22092764319030622,0.09897882483056662,0.11671833746010667,0.12229361285796211,0.20117772584663607,0.22236171805143218,0.9103292224217243,0.9182710580464212,0.763
0.09781575344916962,0.11734646965426367,0.12348469474729323,0.19993269148849574,0.2208482673143195,0.09897758572794543,0.1167106151189076,0.12228385292749572,0.20110655484863577,0.22227519841815158,0.9102950223164619,0.9182755461315952,0.764
0.09785450197224785,0.11736045307203191,0.12349089484624975,0.19985723672243016,0.22075655115339604,0.0989760316808622,0.11666440985260215,0.12222361442086327,0.20104617629562968,0.22220179917985983,0.9102579051254235,0.918271002993425,0.765
0.09790298583272145,0.11736240823027537,0.12347822669807804,0.19980588723702714,0.22069413562976725,0.0989949734293134,0.11666177327747013,0.1222141960868908,0.20099298996278744,0.2221371435250176,0.9102309369329386,0.9182735212334048,0.766
0.09793030522846596,0.11729013282172789,0.1233746500653245,0.19973071637368986,0.22060276567741072,0.09899733602963982,0.11674200518743712,0.12231890120845912,0.20094342434778784,0.2220768896740406,0.910204169437165,0.9182692533343768,0.767
0.09792981236907257,0.1172372496428059,0.1233053013574078,0.1996454987897191,0.22049918477218944,0.0990010893073869,0.11672026882866506,0.12228915382106675,0.20086921124241416,0.2219866739342452,0.9101953099569018,0.918264475722973,0.768
0.09794531312280969,0.11719943575096044,0.12325073143409353,0.19960127106177095,0.22044542686045682,0.0990216916881859,0.11680278075335268,0.12239112303097652,0.20082335094601558,0.2219309250672497,0.910180491801147,0.9182535987828507,0.769
0.09798244844678554,0.11722779601504973,0.12327633382221849,0.19954352271237047,0.2203752352528497,0.09901899307420522,0.11671588036845912,0.12227775923236749,0.20076347314928594,0.22185813656574327,0.9101549330528172,0.9182528798327294,0.77
0.09803292284069944,0.1172204934510187,0.12325087278569048,0.19950959953145786,0.22033400269733294,0.09899779525542876,0.11665874167175436,0.12220932483117097,0.20072830022838517,0.22181537994184325,0.910139297804179,0.9182648733479466,0.771
0.09802800252874964,0.11723247879971566,0.12326817134201927,0.19945539381619723,0.22026811764306972,0.09897362081158473,0.11662233988177434,0.12216908016097679,0.20067209934537483,0.22174706177734876,0.9101410603489586,0.9182760586002771,0.772
0.09801857173627576,0.11718778376726283,0.12321239326271591,0.19941141621432035,0.2202146647390693,0.09896988770466314,0.1166346760832139,0.12218646671647271,0.20063000976521644,0.22169589764908276,0.9101483810041262,0.9182816522425322,0.773
0.098042665843203,0.1171269606298817,0.12312488184855216,0.19935399412939242,0.22014487098106528,0.09893895562495635,0.11651514536667791,0.12203909071407612,0.20057047225266686,0.22162352415572195,0.910144571775558,0.9182988591878656,0.774
0.09803543886345364,0.11710589942874855,0.1230994727492698,0.19930677928068083,0.22008748391457716,0.09894317587569651,0.11652644028740713,0.1220526091025162,0.20052151986111333,0.2215640181932692,0.9101614172720351,0.9182946026502886,0.775
0.0980213173727324,0.1170667565339392,0.1230524659846042,0.19925963103728014,0.22003017806543324,0.09899384407107242,0.11660902148645073,0.12214522010271249,0.2004307957782152,0.2214537357901581,0.9101771884382935,0.918254275073775,0.776
0.0980133683884805,0.11707163611897924,0.12306137740570741,0.1992024689177736,0.2199607013046944,0.09905895950988641,0.11672671976150607,0.1222794444120151,0.2003576959618148,0.22136487780183572,0.9101854544986554,0.9182144373946284,0.777
0.09799178775458074,0.11706070631859229,0.12305379501013879,0.19912863940009953,0.2198709669983069,0.09910499843188898,0.1167443280268457,0.12228811732811781,0.20027087813708633,0.22125934542271944,0.9102042390200643,0.9181840850374674,0.778
0.09798672420487996,0.11706263902791929,0.12305792654373165,0.19907839459835075,0.21980989853353883,0.09908298435758946,0.11676886379958978,0.12232728305278988,0.20020504562096433,0.22117932256188566,0.9102005109048666,0.9181839770991387,0.779
0.0979929135364906,0.11711842290206398,0.12312929727410132,0.19901485968186658,0.2197326774428523,0.0990742838532915,0.11676511303868992,0.12232508792552942,0.20013934135304254,0.22109945610209797,0.9101860232561113,0.9181719465135064,0.78
0.09800872532081044,0.11713017848686708,0.12313977805334202,0.19895478024408628,0.2196596566198869,0.09912281894526999,0.11678312891854209,0.12233351205299905,0.2000772131300085,0.2210239369513932,0.9101670913304564,0.9181508559429453,0.781
0.09802777788640402,0.11714266332785815,0.12315019875231517,0.19889813790018923,0.21959081364642097,0.0991784014824648,0.11688734660642708,0.12245301507395807,0.20001864150676138,0.22095274139531434,0.9101424534213117,0.9181218910244117,0.782
0.09806349568476536,0.11717233602382918,0.12317797155896351,0.19883162303078392,0.21950997211149045,0.09915700693554041,0.11682533923171877,0.12237824366766054,0.19994986393638803,0.22086914072157668,0.9101319267953154,0.9181299089411376,0.783
0.09805579048164763,0.11712391328949504,0.12311675188624707,0.19873872513644064,0.2193970657743956,0.09916175640448048,0.11678353309135449,0.12232180576437203,0.19987437066855632,0.22077737760879643,0.9101497429879725,0.9181291054961034,0.784
0.0980359485442217,0.11710528023962706,0.12309849877246874,0.1986923733845381,0.21934073111590385,0.09916850438340286,0.11677560200880888,0.12230926126250792,0.19983668751057881,0.22073157345942768,0.9101819085107195,0.9181198965618274,0.785
0.09800228474402256,0.11705936011903537,0.12304872666546796,0.198642782472083,0.2192804599504943,0.09917567800183939,0.11678473952858395,0.12231901600841796,0.19975120083405984,0.2206276644097826,0.9101999974555028,0.9181100749354332,0.786
0.09799331644940931,0.11706053724745441,0.12305309235541145,0.1985767762898183,0.21920023865578603,0.09921839941190197,0.11673305781926747,0.12223766474729664,0.199682967863169,0.2205447278559538,0.9102001245219246,0.9180849036225713,0.787
0.09800170856317904,0.11703019737030865,0.12301057956683509,0.19852077410606192,0.2191321762270918,0.09927946465728274,0.11676833307071871,0.12226483457208431,0.1996250787427826,0.22047436458814682,0.9102114186368196,0.9180504054517072,0.788
0.09802103742722768,0.11701496811328424,0.12298448918604488,0.19845172528600596,0.21904825803786088,0.09936056325217406,0.11687567418508965,0.12238042333543456,0.1995537063688558,0.22038761319229594,0.9101999974651779,0.9180028136525515,0.789
0.09801597431231905,0.11697292263253742,0.12293082067603461,0.19840577254940703,0.21899240988715157,0.0993284050074263,0.11686163376913128,0.12237207709423856,0.19950620910225117,0.22032988174511484,0.9102031619852912,0.9180017974456021,0.79
0.09801618035003568,0.11698692783769045,0.12294916276238195,0.19835660813225364,0.2189326587319963,0.09930623819369246,0.11683725990400026,0.12234700958438272,0.19945539381619723,0.22026811764306972,0.9102053071389743,0.91800975967434,0.791
0.09802408170011796,0.11698650044472435,0.1229461177644578,0.1982715624405225,0.21882930054147157,0.0993308912713778,0.11686338896588362,0.12237360252701403,0.19936749634166495,0.2201612822299813,0.910203406522645,0.918004318127296,0.792
0.09801505781037477,0.11696017371233565,0.12291435299580906,0.1982062911689123,0.21874997528552106,0.0993412671919774,0.11678541762943592,0.12226786490978003,0.1993000397431023,0.2200792923966594,0.9102002496815929,0.9180075913292391,0.793
0.09798911208309248,0.11687567765630341,0.12281145540788399,0.19813464135389974,0.21866289865953556,0.09931001260458036,0.11670145132423337,0.12216733206469574,0.1992461723223995,0.22001381985647175,0.9102173776148913,0.9180228208712738,0.794
0.09797264979567817,0.11682348253108484,0.12274802996221265,0.19804367494917624,0.21855234729230008,0.09930423671431937,0.11668459220156051,0.12214698964040772,0.19916888979826564,0.21991988829418202,0.9102291795071753,0.918019018628697,0.795
0.09798345301865594,0.11689357079507148,0.12283675066765923,0.19798532869472862,0.2184814396707694,0.09929226470683847,0.116642061835506,0.12209485521880152,0.19910518240634428,0.21984245689560306,0.9102236152812155,0.9180153515659352,0.796
0.0980150105668564,0.1168906634375133,0.12282301148257689,0.19792062038417124,0.2184028007761834,0.09931003208422214,0.116661986860449,0.12211545836154887,0.1990382531955857,0.2197611101413794,0.9102105368815949,0.9180019071278906,0.797
0.0979859550837232,0.11680677703512571,0.1227218925055665,0.19786894506734656,0.21834000100953033,0.09933442189836393,0.11669822024279553,0.12215541400818831,0.19898480641888316,0.21969615051660185,0.9102093958722322,0.9179951379055402,0.798
0.09796284059239417,0.11679919766606771,0.12271919560350797,0.19780768575801858,0.21826555445657558,0.09936213777383979,0.11669969359661336,0.1221486397123422,0.1989214495484679,0.2196191465238736,0.9102215241361183,0.9179910138796761,0.799
0.09795596640672567,0.1167987867009998,0.1227208159363431,0.1977690543275077,0.21821860709621643,0.09934687648973069,0.11663552855598375,0.12206910491966327,0.19886486384410323,0.2195503726122472,0.910230372120348,0.9180030249621883,0.8
0.09796924348377922,0.11674462362840879,0.12264545738814951,0.19773046820523876,0.21817171497335347,0.09937006163365164,0.11650158718118028,0.1218857809246893,0.19882497885240055,0.2195018968694189,0.9102343291594365,0.9180007740227965,0.801
0.09796634224583656,0.11669651554142901,0.12258314143432951,0.19766625844709268,0.21809368389272088,0.09942647160207066,0.11647800960827427,0.12183706441022399,0.19875860998464984,0.21942123335574348,0.9102264310918818,0.9179931671674915,0.802
0.09797368721917643,0.11667697977735053,0.12255515743849096,0.19756698061108352,0.21797303719570593,0.09944472803477014,0.11640242617289641,0.12173198844487895,0.19871223050251513,0.21936486488593943,0.9102082165850987,0.9180003985006415,0.803
0.09799755373021085,0.11664211928744894,0.12250183989115235,0.19745843933434076,0.2178411345002884,0.0994339647124127,0.1163333304086097,0.12164455962741447,0.19865599947511436,0.21929652343329423,0.9102042263155928,0.9180202982549965,0.804
0.09799520109925697,0.11658825533494842,0.12243178666616573,0.1974138500518985,0.21778694863748715,0.09938830165129277,0.11629534252051706,0.12160898393655897,0.1986097629700873,0.2192403292937572,0.9102024819567461,0.9180571669917141,0.805
0.09798448429226347,0.11654234414900869,0.12237481438970005,0.19736932134135288,0.21773283661757864,0.09937341380867448,0.11620828512661234,0.12149924468367852,0.19855041054086475,0.21916819491445094,0.9102143893996353,0.9180752099849879,0.806
0.09797705506197663,0.11647928172021069,0.12229426724136996,0.19732802737023866,0.21768265571565648,0.09937280867842363,0.11615387117791748,0.12142791939204413,0.19850761085531535,0.219116178282971,0.9102337021846074,0.9180777189873731,0.807
0.09800092901584158,0.11647018027122844,0.12227480209435003,0.1972677681536742,0.2176094283942661,0.09939936563194404,0.11624254931139022,0.12153612132493044,0.1984451567052152,0.21904027497050152,0.91024566527642,0.9180647516738653,0.808
0.09800526786182967,0.11653199267057567,0.12235467761046726,0.19721078263149222,0.21754017967884623,0.09941908327110374,0.11627986680932445,0.12157897020705095,0.19838282006902921,0.21896451493707064,0.9102709484431587,0.9180665257536988,0.809
0.09799821416001661,0.1164899905625198,0.12230169171759223,0.1971444247578072,0.21745954218092417,0.09941535001503614,0.11627671186163249,0.12157599701341992,0.19829443785915513,0.21885710153513593,0.9102928358909148,0.9180747151269738,0.81
0.09797869141243366,0.11641720839950531,0.1222121708811564,0.19710341347378152,0.21740970589376643,0.09947160889091954,0.1163829071416721,0.12169788659190862,0.19825196752485327,0.21880548646352205,0.9103024623617466,0.918065375272808,0.811
0.0980062465385703,0.11653568285931575,0.12235921998869288,0.1970530086129207,0.21734845494779442,0.0994300643880558,0.11639133995917122,0.12172202656723607,0.19819977112489384,0.2187420513958236,0.910289035849312,0.9180942352926685,0.812
0.09802806226058638,0.11638142689889089,0.12214962721378658,0.19697440645243924,0.21725293982550503,0.09944985603456487,0.11635220915888526,0.12166437728367167,0.19814765703903486,0.2186787166866636,0.910279086358101,0.9180917823889007,0.813
0.09802650129206882,0.11630487237206166,0.12204950328291655,0.19690225930915878,0.2171652693010114,0.0994807992675878,0.11629423819207453,0.12157846185405607,0.19807288681901358,0.2185878483376424,0.910282183265562,0.9180885984201664,0.814
0.09801591007536663,0.11627362707803952,0.12201176670745101,0.19685529267841448,0.21710819752959917,0.09953183357438089,0.11626688505526828,0.12152647266354717,0.1980242147277685,0.2185286974344755,0.9102824505220798,0.918075851830039,0.815
0.09800318715115319,0.11624140177962416,0.12197341209142933,0.1967865305017203,0.21702464124610032,0.09951740572758494,0.11623336553279894,0.1214869529001519,0.19793031853575802,0.2184145867411473,0.9102850455264029,0.9180956115733871,0.816
0.09801923896666753,0.1162119517816574,0.12192966152351135,0.19672726159835546,0.21695262115234076,0.09948133577750012,0.11620184773201696,0.1214568657748651,0.19786894506734656,0.21834000100953033,0.9102668265994298,0.918120096449248,0.817
0.09805400761535107,0.11618770968301503,0.12188687318999514,0.1966587690221449,0.21686939351046644,0.09946929912599031,0.1161505224971249,0.12139319269948148,0.1977980236479127,0.21825381243206693,0.9102454737717143,0.9181357196122301,0.818
0.09802078219231085,0.1161468730148296,0.12184364441619264,0.1966059415542511,0.21680520144997775,0.09944254369891055,0.11616849421786145,0.12142522152381745,0.19774332521719307,0.2181873395501321,0.9102680064956471,0.9181588747390144,0.819
0.09802271543835188,0.11613367141700623,0.12182568615315474,0.19655940027343868,0.2167486481762858,0.09943807305458083,0.11614432637009892,0.12139486312640461,0.19769513731988927,0.21812877895997124,0.910258899281716,0.9181488030633771,0.82
0.09804859496210151,0.11619298743183923,0.12189551077947108,0.1965253123224331,0.21670722736413509,0.09944639891718855,0.11613330460600305,0.12137776067963045,0.1976598443642333,0.21808588918810928,0.9102366597239984,0.918143993374015,0.821
0.09805025749813943,0.11621358302866211,0.12192205676682638,0.19644797252828208,0.21661325105878704,0.0994370667667938,0.1161124649105936,0.1213533043272164,0.1975797738046419,0.21798858396945855,0.9102253013953602,0.9181416284473428,0.822
0.09805043354504209,0.11616031074037017,0.12185198643033042,0.1963769823396606,0.21652699084186328,0.09945109639244691,0.11613136225584074,0.1213737315271931,0.1974998980242924,0.21789151621011388,0.9102131201321976,0.9181357456167,0.823
0.09803034312725345,0.11612384230903652,0.12181037062331121,0.19632768935537684,0.21646709526088606,0.09944664708395554,0.11618771568963521,0.12144919439427738,0.19744887938208333,0.21782951701923037,0.9102182012354215,0.9181382507493844,0.824
0.09803462189825594,0.1160949678872235,0.12177107662661331,0.19630614722449768,0.21644091964972087,0.09943281642232911,0.11612010699660961,0.12136468403424062,0.197426583660096,0.21780242277027573,0.9102173306990217,0.9181437800753934,0.825
0.09803242180098198,0.11609445026903942,0.12177108778757174,0.19626003368881761,0.21638488777406234,0.09944421169057646,0.11613587834056495,0.12138183071627562,0.1973597873422187,0.2177212507758231,0.9102142831200591,0.9181420321787874,0.826
0.09803912712704589,0.11609130676333734,0.12176484893474322,0.1962047839760922,0.21631775499642014,0.0994058191928273,0.11611801082755212,0.12137041391275136,0.19731533199979223,0.2176672281980671,0.9102187397975843,0.918151654756291,0.827
0.09804456716975726,0.11607277573000674,0.12173878413465657,0.19614656696438232,0.21624701710675226,0.09940378978346352,0.11614225789479249,0.12140291930121017,0.1972614315260813,0.21760172811556963,0.9102213741379935,0.9181619787200639,0.828
0.09802722725320943,0.11606550023532643,0.12173467174399177,0.1960823435082218,0.2161689814174947,0.0993761486874425,0.11609904172369273,0.12135480810651422,0.19721078263149222,0.21754017967884623,0.9102306365423819,0.9181763790545351,0.829
0.09802681343534139,0.11604008361368719,0.12170139709831015,0.19601824738998647,0.21609110093942807,0.09938424841953422,0.11614434609826985,0.12141180536872961,0.1971444247578072,0.21745954218092417,0.9102213226346672,0.9181760460717341,0.83
0.09802520615696722,0.11596024944714702,0.12159697733834637,0.19595427819098837,0.21601337516097596,0.09934534434242465,0.11611148018152165,0.12138083715952357,0.1970782013210714,0.2173790685688951,0.9102157615431825,0.9182023080348013,0.831
0.09803915667038064,0.11596449035124222,0.12159816665094157,0.19591778118666942,0.21596902969133527,0.09933370324624756,0.11604292404319745,0.12129439343652457,0.19704041954277599,0.2173331570166517,0.9101943486256178,0.9182122811023905,0.832
0.09805477225425008,0.11600854692765143,0.12165116182500614,0.19585097703826443,0.21588786011417285,0.09930714771284425,0.11595871717626223,0.12119206757905074,0.1969869700851749,0.2172682067475804,0.9101667446969421,0.9182225903650617,0.833
0.09806500801475046,0.11600816851877681,0.12164744753432795,0.19580247897130368,0.21582893345256138,0.0993025235882514,0.11592379612569514,0.12114762463746319,0.19693988138640522,0.21721098617281182,0.9101576719703598,0.9182171676598601,0.834
0.09806027051234151,0.1160002961171651,0.12163858987868108,0.1957208036112817,0.21572969597694397,0.09930535821334448,0.1158946402077119,0.1211084145487988,0.19686781049793095,0.21712340860444684,0.9101607166381239,0.9182099615573468,0.835
0.09805286205150168,0.11598686030107126,0.12162325975093599,0.19566043660298332,0.2156563491561299,0.09929245830176958,0.11586576570480261,0.12107451946004158,0.19681151813966996,0.21705500488218457,0.9101566966902311,0.9182131792681908,0.836
0.09806980833704532,0.11603839722170574,0.12168566801402758,0.19560921351989338,0.21559411268052878,0.09932876963867328,0.11583229880734945,0.12101912226036196,0.19675220377592945,0.2169829293723714,0.9101399027490712,0.9181817421536183,0.837
0.09806277075289926,0.11598870286586918,0.12162256724423115,0.19557009788896643,0.21554658707038166,0.09929620579111528,0.11581693802942598,0.12100916816146648,0.19671168243820425,0.216933690340048,0.9101176596937983,0.918189162420496,0.838
0.09808999222250088,0.11597116971829496,0.12159096835983024,0.1955310297858282,0.2154991193877649,0.09931270794393549,0.11586243217426978,0.121063774075232,0.1966712114967311,0.2168845127401529,0.910097376670123,0.9181846461901525,0.839
0.09808184254284383,0.1159580579818318,0.12157629711979945,0.1954920091146619,0.2154517095156127,0.09931193348534136,0.11596511444998903,0.12119897132459259,0.1966307908475222,0.21683539644561614,0.9100860704039235,0.918180854989822,0.84
0.09808764034567799,0.11597465396025287,0.12159628681054784,0.19545603205033368,0.21540799776680591,0.09935229720682108,0.11607225903593879,0.12132710418223293,0.19659352402744973,0.216790112631041,0.910071104980916,0.9181792130890242,0.841
0.09813924355555727,0.11610640794630767,0.1217532310405435,0.1954111173254412,0.2153534270713785,0.09934187787923243,0.1160660330925825,0.12132219615963538,0.19654700051567614,0.21673358101722862,0.9100280281706867,0.9181965772378,0.842
0.09818832924454922,0.1161729873582723,0.12182530847972813,0.19536327745615367,0.21529530263398666,0.09933276372939044,0.11608240001773819,0.12134657142264749,0.19649744876747832,0.21667337001695552,0.9099786479401192,0.9182061897249142,0.843
0.09819335306109425,0.11609664736053527,0.12172339699750243,0.19527972897395232,0.2151937936323088,0.09934002285208551,0.11602263138407191,0.12126573692269621,0.1964263503688857,0.21658697789789821,0.9099501190744185,0.9182009691828296,0.844
0.09822774634066715,0.11607445488119568,0.12168342042250466,0.19518748218066823,0.21508171739502185,0.0993516355529982,0.11602891542764698,0.12127034624539375,0.19636773419450826,0.2165157534595863,0.9099063916403355,0.9181991929089596,0.845
0.09826085729880799,0.11612539852184185,0.12173996862050965,0.1951399746817439,0.21502399804030042,0.09933644528343918,0.11598254392280971,0.12121417492375475,0.19631845526006403,0.21645587500441604,0.9098763607995178,0.918208531814045,0.846
0.09826212648651055,0.11614975256073021,0.1217715778983421,0.19507180596209206,0.21494117675166352,0.09934965537932999,0.11604496788009101,0.12129206609461592,0.19624467708755244,0.2163662282507434,0.9098685965927201,0.9182058063068915,0.847
0.09826678518265992,0.11617689270470462,0.12180578364020438,0.1950156020468004,0.21487289246473473,0.09932725846704253,0.11599064467073925,0.12122770890618678,0.1961863883392816,0.21629540292070928,0.9098610865437905,0.9182204219289869,0.848
0.09830134740434548,0.11619468562552002,0.12181830620931772,0.19496244723501255,0.214808312995305,0.09931315901760801,0.11602338207721917,0.12127516646738268,0.1961312640929968,0.21622842307528745,0.9098415801934017,0.9182374765903815,0.849
0.098320449434112,0.1161895802042778,0.12180559273204421,0.19490938071763736,0.21474384113213724,0.0992812776830159,0.1160297855861481,0.12129360235570394,0.19607623363639445,0.21616155755006822,0.9098234138421902,0.9182504911706922,0.85
0.09833229656615677,0.11623402725354345,0.12186028546957928,0.19484464119206407,0.214665187886814,0.09931149457845719,0.11612626235961093,0.12141090366225925,0.19600910117216247,0.21607998779728943,0.9098009424096071,0.9182325707100975,0.851
0.09833277911239759,0.11618185147617852,0.12179155993336681,0.19477416574853956,0.21457956653456073,0.09929250831183038,0.11611511296192421,0.12140221728052512,0.19595427819098837,0.21601337516097596,0.9097968333705003,0.9182409830870527,0.852
0.09832795298087857,0.11605486121832614,0.12162617523580968,0.19470384574274557,0.21449413461307185,0.09925631006626333,0.116070573570258,0.12135505638579919,0.19588739851437412,0.2159321135251475,0.9097906237910455,0.9182621540192965,0.853
0.09833130791859857,0.1159519491962977,0.1214898650264317,0.19462492082520133,0.21439824926582973,0.0992445479151937,0.11599417978471185,0.12125834980084614,0.1958388456806707,0.21587312011077028,0.90978595098418,0.9182647744171609,0.854
0.09832624962951259,0.11583944840371979,0.12134359658989921,0.1945607559956535,0.21432029639468222,0.09923093366211547,0.11591702868291587,0.12116122997516743,0.19577825727278303,0.21579950343898835,0.9097812891077298,0.9182802540321167,0.855
0.09832778134526236,0.11578889226904195,0.1212766699879441,0.1944909052975713,0.21423543640471182,0.09920460605844376,0.11591349677890733,0.12116486243391017,0.1957208036112817,0.21572969597694397,0.9097717316386489,0.9182954638380392,0.856
0.0983101801914488,0.11572294816387614,0.12119553238378188,0.19443281340182306,0.21416486235194562,0.09921555728390663,0.11596659737567422,0.12123120997594403,0.19567853482260988,0.2156783387191641,0.9097683807656852,0.9182954691310483,0.857
0.09834776071604016,0.11572101211351496,0.12118117683843563,0.19437482754331864,0.21409441752041347,0.09920358718227085,0.11594087784633966,0.12120116919790414,0.1955971728732475,0.2155794832390251,0.9097280917471826,0.9183120243353801,0.858
0.09834644627648084,0.11564149153681882,0.1210770771900679,0.19431405616322733,0.21402058909258992,0.09919484242230764,0.11583042053164269,0.12105874508029084,0.19554905531833797,0.21552102035834467,0.9097107134957685,0.9183159683822076,0.859
0.09831447399597257,0.11557808945534287,0.12100379717114496,0.19425340096525762,0.21394690224684337,0.09920453857536579,0.11573465430242437,0.1209298335309285,0.19548900948646847,0.2154480649935369,0.9097270961965565,0.9183078103742979,0.86
0.09830415030623235,0.11549674067883786,0.12090012622451388,0.19416695149288737,0.21384188003422128,0.09922793966667477,0.11571544806558828,0.12089723641953254,0.19541410968632544,0.21535706273608834,0.9097340332864892,0.9183082658737992,0.861
0.09829241369621686,0.11544835712086819,0.12084022505433004,0.1940836073338365,0.21374063111915706,0.09919087146621813,0.1156263205198836,0.12079174736532132,0.19532744430788582,0.21525176628855197,0.9097378220670294,0.9183271655781259,0.862
0.09828807390294399,0.11543886093425194,0.12082910828694873,0.19402339137363542,0.2136674795283951,0.09918925764937735,0.11564087660477863,0.12081138541933333,0.19526483248479104,0.21517569491363642,0.9097383576088344,0.918323889642067,0.863
0.09831375474133357,0.11545570998463955,0.12084318163253571,0.19397472894498455,0.2136083637210787,0.09917874389026991,0.11556504410355982,0.1207150241705938,0.1952142361557078,0.21511422232184232,0.9097228041342116,0.9183297647017973,0.864
0.09834881998278484,0.11543892194972777,0.12081009685362412,0.19387192576180948,0.21348347788434752,0.0991829191558192,0.1155914770001637,0.12074845232267196,0.19514887696933228,0.2150348138764943,0.9096920266817722,0.9183270713633369,0.865
0.09837561081161023,0.11542452488289562,0.12078275501958533,0.19380642071724372,0.21340390267415865,0.09917419870725762,0.11555428302208945,0.12070230952103658,0.19511328266642158,0.21499156862699953,0.9096788720684519,0.9183302733224786,0.866
0.09837911938099377,0.11542746034013965,0.1207855103558712,0.1937836681868501,0.2133762631300843,0.09916826078421755,0.1155117740297125,0.1206483067640109,0.19508957510819044,0.21496276524507477,0.9096592888201984,0.9183293156941669,0.867
0.09838834852534527,0.11544856109525069,0.12081034218864953,0.19374105137453002,0.21332449282266794,0.09916832523822759,0.11549973202879618,0.12063245987726061,0.19502446978341162,0.2148836661922919,0.9096350272462301,0.9183344661927856,0.868
0.09844866554731295,0.11550754365044422,0.12086890533999975,0.19371550890491493,0.21329346429144597,0.09917287459693722,0.11548146077398405,0.12060701642962735,0.19499787395065837,0.2148513540002804,0.9095937906353206,0.9183390294703164,0.869
0.09848286803727445,0.1155994542802633,0.12097895281377409,0.19366731841668697,0.21323492356718649,0.09917539865035543,0.11551562196748964,0.12065112072430326,0.1949476976894601,0.2147903933633059,0.9095623038815647,0.9183354214319377,0.87
0.09848618964547777,0.11564711870974487,0.12104055355851454,0.193599410031749,0.21315243045319654,0.09918511396585894,0.11551524995518742,0.12064757840897636,0.19487699454088758,0.21470449450564721,0.9095555734147712,0.9183333141984593,0.871
0.09850698052422453,0.11563813468900626,0.12102221171222337,0.19352882754043543,0.21306668949470747,0.09916784684568018,0.11547153745229835,0.12059555450009263,0.19480938400494285,0.21462235348829967,0.9095339502987351,0.9183410740702517,0.872
0.09851571336382,0.11562079886011843,0.1209966828732408,0.19347247533532336,0.21299823537878418,0.09916353482264872,0.11543694150302547,0.12055144074542959,0.19475070850388135,0.21455106821390196,0.9095135221818764,0.91834606705536,0.873
0.09852957921487183,0.11565481011096888,0.12103702553545653,0.19342746617549494,0.21294356055386868,0.09917605707754197,0.11539856414338323,0.1204970663640762,0.19471262726242672,0.21450480326753318,0.9095059553094359,0.9183444125353255,0.874
0.09857066321487801,0.11563318249949937,0.12099568856038039,0.19335726817377138,0.21285828809358087,0.09919475874762171,0.11549369818363513,0.12061622200638221,0.19463660106894853,0.21441243946812732,0.9094881201357699,0.9183325904846801,0.875
0.09858944899814004,0.11563872450400978,0.12099706823442598,0.19331802572148377,0.21281061889458092,0.09919091050982587,0.11547458324452005,0.12059230896113822,0.19459573895371873,0.21436279659535756,0.9094700973733173,0.9183282154313307,0.876
0.09861700503545068,0.11556022910186911,0.12088524237988632,0.193259253885803,0.212739227003559,0.09916489829301874,0.11538957396139192,0.12048875774288063,0.19453454400021036,0.21428845198256802,0.9094345560483916,0.9183473392549686,0.877
0.09860802825503084,0.11551934133670949,0.12083432544809422,0.19321175720019168,0.21268153167198056,0.09914915708742968,0.11531681695550594,0.12039808148547276,0.19448509132714306,0.21422837317326884,0.9094447671438819,0.9183724558945792,0.878
0.0985978095034956,0.11555184883527139,0.12088026119668664,0.19316712006990477,0.21262731015373273,0.09911981025939218,0.11530832284071847,0.12039614108056387,0.19443861781441318,0.21417191393578172,0.909456889000125,0.9184024072536151,0.879
0.09860226665209966,0.1156196081540111,0.12096791548318327,0.1931169791816249,0.21256640340538685,0.09909171305555069,0.11529641644220195,0.12038932322086379,0.1943864162474689,0.2141084961678686,0.9094670515107783,0.9184231997363668,0.88
0.09859661790982104,0.11563121193536449,0.12098494148624958,0.19305302686606007,0.21248872018230644,0.09909393905495327,0.11543970520681923,0.12057694599740569,0.19431983890232551,0.21402761426442773,0.9094715156468146,0.9184322538904212,0.881
0.09861367676862512,0.11565408126674764,0.12100963696615757,0.19300584160245615,0.2124314043000143,0.09908988930960579,0.11538110741806576,0.12050120453786747,0.19426205889432754,0.21395742028787917,0.9094641784106758,0.9184375460595683,0.882
0.09861086762312993,0.1156045723350492,0.12094545095879525,0.19295595818874028,0.21237081126638174,0.0990783322609675,0.11534490778276231,0.1204572600896121,0.19421591057092435,0.21390135733503735,0.9094670502032818,0.9184463369610765,0.883
0.09858430851446146,0.11560200179840077,0.12095041968763885,0.19289509745914135,0.2122968845653058,0.0990654608971208,0.11532588324909568,0.1204363017025735,0.1941727074592366,0.21384887258049068,0.9094824719177381,0.918459745930476,0.884
0.09856926406444194,0.1156065730115203,0.12096115582345923,0.19282332365209948,0.21220970246432333,0.09904165573138365,0.11532283894688859,0.12043978224319014,0.19408934816812584,0.2137476052255978,0.9094934520513894,0.9184734635766829,0.885
0.09855302984457916,0.11558016613974614,0.12093155183251292,0.19274071224066747,0.21210935691783778,0.0990259574734762,0.1153729883919668,0.12051062668063528,0.19404058424183773,0.2136883657354221,0.9095102764077155,0.9184843286193157,0.886
0.09853883460190654,0.11557684507512817,0.1209316483667121,0.1926857592531687,0.21204260766049993,0.09904563668407664,0.11557064892438187,0.12076422419990639,0.19399189536938644,0.2136292177043523,0.9095314596227776,0.9184740871016106,0.887
0.0985283345289696,0.1156163605060603,0.1209868829560031,0.19264734971441458,0.21199595330077453,0.09901750095204896,0.11552465270429384,0.1207126146835708,0.19394613893791168,0.21357363230699594,0.9095425727187757,0.9184812107971758,0.888
0.0985246430433837,0.1156702846000741,0.12105891480360537,0.1926062491069741,0.2119460304142094,0.09901822388921017,0.11548231189482844,0.12065673955373703,0.19389759521175784,0.2135146611467137,0.9095452244631664,0.9184884309512832,0.889
0.09852724391962715,0.11564965515538309,0.12103098440090637,0.19254606615748063,0.21187292950839537,0.09901902655761391,0.11550188283629,0.12068220909530249,0.19384627716211028,0.21345232002913966,0.9095423646925318,0.9185012527949127,0.89
0.09853738819541713,0.11562084278407413,0.12098992851193775,0.19248599934519953,0.21179997009844617,0.0990230652792921,0.11555923705649461,0.12075631961504397,0.19378082527393412,0.21337280959252047,0.909533899731765,0.9185060773728689,0.891
0.09855049836711652,0.11570019151349398,0.12109009507378403,0.1924151605167651,0.21171392714505552,0.09908119839059308,0.11561715149266727,0.12081416532474773,0.19367298406248878,0.21324180605230453,0.9095362159617048,0.9184899272429686,0.892
0.09854836040782151,0.11567798062354258,0.12106157554848349,0.1923553458067833,0.21164127488044684,0.09907930777544108,0.115565276708867,0.12074658123080086,0.19362202989469662,0.21317990833823539,0.9095405426590969,0.9184922901199313,0.893
0.09855452667841401,0.11571790246070451,0.12111210627799582,0.19228751406886996,0.21155888547318102,0.09906505875817477,0.11554315406464488,0.12072198401810691,0.19355139671913388,0.21309410562054557,0.9095489983333519,0.9185025894564939,0.894
0.09853926544084596,0.1156733410258683,0.12105833620973247,0.19224959293843968,0.211512826160251,0.09910178782966397,0.11564894110539073,0.1208494749920477,0.19351191127502576,0.21304614033913022,0.9095622395280506,0.9184894023530467,0.895
0.09855041307350776,0.11570984936740102,0.12110281505976747,0.1922117180994931,0.2114668232444779,0.09914198810740243,0.11575952081161513,0.12098217394722482,0.19347247533532336,0.21299823537878418,0.9095640673653194,0.9184684322719616,0.896
0.0985583773865104,0.1157733466102199,0.12118376550910002,0.19216308974725121,0.2114077593235272,0.09916303266706654,0.11586780539188901,0.12111787681969036,0.19342184455974437,0.21293673171956454,0.9095607629792313,0.918462893390263,0.897
0.09855604004662513,0.11579352936229752,0.12121102600436598,0.19208759696855288,0.2113160664707217,0.09914169270077376,0.11585378531291238,0.12110615727672736,0.19334324738087721,0.21284125651799113,0.9095506731550879,0.9184820881727377,0.898
0.09857197340690829,0.11583395542182512,0.12125914976937041,0.192031097890351,0.21124744364110765,0.09913532437736088,0.11586256638873249,0.12111969959230644,0.19328442833744197,0.21276980710589238,0.9095391597423833,0.9184953448793671,0.899
0.09862159103860231,0.1159596027431929,0.12140869213606423,0.19197738495607555,0.21118220516806474,0.09913577718175427,0.11592605315673135,0.1212029970345813,0.1932313059478074,0.21270527795904348,0.9095185609048787,0.9185084610170996,0.9
0.09861785865174331,0.11596669429887771,0.1214191855022628,0.1919023432026694,0.21109106178669318,0.09913162272083957,0.1159696121493135,0.12126155168397673,0.19316433235889563,0.21262392387932189,0.9095146557751859,0.9185156657528769,0.901
0.09859007861928566,0.1159846720710415,0.1214515442987362,0.19184083775957314,0.2110163596880742,0.09909852112646758,0.11595968254917169,0.12125890471059299,0.19310028337196372,0.2125461228682558,0.9095276105586411,0.9185422556290949,0.902
0.09857751087557381,0.11594416257661502,0.12140225311122799,0.191784787375125,0.21094828348278916,0.09908490479748773,0.11589422799335124,0.12117715814062263,0.19301971223629832,0.21244825291455288,0.9095316773900619,0.9185610347615198,0.903
0.0985644388435221,0.11592163519824077,0.12137675405258092,0.1917341626688212,0.21088679737749982,0.09904692704251218,0.11585473574119985,0.12113718990364455,0.19296703651748826,0.21238426800920387,0.9095217973252513,0.9185920509728872,0.904
0.0985910262717304,0.11591891647400016,0.12136482482328494,0.1916623649084207,0.21079959611891416,0.0990139016458331,0.1158302617230413,0.12111540346159244,0.19289233387645832,0.2122935276894522,0.9094987900686172,0.9186150429277019,0.905
0.09862833242179364,0.11600566029226142,0.12146710619440844,0.19160398640901544,0.21072869354430812,0.09901375396271589,0.11581778855374633,0.1210990565680702,0.19282883886161495,0.21221640164903444,0.9094737364929748,0.9186262844780964,0.906
0.09863495995167097,0.11603244339251531,0.12150022390249496,0.19155101086999363,0.21066435339178569,0.09899785435672627,0.1158005561190561,0.12108140524435976,0.19275446562988785,0.21212606268128176,0.9094697963638765,0.9186438958776644,0.907
0.09864489524174573,0.11613784043498263,0.12163562320999993,0.1914981263229863,0.2106001240855348,0.09896944649361564,0.1157978833051945,0.12108682058883358,0.19269948842349696,0.21205928391619028,0.909458926663803,0.9186619090098125,0.908
0.09869295314948716,0.11628481835381689,0.12181369027517766,0.1914426951951102,0.21053280226589216,0.09900705045610454,0.11582984053107179,0.1211170031260615,0.19265283389409685,0.2120026146793486,0.9094333395672214,0.9186605207863497,0.909
0.0987011866057772,0.1163541508723031,0.12190222535606837,0.19139526219116587,0.21047519456216604,0.09900798791536992,0.11585901027032666,0.12115504586759879,0.19260898746108845,0.21194935655202324,0.9094218744848956,0.9186702343930285,0.91
0.09871560058909569,0.11635739725337392,0.12190196191928993,0.19133213184354286,0.21039852274519602,0.09900925561195484,0.11590166245171744,0.12121070460135712,0.19257067239659525,0.2119028172962798,0.9094092271215463,0.9186861834667017,0.911
0.09871556593693442,0.11632884353652612,0.12186444506782636,0.1912927411603355,0.21035068299544651,0.09898262006885156,0.11584187811770186,0.12114050207591197,0.19253240442461528,0.21185633541591506,0.9094039539040145,0.9187151456672622,0.912
0.09870282720883079,0.11626075228663652,0.12177895731108973,0.1912324401071988,0.2102774480851159,0.09901283416461362,0.11582284110280969,0.12110598614052845,0.19248054447191154,0.21179334442543366,0.9094065782412021,0.9187118432437764,0.913
0.09875141918187881,0.11637918034282828,0.12191933385055526,0.19119056133406148,0.2102265870698044,0.09896270391756115,0.11580743747994995,0.12110149659955785,0.19243966339018984,0.21174368899811424,0.909386877605278,0.9187432303804112,0.914
0.0987565473832181,0.11643389855896301,0.1219896374999114,0.1911461277117358,0.2101726234652255,0.09892116280063748,0.11580215923898593,0.12110761526246688,0.1923933963887557,0.21168749190629843,0.9093832854285749,0.918764712953957,0.915
0.09874274318307628,0.11640732712444646,0.12195905350601993,0.1910939351956163,0.21010923716513957,0.0989162886543894,0.11576659130800818,0.12106240071343122,0.19233905267128487,0.21162148495300506,0.9093809019552189,0.9187715199615728,0.916
0.09874652802081339,0.11643208142702828,0.12199039821183869,0.19104703783705287,0.2100522819581942,0.09892407792811347,0.1158492326361183,0.1211685669729198,0.19229022449488434,0.2115621775851912,0.909381140881779,0.9187726415197214,0.917
0.09877997081850108,0.11652763665251673,0.12210547448606449,0.1909846195609112,0.20997647754555,0.0989363150470595,0.11581712531081526,0.12112252282228135,0.192227944511003,0.21148653188138708,0.909363950283766,0.9187745231533423,0.918
0.09879200298787287,0.11654526281355415,0.12212485875876827,0.1909301078242138,0.2099102756785569,0.09890013818369343,0.11577560040790347,0.1210793171069409,0.19219550017327403,0.21144712494519352,0.9093361334479494,0.9187918521017182,0.919
0.098809095916325,0.11656158223953969,0.12214093508397861,0.19088864019652713,0.2098599154886783,0.09890801448749331,0.11578895413645927,0.12109439231184857,0.1921549924325529,0.21139792436508353,0.9093191378354584,0.9187965348202733,0.92
0.09881411917715484,0.1165539984572594,0.12212938908814941,0.1908601638010033,0.20982533256626698,0.09891672141058519,0.11583501744051419,0.12115219619277759,0.19212532036571597,0.211361884886063,0.909310756669309,0.9188044646637927,0.921
0.09889462544594009,0.1166286001534319,0.12220213506150075,0.1908162069638356,0.20977194974011348,0.0989014487790691,0.11582066932680538,0.1211381386418082,0.19207682728817924,0.21130298576880333,0.909261179379833,0.9188122688474094,0.922
0.09894876573985593,0.11669746419269306,0.12227562656358473,0.19076457391014753,0.2097092449246114,0.09888209044205133,0.11572977399064083,0.12102476024876896,0.19202034784229616,0.2112343868567556,0.9092064007973913,0.9188225479680612,0.923
0.09898530799939442,0.116770606507606,0.12236027175304393,0.19071560327882198,0.2096497737335553,0.09892219640838507,0.11579799411998395,0.12110181625791504,0.19196128924325856,0.2111626557589451,0.909168299044383,0.9188026103613598,0.924
0.0990109290581909,0.11684240438715449,0.12244658234768589,0.19066156914844745,0.20958415363198601,0.09893079354626545,0.11575749341782474,0.1210458848060291,0.1919050201313186,0.21109431308947618,0.9091509280980743,0.9188000129728323,0.925
0.09901167570629651,0.11685166585526877,0.12245851990208861,0.19062303188601593,0.20953735344225438,0.09895180775233299,0.11573006208867069,0.12100322773723396,0.19186489052787165,0.2110455731832358,0.9091551927085016,0.9187934255569595,0.926
0.099008444179725,0.11686310027138874,0.12247456361448306,0.19057941515487858,0.20948438488897142,0.09893450309796517,0.11568246807595262,0.12094611421189154,0.1918221429913984,0.21099365384539776,0.9091620370869782,0.918801415302963,0.927
0.09902349671276238,0.11696056887150305,0.12259793440710726,0.19052050352549976,0.2094128424338247,0.09891408613093317,0.11568405306571228,0.12095461410235714,0.19177678847755114,0.21093856842221537,0.909153457398088,0.9188155300050647,0.928
0.0990283069462052,0.11694414081819242,0.12257483146367412,0.19046936853270857,0.20935074428532807,0.09889978101683733,0.11566015674289501,0.12092770339965599,0.19172351541135016,0.21087386581757234,0.9091481254238388,0.9188199265885185,0.929
0.09901758678092909,0.11695080522238675,0.12258695958970202,0.19041576913354993,0.20928565370637625,0.09888368022970237,0.11558739031605623,0.12083712777176744,0.19166767753188285,0.2108060484920309,0.9091629122267499,0.9188258190772142,0.93
0.09900851806521631,0.11697918966501761,0.12262711502495516,0.19037244824155825,0.2092330454956808,0.09889818078014093,0.11562866772299343,0.12088682076217566,0.19162254939267784,0.21075123884390584,0.9091715448813653,0.9188178429877228,0.931
0.09900892223285906,0.11709869400786313,0.12278405085143583,0.19032410374311592,0.20917433696122661,0.0988887487181,0.11555259386888245,0.12078980234484266,0.19156159869012201,0.21067721254443567,0.9091768328665998,0.9188219010525632,0.932
0.09902519818455766,0.1171223978847927,0.12281008921915229,0.19027837456313862,0.20911880467136257,0.09890805531410198,0.11552391895633997,0.12074604752961476,0.1915139821483734,0.21061938125741242,0.9091635673786987,0.9188130888200554,0.933
0.09900138728235179,0.11706496814713789,0.12274209356178495,0.19023271416345733,0.2090633561560149,0.09888382683011983,0.11551765932069775,0.12074543524630796,0.19146643916305028,0.21056163957624544,0.909187053671802,0.9188229248080855,0.934
0.09899454492994733,0.11706942968401561,0.12275010774957992,0.19018206084553246,0.20900184469373467,0.0988737079790955,0.11551692052326638,0.12074764446572009,0.19141369966441726,0.21049758696607068,0.9092025753735254,0.9188200126201861,0.935
0.09896815827912374,0.11705760749318658,0.12274286296046347,0.19012643974672902,0.20893430090092874,0.09890249553351144,0.11550349173399599,0.12072094768271971,0.19135579052570156,0.21042725616259056,0.9092207348212092,0.9188071708635595,0.936
0.09893590504101347,0.117058799742384,0.12275456664852905,0.1900759635406058,0.20887300515772994,0.09889441776132708,0.11547633484353899,0.12068779449794845,0.19131374323667807,0.2103761898688068,0.9092366143370932,0.9188218909083148,0.937
0.09893383485047144,0.11708582632846262,0.12279073793583128,0.1900255713122536,0.20881181169697452,0.09890109945418324,0.11551684292239002,0.12073893372668358,0.19126126496012882,0.21031245547127103,0.9092300721740707,0.9188221873967228,0.938
0.09893133177031972,0.11708800031227154,0.12279438185402783,0.18996521116258758,0.20873851415855127,0.09891085577504571,0.1155485543111909,0.12077754527969368,0.19119840924984277,0.21023611820615096,0.9092289751972822,0.9188246131564093,0.939
0.09893975189034154,0.11705563780745103,0.1227492019528283,0.18991500287067845,0.20867754472466127,0.09890279454857516,0.11552496852886932,0.12074908035124748,0.19114090445829135,0.21016627996045467,0.9092346889926699,0.918825650790949,0.94
0.09895487097961259,0.11714179700252614,0.12285768803829897,0.18988742380548426,0.20864405476747536,0.09894938700497657,0.11547684907535707,0.12067119429747666,0.19111219246576022,0.2101314100542584,0.9092239189806695,0.9188113835134591,0.941
0.09896801027304536,0.11715058279971508,0.12286510559381128,0.18983984643467988,0.2085862805754104,0.09890581608940037,0.11543128047713523,0.12062499785613762,0.19106266231184843,0.21007125730891574,0.9092076517234421,0.9188358934618528,0.942
0.09898939160891555,0.11718126909249353,0.12289871630161804,0.18978984581169184,0.20852556406976555,0.09886910510887295,0.11539796863087376,0.12059275430921687,0.19101061170827716,0.21000804387605432,0.90919460026935,0.9188574882556919,0.943
0.09899859117821443,0.11719618390408923,0.1229154273322213,0.18973494059971682,0.20845889219298655,0.09886190837072449,0.11539427980061245,0.12059016796429153,0.19095345810238704,0.2099386334182643,0.9091849662609508,0.9188581688753302,0.944
0.09899193198473619,0.11721035524080423,0.12293614540699703,0.18969756242444133,0.2084135037559003,0.09887445066572755,0.11537259375622284,0.12055772444180708,0.19091455087178266,0.209891382577583,0.9091802203151288,0.9188542978381176,0.945
0.09901755225057995,0.11726320524487355,0.1229975533287944,0.1896328831298262,0.20833496387795894,0.09885231910821776,0.11538991790932017,0.12058744896109522,0.19086533935411087,0.20983161796661615,0.9091513831777679,0.918869885096352,0.946
0.09901974898637773,0.11726547034907009,0.12299983992020197,0.18959563118831796,0.20828972918186472,0.09881264730237033,0.11535837382063599,0.1205584592978052,0.19083429917819472,0.2097939215735528,0.9091528072565238,0.918888079323344,0.947
0.09900868869560077,0.11721592581527428,0.12293820033860024,0.18953860086651436,0.20822047809916772,0.09879075673109383,0.11536283533454463,0.12057120289562917,0.19080070787750633,0.20975312712538707,0.9091650931952192,0.9189008554762081,0.948
0.09898844965880141,0.11721326694432008,0.12294106666262594,0.18949404367128198,0.2081663732220291,0.09877617690203774,0.11538363073743743,0.12060311622856305,0.19075425777083985,0.2096967167165376,0.9091779854796052,0.918899590099156,0.949
0.09898168990841429,0.11726465661416853,0.12301073186454843,0.18945449258624125,0.20811834735977303,0.09880191190995101,0.11541657436700459,0.12063832542493572,0.19071302805311582,0.20964664632132174,0.9091920085051735,0.918878959168851,0.95
0.09901812893092979,0.1173003020291704,0.12304612786004601,0.18941005969311653,0.20806439386737718,0.09880942981827232,0.11539080390634598,0.12060209290545484,0.19066671113300054,0.20959039814326785,0.9091763493548969,0.9188735134225716,0.951
0.09903668628177843,0.11734865248706901,0.12310384186587461,0.18937061884291,0.20801650225693236,0.09884965423540072,0.11549909346204718,0.12073177436185034,0.19062816737331234,0.2095435900394994,0.9091673406791944,0.9188533733889345,0.952
0.0990519514103232,0.11727380632272459,0.12300067500947931,0.18931155446762965,0.2079447828519818,0.09883499500345548,0.11550607064331765,0.12074555155870291,0.19057428787788827,0.20947815829230193,0.9091588755626911,0.9188498546709899,0.953
0.09906774533912553,0.11725876673415728,0.12297594488688154,0.1892550599101666,0.2078761842605783,0.09884959054665851,0.11544187321321481,0.12065659062270392,0.1905179447342949,0.20940973503969929,0.9091558788691944,0.9188269514994605,0.954
0.09907800511981357,0.11724180714136759,0.122950430633856,0.18919867150280548,0.20780771494340095,0.09885442455187177,0.11547185509309243,0.12069447612033321,0.19047192324249138,0.20935384670813822,0.9091614747489554,0.9188109025036385,0.955
0.09907571600265533,0.11722991074042541,0.12293551480086742,0.18913749976665803,0.20773343792609295,0.09888586106304427,0.11544730162485511,0.12065232580142422,0.19043362510592124,0.20930733778403807,0.9091639208794889,0.9187940502714409,0.956
0.09907085591358684,0.11715347962993103,0.12283658994078207,0.18906913532703717,0.2076504277889617,0.09889822910592899,0.11543130777081285,0.12062741820834778,0.19038773091909966,0.20925160451358482,0.9091629136581646,0.9187854881349198,0.957
0.09907845256754207,0.11707634216690274,0.12273282175527324,0.18900822724277433,0.20757647185224012,0.09890839253856644,0.11548682399818665,0.12069718817121014,0.1903495386263611,0.20920522450961038,0.909157628834772,0.91877986659847,0.958
0.09911575679947188,0.11710741485358454,0.12276193595630568,0.1889571600720481,0.20751446531206708,0.09890215925637671,0.1154720099474884,0.12067967730755207,0.1902885306531023,0.2091311379330561,0.9091310830961098,0.9187748824308402,0.959
0.09912342342475361,0.11706376592973022,0.12270215928843715,0.18890375448550528,0.20744961976603266,0.09889764241059154,0.11543155232059694,0.12062792400659864,0.19025299919403393,0.20908798961151212,0.9091218841470396,0.9187650128644493,0.96
0.09913439697477579,0.11703903536282784,0.12266620742764421,0.1888238246048961,0.2073525688211587,0.09893127090748047,0.11545139120881563,0.12064342901780668,0.19014665379504647,0.2089588479008861,0.9091007377654766,0.9187481920063263,0.961
0.09915423237311673,0.11700059272654983,0.12260944883762881,0.1887875634284281,0.20730854071522847,0.09893426171128818,0.11549400878094426,0.12069850071712189,0.19010876350757577,0.2089128357384326,0.9090805708880364,0.9187509485348379,0.962
0.09913514993462962,0.11694832220073245,0.12254674777007905,0.18871999353543156,0.2072264981715489,0.09895545162516975,0.11554419167978425,0.1207577956969488,0.1900482374376039,0.20883933611497973,0.9090814217920896,0.918738434699536,0.963
0.09916178771702265,0.11703372088541077,0.12265061416690418,0.18866941636614148,0.2071650883449607,0.09893728781891793,0.11553044598782783,0.12074543855519952,0.19001046998473686,0.20879347356149203,0.9090688893268738,0.9187386022966565,0.964
0.09918871883443715,0.11708918775627919,0.12271504941742954,0.1886045144116537,0.20708628608900556,0.09894657245444527,0.11557024710422728,0.12079483056558735,0.18996521116258758,0.20873851415855127,0.9090472637589248,0.9187311012321117,0.965
0.09923582600737273,0.11712254758407863,0.12274408865104333,0.18854214958824325,0.20701056482723867,0.09894336544657899,0.11560978391160301,0.1208478011434677,0.18991751130643666,0.2086805907862343,0.9090242337035845,0.9187307584807611,0.966
0.09926190225497561,0.11709620152972533,0.12270126701607524,0.18849426539009667,0.20695242576810324,0.09895940957210378,0.11564673071102394,0.12089131735468457,0.1898774012899887,0.2086318841956855,0.9090068355032526,0.9187270038572506,0.967
0.09926059005728174,0.11708356675359408,0.12268507371529223,0.18843929366812687,0.20688568166298088,0.09896148954076128,0.11566628643493163,0.12091636545881372,0.1898348426458205,0.20858020438615166,0.9089976343219596,0.9187304883214021,0.968
0.0992579846106508,0.11706510592987536,0.12266162977306022,0.18837727385864822,0.20681038053344009,0.09896398704583578,0.11562763651473365,0.12086478349067298,0.189782352853948,0.20851646528469625,0.9089938184332462,0.9187264321317634,0.969
0.09925677063517716,0.11705375427887467,0.12264709199546532,0.18833441276998658,0.2067583411658388,0.0989422461553794,0.11564902176155611,0.12089972266635451,0.18972995416647837,0.20845283714158125,0.908993412439047,0.9187280543499551,0.97
0.09925284149844132,0.1170536579959942,0.12264820032379653,0.18828686177589793,0.20670060785380623,0.0989211640431022,0.11561297506785839,0.12085897281849607,0.1896627178710881,0.2083711920546213,0.908997332674226,0.9187301881546016,0.971
0.09924358942022989,0.11704364750600772,0.12263795147582361,0.18824175878007315,0.20664584699215824,0.09893210735130221,0.11558393018088559,0.12081736021304035,0.18961052643887877,0.20830781633014103,0.9089927058363598,0.918721206571949,0.972
0.09923849396993534,0.11702348410529764,0.12261305243355436,0.1882085688140703,0.20660555024311889,0.09892728353923337,0.11553513304208808,0.12075474288584243,0.1895757823036388,0.20826562692834394,0.9089916855941874,0.918717279370202,0.973
0.09923983362658952,0.11703726675829144,0.12263074574254063,0.1881517580142028,0.2065365751691119,0.09892693210903383,0.11553505385362212,0.12075474925906415,0.1895163140239205,0.20819341561917187,0.9089900514368436,0.9187217790371764,0.974
0.09922061511124562,0.11699613052510657,0.1225827210837486,0.18810685989985437,0.20648206378751055,0.09892278675066579,0.11549953176817501,0.12070936591653506,0.1894693181504542,0.20813634963798588,0.9090022666434189,0.9187308848114377,0.975
0.09919740525725902,0.11694179329651981,0.12251860096600178,0.18806202973603636,0.2064276351469541,0.09895307759670689,0.11547264365868347,0.12066450727816183,0.18942239557891405,0.2080793729295117,0.9090118953699248,0.918731877747154,0.976
0.09917546389812248,0.11692304778610386,0.12250085986518372,0.18801726735210494,0.20637328903918467,0.09897599143875281,0.11555665736877577,0.12076772380392584,0.1893755461195996,0.2080224852621874,0.9090193549707783,0.9187245780493545,0.977
0.09918885524608574,0.11690660990171844,0.12247504707920301,0.18798432781522106,0.2063332972293883,0.09896444312924552,0.1155399794509068,0.12074943372342892,0.18934107213872584,0.20798062487538335,0.9090077811065324,0.9187307900737213,0.978
0.0991839913745694,0.11691039519065055,0.12248155067570463,0.187934987188754,0.20627339314123674,0.09894185839190682,0.11550829192002424,0.12071488531457544,0.189289435238782,0.20791792450343916,0.9090081817346092,0.9187461823679022,0.979
0.09917720760775087,0.11692227567873782,0.12249929707247657,0.18790448420505448,0.2062363598414788,0.09897069918455176,0.11551757899270106,0.12071802693240512,0.18925751398559537,0.20787916411698124,0.90900705094846,0.9187447066866669,0.98
0.09917283479911672,0.11693768385121031,0.12252092212472544,0.18785995948133527,0.20618230311907582,0.0990167495053675,0.11561832021431884,0.12083595672284639,0.189210920839196,0.20782258860114836,0.9090162179794292,0.91873813722592,0.981
0.09917938551869025,0.1169433425751499,0.12252630050718008,0.18781316374634255,0.20612548945645476,0.0990124949787284,0.1156073630949189,0.12082289307429306,0.18916195348550044,0.20776313049526302,0.9090253663404649,0.9187552061587972,0.982
0.09919833212483231,0.11689537024030948,0.12245729650517373,0.1877641079277449,0.20606593215886765,0.0989904231329206,0.11557467619028344,0.12078687000831176,0.18912039402696174,0.20771266757534265,0.9090178126366973,0.9187810907315285,0.983
0.09921709955835376,0.11685355441259454,0.12239644022392737,0.1877011557753433,0.20598950413443762,0.09895088964410786,0.11549468509220982,0.1206941636616133,0.18908133182586823,0.20766523709976342,0.9090026524120689,0.9188165770673065,0.984
0.09920740677721789,0.11684214528937269,0.12238449167890705,0.1876639141174843,0.20594429055363547,0.09891625293075598,0.1154671482942259,0.12066885826560216,0.18904232050214598,0.20761786858350026,0.9090013299357365,0.9188349356859322,0.985
0.09921406577163933,0.11689096101537116,0.12244655666340117,0.1876174281293841,0.2058878540415699,0.09890500957396413,0.11546872387024361,0.1206744626490743,0.18899362772629744,0.20755874486400963,0.9089909838642611,0.9188465634222777,0.986
0.09924377301160649,0.11693874627883469,0.12250002359139213,0.18758493153141548,0.20584840156241213,0.09887305049484078,0.11543039736740256,0.12063413495592197,0.18895958986637884,0.20751741559844356,0.9089829890274668,0.9188620176087374,0.987
0.09921381903759714,0.11689589740731972,0.12245312203780395,0.18754088629573462,0.20579492866769966,0.09885259171085117,0.11541833865954754,0.12062471627199495,0.1889134574994179,0.207461401227836,0.9090058805072823,0.9188687361463954,0.988
0.09919664860672625,0.116917357689354,0.12248672340103701,0.18751310217583542,0.20576119761791556,0.09884380935287826,0.11537811727874116,0.12057461405544093,0.1888746643288446,0.2074142983786486,0.9090211423544757,0.918878171100393,0.989
0.0992119618911362,0.11692289219487398,0.12248918457604871,0.18747378620339544,0.20571346658936357,0.0988250412934683,0.11535367356886286,0.12054838656970117,0.18883350169315957,0.20736431871112476,0.9090138483449666,0.9188840516762455,0.99
0.09920427121604919,0.11689819566606746,0.12245914335035893,0.18743221474091015,0.20566299751542738,0.09882639758282145,0.11535976900106631,0.12055597144680041,0.18878997947054993,0.20731147425437618,0.9090227142006643,0.9188839668620901,0.991
0.09918668416251161,0.11684655464684711,0.1223967996562097,0.18738378889889873,0.2056042072692137,0.09883211442240539,0.11537367149852343,0.1205724465795891,0.18873928361089154,0.2072499198911245,0.9090449693047447,0.9188877128254758,0.992
0.09913688662476083,0.11679982403629845,0.12235103293706741,0.1873354427539165,0.2055455140584203,0.09882365035020432,0.11534449967336691,0.12053676660350372,0.18869349003439584,0.20719431809187294,0.9090788612400681,0.9188965871441375,0.993
0.09912922381581607,0.11680340776071942,0.12235815128626046,0.187294066468416,0.2054952826229655,0.09879567317056052,0.11529733518144085,0.12048357181343182,0.18863814963256081,0.20712712503160607,0.9090878361384693,0.9189189243568978,0.994
0.09913838043776492,0.11683911726530294,0.12240220598252917,0.18725274843936884,0.20544512211706528,0.09879131235091783,0.11529035581017598,0.12047576946879997,0.18859011093350928,0.20706879783099347,0.9090830242912129,0.9189270459593373,0.995
0.0991640401454317,0.11686848086115674,0.12243273365752746,0.1871977481199219,0.20537835149038464,0.09877717359276254,0.11525476342019145,0.12043343450881197,0.18853975354780644,0.20700765564518991,0.9090695876547426,0.918928625214606,0.996
0.09918550734220538,0.11695741695412369,0.12254287426072659,0.18714285080414694,0.20531170627324163,0.09878946611301627,0.11527571596038091,0.12045710876955266,0.18848948120543996,0.20694661701946077,0.9090582842699672,0.9189200710123268,0.997
0.09917770473882853,0.11688264172010185,0.12244705048564489,0.1870812140470613,0.20523687982137362,0.09880964896738526,0.11527214781431439,0.12044607602334925,0.18844884667183603,0.206897280449234,0.9090750593681424,0.9189129367441207,0.998
0.09916166696609525,0.11688412766514084,0.12245404388484087,0.18704474970130103,0.20519261265861627,0.09881836828612015,0.11526679672207558,0.1204363028019473,0.18841065305973437,0.2068509077135342,0.9090911001891877,0.9189100209207115,0.999


==> figures/time_plot/0.5.csv <==
time_step,mean_mqe,mqe_95,mqe_99,mqe_comparison,mean_query_rate,query_rate_comparison,mean_rewards,reward_comparison,bound,bound_99
50.0,0.0,0.0,0.0,0.3849693251533743,0.9811764705882355,0.6088235294117645,2.9648105697590315,2.7079553025066434,1.0,1.0
150.0,0.0,0.0,0.0,0.38818275154004134,0.9874834437086095,0.6068874172185428,2.972292646915287,2.7424945999080057,1.0,1.0
250.0,0.0,0.0,0.0,0.3902972136222912,0.9886852589641447,0.6068525896414345,2.9853654283380346,2.7682366134096004,1.0,1.0
350.0,0.0,0.0,0.0,0.39070859167404864,0.9885470085470073,0.6071509971509976,3.0072277164012475,2.776746956143612,1.0,1.0
450.0,0.0,0.0,0.0,0.39128821710752415,0.988780487804877,0.6062084257206215,3.0045399160684156,2.7719489328319695,1.0,1.0
550.0,0.003621292047572983,0.020941997691674152,0.02638564803696309,0.39089091947458693,0.984156079854809,0.6063883847549913,3.007908882674034,2.779237578254284,1.0,1.0
650.0,0.029905581973009833,0.07761310580844666,0.09260689901386965,0.38935264054514546,0.9542089093702001,0.6069278033794167,2.9824400987161637,2.778296252996186,1.0,1.0
750.0,0.050683730008204204,0.11702099311898073,0.1378698472395105,0.38944738513656635,0.9269107856191748,0.606884154460719,2.957895206970869,2.774410273517084,1.0,1.0
850.0,0.07137857731504438,0.15155585826957274,0.17675443228385312,0.3889488529522375,0.8988131609870742,0.6068860164512335,2.9346534358473035,2.7790752831334076,1.0,1.0
950.0,0.09144034776401604,0.18551269217866542,0.21507828613755522,0.3889634864546523,0.8708096740273399,0.6068769716088327,2.9126190109381658,2.776555346503735,1.0,1.0
1050.0,0.10848019213583372,0.21526540255570398,0.24882646868766317,0.389024464367117,0.8473453853472884,0.6068601332064697,2.885833987619279,2.7754663597353093,1.0,1.0
1150.0,0.12419865897720715,0.23595795060312114,0.27108229939983697,0.3888864235196226,0.8266029539530843,0.6070286707211119,2.86283432106874,2.7759566653816576,1.0,1.0
1250.0,0.13835808766871469,0.25560207125750223,0.29245018038540693,0.3888148336944052,0.8080655475619506,0.6072102318145481,2.843751453197386,2.773331170947999,1.0,1.0
1350.0,0.14971400802353033,0.2667026879253113,0.30347055875158535,0.38834926253687335,0.7917320503330865,0.6076535899333823,2.827715561350975,2.7666534010314345,1.0,1.0
1450.0,0.1635754432848578,0.2886492260134026,0.32795812915665956,0.3884666886181543,0.7764093728463125,0.6073880082701576,2.8134761401988992,2.767649624069817,0.992733136360882,1.0
1550.0,0.1744087809569182,0.3097661013285525,0.35230697344535183,0.38845798232997814,0.7637008381689234,0.6072662798194701,2.7942388713525697,2.768195035835326,0.9623578489913593,1.0
1650.0,0.1815533645466091,0.31696152021539276,0.3595183691398677,0.38909318444358926,0.7525196850393701,0.6069230769230761,2.7802393449573035,2.769764496217924,0.932013398812566,1.0
1750.0,0.18796978749272167,0.3274172594368821,0.3712436077621897,0.38883156846773553,0.7428383780696742,0.606921758994859,2.7713225042842837,2.768127935894328,0.9134869158598053,1.0
1850.0,0.19291579181910645,0.3313391425988957,0.3748436242725437,0.38854730887898636,0.7340248514316586,0.6070448406266871,2.762774707520752,2.7669385013761745,0.8935388162782469,1.0
1950.0,0.19747577680120876,0.3314789470131041,0.37359422907969975,0.38863900008169394,0.7260174269605331,0.6069861609431043,2.754027117846557,2.7695612103372373,0.8684641489328162,1.0
2050.0,0.20253392457979869,0.3364073986586242,0.3784819190833979,0.38863078595837364,0.7180643588493425,0.6069965870307148,2.744133459678115,2.770758071090669,0.839519127412645,0.9673059681304375
2150.0,0.2071127078236916,0.340003967231687,0.38176979161705704,0.3888177303387451,0.7101906090190608,0.606982798698277,2.737251504540588,2.773005817629325,0.8195486313737121,0.9421350666254427
2250.0,0.2114372500738058,0.34137169986254334,0.38220824122471797,0.3889282174713295,0.703118613949356,0.606810306530428,2.729337486701871,2.7749649756003345,0.7945994770949079,0.9107272284821825
2350.0,0.21695610914214197,0.34474933509411376,0.38491292039330494,0.38879375848032516,0.6956826882177803,0.6069034453424039,2.7194168969065347,2.773865257156569,0.7727862371118055,0.8833030316412909
2450.0,0.2201448420228938,0.34552018070544865,0.38492385857710876,0.38860128931431787,0.6899143206854345,0.6070257037943664,2.7151609096813925,2.7728553139200387,0.7612273602403428,0.868784882849627
2550.0,0.22463319527446912,0.344550106028203,0.3822382779793765,0.38856122321092706,0.6844688357506863,0.6071540572324542,2.706691589503819,2.772473349915145,0.7535122689859269,0.8591000986427305
2650.0,0.22808428108911122,0.34753793179228987,0.38508050772757463,0.38872414832679947,0.679222934741607,0.6070803470388495,2.700483040966546,2.7730254202182354,0.7411629422138182,0.8436072595724724
2750.0,0.23081463880808,0.3468404366178184,0.38330568735802184,0.38870505274199874,0.6753253362413667,0.6070919665576114,2.695343910275544,2.775136738281558,0.73011021686088,0.8297509549474663
2850.0,0.23352506877392176,0.34667158648693003,0.3822319206253041,0.3886087201125144,0.6707856892318484,0.6072079971939626,2.6909159603759565,2.7740835557465373,0.7184021038528521,0.8150833890653708
2950.0,0.23561506597150472,0.34626474597140516,0.3810403596856596,0.38842202533021347,0.6668112504235854,0.6072687224669556,2.6862461134967193,2.7735760543686627,0.7095349433038918,0.8039820974067855
3050.0,0.23828020720291385,0.34824592975921115,0.38280658541976176,0.38849392201231014,0.6623828253031792,0.6072599147820338,2.6808334198150994,2.7750028532876088,0.7002547877745657,0.7923705194746709
3150.0,0.2412147352325719,0.3521348904496651,0.38699551066075155,0.3884955932548741,0.6584608060933036,0.6072294509679418,2.6747487612375305,2.775291852959419,0.6903966231211496,0.7800434120616975
3250.0,0.2437282062062619,0.353326926563248,0.38777223867544364,0.3884311300217649,0.6545555213780372,0.6072931405721264,2.6706686216086144,2.775624584661245,0.6801340034712064,0.7672191042237834
3350.0,0.24546466501943964,0.35286246755515044,0.3866160626378024,0.3882763259031467,0.6511548791405549,0.6072515666965028,2.669070106418246,2.7750422716594745,0.6693770082959432,0.7537865335803617
3450.0,0.24730836575760676,0.35273984875061726,0.3858754576912777,0.3883278795811471,0.6478354100260794,0.6072181976238713,2.6661444457169843,2.776840791388474,0.6629084921097734,0.7457138688717997
3550.0,0.2488973138155118,0.35316361478172104,0.38593302365681537,0.38834848622601603,0.6443368065333708,0.6072458462404902,2.6645380832310352,2.7771018045611493,0.6536825522884184,0.7342062298060188
3650.0,0.250494661430666,0.35129336785813225,0.3829729613067645,0.3884976359860317,0.6409832922486991,0.6071596822788229,2.6618967800146676,2.7780057617955594,0.6463208864886083,0.7250292802562892
3750.0,0.2523794414169355,0.35383540549941517,0.3857215656396231,0.38858045927581814,0.6374886696880832,0.6070941082377992,2.658249876368991,2.7781151403669115,0.6369095509475392,0.7133042622952732
3850.0,0.2534790118950731,0.3543212748536065,0.38601455749771696,0.3888143401599808,0.6348377044923397,0.6070033757465557,2.6545328487977558,2.7794652337196886,0.6339331369833335,0.7095977844963584
3950.0,0.25510926309569465,0.35357359141764566,0.38451952317597315,0.388981621092948,0.6325107567704378,0.6068944570994657,2.651915079501102,2.7802913687292996,0.631390249998879,0.7064318066431381
4050.0,0.25636438306221776,0.35299069345941275,0.38335896244138834,0.3890501927433074,0.6306467538879287,0.6068550975067857,2.6505373114710347,2.780040046928567,0.6244226336134309,0.697759919508739
4150.0,0.2577051677263851,0.3542411169212105,0.38458098666815566,0.389065384317065,0.6285690195133702,0.606863406408092,2.6473469732713966,2.780234413149915,0.619790369945844,0.6919970810404741
4250.0,0.25905421099559495,0.35543801204968767,0.38573006380954533,0.389116666666661,0.6267984003763821,0.6068830863326256,2.6448477077245496,2.7805137239758078,0.6144150922919174,0.6853123820821427
4350.0,0.25956086634341985,0.355544062318771,0.38571020962531,0.38901500277828693,0.6249827625833145,0.6069800045966424,2.642532403581065,2.779746038524083,0.60841466664072,0.6778534458598671
4450.0,0.2600457038561016,0.35452674033464415,0.3842207803707576,0.38888619152867354,0.6232779150752641,0.6069445068523909,2.640118938019018,2.7801136732449074,0.6034281549014269,0.671657463004957
4550.0,0.2608119862930818,0.35295686739446414,0.3819166871691843,0.3889314330284292,0.6214436387607118,0.6069039771478781,2.6389320785900856,2.7805969819277743,0.5986685968329726,0.6657456929762182
4650.0,0.2617542559080039,0.3526024299840385,0.38115471326507794,0.3888602545870727,0.6192797247903674,0.6069468931412585,2.6373231963980883,2.7800060263755535,0.5950132074962582,0.6612068708055692
4750.0,0.26308826252283846,0.35198800865472757,0.379927928867607,0.38878929856725414,0.6172111134498001,0.6069964218059343,2.634245590620337,2.779713545861326,0.5907445110501974,0.6559081543602754
4850.0,0.2640678499351239,0.35066298479012525,0.37787859860169715,0.38877934428409605,0.6154091939806227,0.6070088641517205,2.6328615547299132,2.7791651566489284,0.5858281621221688,0.6498077100897148
4950.0,0.2650931229066946,0.3496128204695609,0.37617615398931886,0.38879030682039967,0.6136820844273885,0.60699252676227,2.630119577902447,2.779507370074937,0.5822673304304908,0.6453907390683111
5050.0,0.2659919685602745,0.3491767752676193,0.37532057166135624,0.3888119983371151,0.612070877054049,0.6069669372401505,2.6285552877202267,2.780865532285151,0.577750155978212,0.6397892938306827
5150.0,0.26697503077260104,0.3499682191886314,0.37605179269081246,0.38868239427782436,0.6103552708211996,0.6070199961172588,2.6269157684253135,2.7810255906933055,0.5729242836444046,0.6338072989285678
5250.0,0.26815919045628833,0.34995660652843785,0.3756643658653991,0.38875176825142754,0.6085107598552656,0.6070024757189111,2.6243293402138455,2.7803416076592393,0.5686271156106566,0.6284826366804384
5350.0,0.26926035324593434,0.35002599326063755,0.3754094801224015,0.3888208842613529,0.6066548308727338,0.6069631844515052,2.6223255157487197,2.7807483708830882,0.5652712521124018,0.624325652363247
5450.0,0.2703894668607336,0.3507126601940055,0.37595709238446234,0.3888266350289169,0.6050247660979635,0.606993212254633,2.6211106152221406,2.780883406130104,0.5628559184447528,0.6213344324989503
5550.0,0.27104360379115405,0.3510696555637068,0.3762207004065091,0.3888134063246155,0.6036461898756983,0.6069753197622058,2.618912743959377,2.780869453851015,0.5593501596056273,0.6169938593382109
5650.0,0.2719650764167707,0.3507987100178357,0.3755749948638847,0.3887706652937458,0.6020314988497613,0.6069686781100697,2.616491775749923,2.781439944333282,0.5554696476460915,0.6121907678609793
5750.0,0.2723684229834747,0.3508217953758631,0.375478569556328,0.3886935266351968,0.6008102938619371,0.606983133368111,2.616050324618056,2.7813472397993437,0.5517537113320431,0.6075928398079833
5850.0,0.2728143400356704,0.3514263500720824,0.3761329817978119,0.3887861223813847,0.5999504358229364,0.6069321483507104,2.6159145289495154,2.781052608635119,0.5495984439352936,0.6049266698023531
5950.0,0.2734003737279084,0.35082905957453814,0.37516378941205036,0.3887625345547174,0.5993480087380274,0.6068845572172755,2.6136324438392755,2.7805998411535193,0.546350292293585,0.6009094671226629
6050.0,0.273682749139833,0.35042569266160245,0.37454490348273,0.388808337109197,0.599061312179805,0.6068104445546204,2.6132766773037615,2.7814841064777593,0.5428578154793413,0.5965913291128886
6150.0,0.2736569140788337,0.34990436371595657,0.3738678478876237,0.38882713783882916,0.5986880182084215,0.6067663794504973,2.613403947323611,2.781851901689691,0.5401374308902078,0.593228708168494
6250.0,0.2742893271309027,0.34975373280328204,0.37347111744317274,0.38875610323180565,0.5980931051031834,0.6067893137098077,2.6124393034290363,2.7828638309306535,0.537982901809331,0.5905660894978699
6350.0,0.2744591675941329,0.3493121841084676,0.37283741787011565,0.3887557263565095,0.5973594709494568,0.6068351440718014,2.6130952600562902,2.7831668940045744,0.5360176717486674,0.5881378428947488
6450.0,0.2751688869766098,0.349028778533364,0.3722418873083439,0.3887024776808098,0.5964114090838629,0.606865602232214,2.6117777198795755,2.783259025195995,0.5342299677247367,0.5859293072721896
6550.0,0.27544556054600167,0.34930117911281366,0.37251294494809745,0.38876306232861435,0.5956235689207754,0.6068478094947355,2.611065302858358,2.783821491475578,0.5316527939372861,0.5827460622742695
6650.0,0.2757786355239616,0.3494807199135805,0.3726442321503179,0.3888647307748432,0.5951736580965267,0.6067794316644137,2.610329200645074,2.7843970983028683,0.5294028538472374,0.5799675918278036
6750.0,0.27612835804029046,0.34891609630615167,0.3717922426182795,0.3888855876362763,0.5946348689083102,0.6067664049770433,2.609674086178895,2.784674256565146,0.5270958992411943,0.5771192829177081
6850.0,0.27632978777555617,0.3494734414803129,0.3724614469303793,0.3888801455645354,0.5942066851554518,0.6068194424171688,2.6099722559414533,2.784271967827727,0.5249718071113598,0.5744972589956993
6950.0,0.2766793719113652,0.34987558300192007,0.372880106487523,0.3889011603523001,0.5933721766652279,0.6068047762911851,2.6090822071647177,2.7844998015262634,0.5227350449128765,0.5717366851225276
7050.0,0.2766652962223436,0.3491236481546236,0.3718962730476259,0.38882800294090636,0.5927811657920861,0.6068954758190369,2.6091392717070803,2.783756829153578,0.5210027931561014,0.5695991460361369
7150.0,0.27694443092932686,0.34856492674645334,0.371074225431836,0.3888323861706705,0.5920822262620614,0.6068661725632822,2.607824359699551,2.784083373384645,0.5197427524085815,0.568044506244864
7250.0,0.27717385097360747,0.3486302086550532,0.37108792106922184,0.3887556636832353,0.5915832298993241,0.6068804302854824,2.607124895859255,2.783435592399632,0.5187711684183678,0.5668458841514649
7350.0,0.27756296557767746,0.3492756144562103,0.3718138755323206,0.3887236103467255,0.5909780982179297,0.6068956604543649,2.6059955457971267,2.783553588148802,0.5173370859070436,0.5650768780641713
7450.0,0.2778165671315742,0.34993155939446163,0.37259627124851197,0.3887880433601977,0.5902348678029796,0.6068916923902883,2.6051112405816625,2.7837355125995726,0.5156211377962284,0.5629604769659021
7550.0,0.27800749057160234,0.3501222321702581,0.3727868652441214,0.38874911630497616,0.589874188849159,0.6068560455568853,2.60411793920749,2.7837934349983287,0.5137937047332206,0.560706932826896
7650.0,0.27827239372753965,0.35098479914913594,0.3738372694244948,0.38876274053711096,0.5895765259443211,0.6068291726571742,2.603294410761562,2.7843464836847045,0.5120108970843706,0.5585087778826756
7750.0,0.27865467979583763,0.3521534484174963,0.37525306141287473,0.3887532141737217,0.5890156108889175,0.6068597600309689,2.6023243635974747,2.7849368893185416,0.5097475802824364,0.5557186793088724
7850.0,0.2786979875190173,0.35143238601410476,0.3742917683982751,0.388731571340078,0.5882957585021017,0.6068895682078767,2.6025508293983,2.78534664234979,0.5080610699302665,0.5536400109134515
7950.0,0.27910911716282866,0.35131293273457626,0.37400556048569694,0.38877621736205903,0.5875273550496793,0.6068708338573815,2.601413328060667,2.78562033463984,0.5060977802253531,0.5512206077112635
8050.0,0.27922245524012534,0.3505700957573396,0.37299363991989265,0.3887752390538493,0.5870177617687244,0.6068699540429818,2.600763628416057,2.7861480679481283,0.5044952053388734,0.5492460433904222
8150.0,0.2794088703236287,0.35038242086288257,0.3726883938895052,0.3887901318012834,0.5866298613667036,0.6068445589498277,2.5999826758995255,2.786491069762348,0.5028856022754197,0.5472631121314294
8250.0,0.2795482489255259,0.3502621434690104,0.37248651032553415,0.38885882583938647,0.5862404557023391,0.6068100836262335,2.5998871753117436,2.787262062635836,0.5017764998985779,0.5458969378071467
8350.0,0.2799421324084951,0.35001949745899297,0.3720438121891494,0.3888764393440075,0.5859885043707341,0.6068291222608129,2.5991952464202757,2.7867932324064517,0.5011027486856381,0.5450670902841253
8450.0,0.2803232116634341,0.3503944410237226,0.372416827394099,0.3888635928097813,0.585591054313099,0.6068524434978169,2.5984605258615705,2.7870809606016107,0.5004355521100052,0.544245366935745
8550.0,0.28096748568004626,0.3506721103836407,0.3725792781476276,0.3888335763382636,0.5851467664600633,0.6068845749035263,2.5969594938767564,2.78708128433187,0.49993939311199026,0.5436343274077399
8650.0,0.28127965149346357,0.3511078341136131,0.37305383436566014,0.38878469168148394,0.5846272107270836,0.6068986244364876,2.5960711232900273,2.786896648762357,0.49940593150256984,0.5429773795724552
8750.0,0.28122319574508275,0.35074453960265767,0.37259410481503835,0.3887691596560991,0.5842875099988573,0.6069192092332368,2.596460049489774,2.786544819819946,0.4986741372700134,0.5420762417692431
8850.0,0.2813838359132307,0.35031559091468256,0.37197985677228174,0.38881125276655226,0.5840673370240649,0.6069065642300363,2.5965238245920297,2.787217742343587,0.4976707024443946,0.5408407029634201
8950.0,0.28143959173939925,0.34959736382231266,0.37101837790551406,0.38887212877555066,0.5838353256619373,0.6068629203441015,2.596217497777206,2.7873058969500732,0.496760553970318,0.5397201283039467
9050.0,0.28155217621641176,0.3495202481526637,0.37088164218977143,0.388850089445442,0.5833852612970943,0.6068865318749372,2.595453926321322,2.7868286710854355,0.49543735988080584,0.5380911815750994
9150.0,0.28159128572549574,0.34938465086559956,0.37069113705248935,0.3888325340223374,0.5831242487159873,0.6068823079444934,2.5950457989565807,2.7866459763642175,0.49410216165112886,0.5364476610699789
9250.0,0.28150166164118884,0.3489282393043873,0.37011944942710684,0.3888143219819709,0.5829196843584475,0.6068684466544219,2.5950572727050774,2.786834735651116,0.492978766407432,0.5350650120678531
9350.0,0.2812118617141452,0.3482948694186909,0.36937810041154817,0.3888026411562909,0.5827986311624425,0.6068901721741057,2.595400020767731,2.7861639930110083,0.4919473003290747,0.5337956357826986
9450.0,0.2813051466871125,0.3472903532611816,0.3680285610416033,0.38874607774215664,0.5824685218495398,0.6069410644376321,2.594666861540786,2.786121103007148,0.4915464864621625,0.5333024064231738
9550.0,0.2814741211918369,0.34668523030257814,0.3671801503088111,0.38877677708238495,0.5821547481939064,0.6069144592189366,2.594797083650123,2.7861314255431195,0.4905014599667649,0.5320165161486793
9650.0,0.281758187612463,0.34640520689888793,0.3667228415317644,0.3887635887800352,0.5816547508030256,0.6069029116153836,2.5942925576898346,2.7858203568541824,0.4894026668933576,0.5306646035832165
9750.0,0.2815738761410585,0.34606543055030137,0.3663342047932063,0.3888044290243925,0.5813496051687007,0.6068946774689844,2.5942085923936418,2.7860489228346137,0.488529971689089,0.5295909731451931
9850.0,0.2815857144013305,0.34610541902059333,0.3663830404723616,0.388787759261092,0.5811369404121407,0.6068916861232434,2.5935071518763437,2.78590741796731,0.4874299629706735,0.5282378174054669
9950.0,0.28184210445179064,0.34659690631330414,0.3669484154697798,0.38882878484597677,0.5808139885438647,0.6068666465681917,2.592980511793629,2.7864018310473995,0.4863485915401877,0.5269077256542187
10050.0,0.2819828938732864,0.3466935667748008,0.3670312068295625,0.388829093018392,0.5805671077504724,0.6068908566311886,2.592155975539173,2.786150192509439,0.48508795859656895,0.525357314095914
10150.0,0.2823590494837076,0.34718349625550515,0.36755689381235584,0.3888147628089626,0.5800413752339668,0.6068820805832018,2.591308285085503,2.785883812963537,0.48411022769484235,0.5241549628284615
10250.0,0.2825778801427035,0.34735516523275567,0.3677137405467721,0.3888384436756631,0.579518095795532,0.6068607940688798,2.5911599678415276,2.785944523356671,0.4829884973851321,0.5227756685355444
10350.0,0.28266667112153654,0.34708831407335244,0.36733511614392317,0.38885512886639007,0.5789991305187904,0.6068428171191277,2.589961554317814,2.7858881233085437,0.4820428315677324,0.521612980462917
10450.0,0.2829372179064528,0.3471685867981787,0.367355588449864,0.3889198347491144,0.578568558032724,0.6068012630370389,2.5893027195808394,2.785698863659454,0.4813893459994522,0.5208095870974719
10550.0,0.28298804194910343,0.3469874237186612,0.36710151513195083,0.3889583301405429,0.5783394938868356,0.6067851388494074,2.5892060843470115,2.7858733357792307,0.480406682465104,0.5196015981306139
10650.0,0.2829538603698779,0.3469433100371996,0.36705427993264356,0.38886048842720056,0.5780621537883767,0.6068322223265515,2.58920513410963,2.785528193478566,0.4792299546899074,0.5181551960778744
10750.0,0.2832535256674651,0.3465923435705063,0.36649882919717636,0.3888191737527372,0.5777853222956003,0.6068226211515302,2.588674023800595,2.785580095583276,0.4783399755828876,0.517061366695708
10850.0,0.28357257099480254,0.3463159676309374,0.36603532085943696,0.38888857415470013,0.5776158879365957,0.606804902773947,2.588373845686581,2.785677118921081,0.4773179069838944,0.5158053086034055
10950.0,0.28380754256941854,0.3457573998146567,0.3652273549488744,0.38892485822307277,0.5774988585517302,0.6067875079901467,2.588133960022513,2.7860280277703455,0.4764554210723869,0.5147454642204178
11050.0,0.28410619181713526,0.34557478337064146,0.364893483573172,0.38892642213925965,0.5772246855488192,0.6068265315356164,2.587572661629521,2.7864450083532057,0.4755770190630334,0.5136661527836754
11150.0,0.28424698589101316,0.34554230327089436,0.3648065458759999,0.388953537287679,0.5769231459061966,0.6068379517532145,2.5877478003254346,2.786137106045491,0.47418694495564717,0.5119583269448323
11250.0,0.28445010634369644,0.3452618965758746,0.3643741735059877,0.3889881602391043,0.5764927561994491,0.6068260599057947,2.5870044011734903,2.7859057632988335,0.4733682784329048,0.5109526326373137
11350.0,0.28452556199383855,0.34476356795980545,0.3636955126919665,0.38899621266054474,0.5760461633336269,0.6068196634657826,2.5872695762189255,2.785652077726018,0.4724006589082074,0.5097640598942775
11450.0,0.28466166459520414,0.34456444118136675,0.3633910281084465,0.38902000338563253,0.5754458125927866,0.6068037725962889,2.5870672709809397,2.7858219844610472,0.4716852803518289,0.5088853988469124
11550.0,0.2851145374552742,0.3448229759133956,0.36358848514309094,0.38898499027796296,0.5747961215479178,0.6068149943727905,2.5865048455979998,2.7855388025262737,0.47071898103493737,0.5076986429239192
11650.0,0.2856332779776031,0.3445440018889604,0.36305880083252984,0.3889658186055652,0.5741816153119904,0.6068354647669818,2.5853083683862645,2.78560378269148,0.4697175745950435,0.5064688889147756
11750.0,0.2859090063826227,0.34494718509687655,0.3635020412642135,0.38896844827113103,0.5738132924857458,0.6068223980937882,2.584753476418035,2.785531485531445,0.46883343984294845,0.5053832481689114
11850.0,0.2860296785740142,0.34481885776789556,0.3632954569431154,0.38894712449395297,0.5735499113998818,0.6068382414986165,2.5844526655061513,2.785215716410457,0.4681110498281064,0.5044962859847921
11950.0,0.2861343435684285,0.3448932605607309,0.3633603487583117,0.3889183929947016,0.5733704292527826,0.6068588402644219,2.584299127058195,2.784846655383061,0.4672999824504668,0.5035005194908769
12050.0,0.28618073320418624,0.3446803053765134,0.3630658852021019,0.3889080382749595,0.5734602937515562,0.6068782673637134,2.58452156670235,2.784425658116066,0.4662841812369253,0.5022535088235249
12150.0,0.28599554509050207,0.3440463166650474,0.3622908448741903,0.38892503855769,0.5735569088963871,0.6068833840836235,2.584756844245325,2.7845053663323065,0.4654277947587296,0.501202294987435
12250.0,0.28603366452654716,0.34378843909604473,0.3619399396750297,0.38894708394854705,0.5733515631377029,0.6068614806954624,2.5848821240617816,2.7846327010864975,0.46453777016346426,0.5001098848213996
12350.0,0.28617409357708257,0.3433465735845842,0.36131506730122753,0.38895702312933617,0.573096915229536,0.6068536960570079,2.5842605275075794,2.784579898094502,0.4640749627512395,0.4995418762263378
12450.0,0.28618052626184126,0.34280973114504126,0.36060748125118985,0.3889462348850625,0.5729170347763233,0.6068492490563097,2.5841227439894583,2.7849616262420107,0.4632741904838421,0.4985591413114522
12550.0,0.28635457666277364,0.34235454381902053,0.35995453349669815,0.38894256395732024,0.5727949964146286,0.6068480599155537,2.584154448797953,2.7850185562986356,0.4623506209768494,0.4974258026023419
12650.0,0.28667938219195205,0.34264071960042963,0.3602285685002368,0.38896084318110685,0.5723247174136431,0.6068358232550881,2.5838773867647546,2.7851378299899534,0.4615082254707608,0.4963921657360489
12750.0,0.28703392861102395,0.34276968144991743,0.3602866323421411,0.3890135938074209,0.5718916163438161,0.6068253470316151,2.5830478631389258,2.7853728511179794,0.4608739352546408,0.49561393571505175
12850.0,0.2873818647249914,0.34262443928598035,0.35998639129086263,0.38902332013327273,0.5714886001089409,0.6068080305034722,2.582223454109216,2.785720949412618,0.46018247277138646,0.49476561546129094
12950.0,0.2876791978761327,0.3424974794391663,0.3597260822161197,0.38902615137118485,0.5712763493166553,0.6067917535325549,2.5816279992895663,2.7857857173990235,0.45971213886755524,0.4941886201640108
13050.0,0.2879386372482849,0.3422144993212577,0.3592726274013349,0.389029128616344,0.570978469082829,0.6067757259980172,2.581309830805838,2.7862709057105803,0.45901420376231017,0.4933324587849358
13150.0,0.28796980256603694,0.34156297127513413,0.3584065385837076,0.389030233814732,0.5707771272146605,0.6067599422097276,2.5811181854833127,2.786649852102812,0.45872081238567963,0.4929725716160329
13250.0,0.2880890899186882,0.34171246078846823,0.35856552020468485,0.3890151524386682,0.5706799486831183,0.6068009961512436,2.580891694561045,2.786509968065408,0.45824225509062455,0.49238557426005186
13350.0,0.2881964847226853,0.34155011178412503,0.35831839457486325,0.3889983299448314,0.5705655007115574,0.6068062317429503,2.5809157537015803,2.786506963128994,0.45760391811553536,0.4916026353881282
13450.0,0.2885374176227115,0.341529566238398,0.35818424151761374,0.38901877911725297,0.5703665155007065,0.6068180804401255,2.580820477846723,2.786585766665131,0.4571148989508156,0.49100287313334523
13550.0,0.28869301850872875,0.34125240787610367,0.35777107310585005,0.38905162965788276,0.570236144933953,0.6068135192974783,2.5808004316077797,2.7861394686041274,0.4565499882963233,0.49031006976491853
13650.0,0.28872031424123284,0.3407297026046875,0.35707551037605895,0.3890767957434386,0.5700410226357043,0.6068024320562685,2.5803924943049115,2.7861758681481907,0.4560705133699691,0.4897220752358333
13750.0,0.2889223010400061,0.3404091432220732,0.35659072219358,0.38905643324962236,0.569733837539088,0.6068111410079347,2.5802013149545853,2.7862044802812944,0.455713733563357,0.48928456386534247
13850.0,0.28907762458226777,0.3404899165220302,0.3566480654173841,0.3890436951479778,0.5694765720886578,0.6068262219334424,2.5798685284328955,2.7861676970982474,0.4553986055053355,0.48889814223121136
13950.0,0.2891341090582913,0.34049320819526385,0.35663463935259804,0.38904617556202503,0.569289656655437,0.6068317683320268,2.579741202143783,2.7861816126186265,0.4550268208132662,0.4884422619518014
14050.0,0.2891618490489107,0.34033816817501544,0.3564221541860769,0.38905372489546236,0.5691011315920574,0.6068372357839386,2.579452015583822,2.7862593853563715,0.45473515109705864,0.4880846301853806
14150.0,0.28910893249382974,0.3402050789984104,0.35626386789985,0.389055273515504,0.5690594304289447,0.6068405059713184,2.579583840143181,2.7859049962136524,0.45425260833603465,0.48749298197065793
14250.0,0.2894178786974275,0.3404707578291424,0.3565159484133956,0.3890652077882535,0.5688176268332045,0.6068535541365603,2.5790401551073647,2.785562603708994,0.45381256394787206,0.48695346641369597
14350.0,0.28958308883769074,0.3402787037365669,0.35621161127621365,0.3890592616762673,0.5686649014005994,0.6068643300118544,2.5784483134958363,2.7857475844340702,0.45350861930773156,0.4865808297209093
14450.0,0.2898039731717133,0.34026577990055723,0.35612520487247956,0.38907891797714506,0.568431250432496,0.6068507369732284,2.57787850999564,2.785397189744217,0.45279378766931533,0.48570449004842997
14550.0,0.28974877267177945,0.3401865664212736,0.35603844445682886,0.3890500221828049,0.5684035461480309,0.6068558861933977,2.578106865428183,2.785209675882069,0.45219937517249176,0.4849758252412757
14650.0,0.28989457832783316,0.33972056142703266,0.3553801561153525,0.38906632742974806,0.5682813459832093,0.6068432188929169,2.578120483262684,2.785318192296175,0.45179464885101206,0.4844797137614567
14750.0,0.290070924396599,0.34034550020339005,0.3561460811712387,0.3891188434957763,0.5680821639210898,0.6068029286150181,2.577869531300388,2.7853099906693344,0.451320402209372,0.48389841059831595
14850.0,0.29016954862948136,0.3407140993046207,0.3565995295168074,0.3890680746583422,0.5677523399097701,0.6068318631742059,2.577467106468055,2.78485078780263,0.45068883765216805,0.4831243201026909
14950.0,0.2902825440740674,0.34079369923233743,0.35666863371065083,0.3890168763623217,0.5674168951909571,0.6068490401979888,2.577417864064285,2.784765565104436,0.4500827011087444,0.48238144283084017
15050.0,0.2906528251072781,0.3402688403146475,0.35586244509410647,0.38902118585040046,0.5669722941997208,0.6068493787788279,2.5765321223238074,2.7849339343929937,0.4494311823370443,0.48158299659316606
15150.0,0.2913574879198156,0.34078500669884093,0.3563193697436775,0.3890602940706946,0.5664299386179131,0.6068404725760773,2.57511682500482,2.78490209927036,0.448787933650491,0.48079473759304087
15250.0,0.2915645677537064,0.34067461239424296,0.3561091978526973,0.3890475636456139,0.5662441807094615,0.6068310274736176,2.574710212057582,2.7854607711452446,0.4481016337694723,0.47995377935681705
15350.0,0.2918159018564111,0.34031661591989854,0.3555596974827089,0.38906607262947523,0.5659494495472609,0.6068164940394863,2.5741590822937916,2.785601784227418,0.44734059634899076,0.47902131050962915
15450.0,0.29204294771310335,0.3407433925768242,0.35604924667685073,0.38907804231425586,0.5656371755873408,0.6068034431428486,2.573472691132061,2.7856697795061636,0.4467400024935034,0.47828547814721223
15550.0,0.29209377587468244,0.34054030696363935,0.35576635959159725,0.3890511448482034,0.5653295607999483,0.6068053501382651,2.573425299001313,2.7855825693928282,0.44601565847443636,0.4773980905895945
15650.0,0.29215391753276193,0.34050658521694627,0.3557031379176899,0.38904854168815817,0.5649651779439013,0.6068097885119267,2.5730526883583895,2.785669000576381,0.4454146473909367,0.4766618473031182
15750.0,0.2921556416970246,0.340539231965695,0.3557455031929915,0.3890525410012602,0.5648136626245953,0.6068129007682151,2.572913345430821,2.785919386746082,0.44486875352097055,0.4759931625101962
15850.0,0.29234007023893777,0.3406986930584622,0.35589711737316987,0.3890871804266615,0.5645694277963533,0.6067995710049935,2.572693747482362,2.785945802540762,0.4442972880024784,0.4752931943994445
15950.0,0.292665992170196,0.3410802412473975,0.35629614810023225,0.3890940999160667,0.564300043884396,0.6067920506551407,2.5721822272290193,2.78594055364998,0.44377924592206663,0.4746586984487805
16050.0,0.29293765274773564,0.34145795400871365,0.3567071915478781,0.38907605418661945,0.5640900878449943,0.6068126596473835,2.5718453024011687,2.7855865043039922,0.4431123838001223,0.47384197826203844
16150.0,0.29298429174658724,0.3414876145952992,0.35673151606203723,0.3891083622858726,0.5640412358367902,0.6067946257197797,2.5719955046400607,2.7855835253536023,0.4425915109725457,0.4732040934336917
16250.0,0.2931337577740297,0.34111943063245986,0.3562006421022522,0.38906748454081125,0.5639985231678052,0.6068451172235659,2.5717561921334817,2.785291430436151,0.44201592820710406,0.47249924830295864
16350.0,0.29305957173402997,0.3410295039073548,0.3561057683046855,0.3890741544654701,0.564028499785946,0.6068405602103947,2.572051881035571,2.7854676728307264,0.4416409738377017,0.472040110605011
16450.0,0.29293596665264565,0.3407770054525804,0.35581276050398847,0.38908003607703817,0.5642015682937207,0.6068232934168233,2.5721555632537276,2.785641757412832,0.4412541042342269,0.4715664012250346
16550.0,0.2930892725240115,0.34019913856709016,0.3550050964663435,0.38908911990804756,0.5642474774938067,0.6068092562383031,2.572010233097191,2.7857654130812994,0.4406796035971471,0.47086297878309125
16650.0,0.2930311213284557,0.33968579696975204,0.3543486950284452,0.3890726181255082,0.5642261726022462,0.6067719656477183,2.571974762973536,2.785695399291506,0.43999633620549994,0.4700264362686274
16750.0,0.29302906983458443,0.3392649742009538,0.3537962584303842,0.3890937433844877,0.5641961673929914,0.6067578055041584,2.572130761644954,2.785697859222785,0.43950811987002714,0.469428736396479
16850.0,0.2930023287215525,0.3391126223997212,0.35360442898428845,0.38907634749163167,0.564177200166162,0.6067622099578753,2.5726112760343858,2.785866450856679,0.438813273679286,0.4685781219061971
16950.0,0.2929449073753652,0.3390182671894788,0.35349846598820023,0.38907081371572877,0.5643041708453779,0.606767742316097,2.5727970722996747,2.7858619837581777,0.4381979599420719,0.46782492064960113
17050.0,0.292790566059412,0.33850595497199776,0.352873648630239,0.3890576495625757,0.564506480558325,0.6067784880652253,2.5732915318583998,2.7857226828024984,0.4376592480379715,0.4671655268935776
17150.0,0.29269471705199956,0.3380022808282025,0.35224180087215196,0.3890459892243942,0.5645717450877499,0.6067908576759468,2.573278803855497,2.7857366014415748,0.43709954276873414,0.466480476185922
17250.0,0.2926607260907103,0.337587819807689,0.3517077635473108,0.3890079190703159,0.5645637934032808,0.6067972871138,2.573440090848797,2.7857677421680607,0.43660016943723146,0.46586930256287346
17350.0,0.2927062042639687,0.3373786671794578,0.3514185840957544,0.38900070647731816,0.5644314448734943,0.6067926920638672,2.5732364340713594,2.785510365534853,0.43623913318636703,0.46542745700071314
17450.0,0.2927508050210149,0.3370758451662901,0.35100657206909086,0.3889906797840463,0.5641791301358087,0.6068036215689728,2.5731497369399263,2.7854965984469713,0.435709407168167,0.4647791947814127
17550.0,0.29287936293693284,0.33712202273361175,0.3510268586697108,0.3889926820748009,0.5640339581790212,0.6067967637171757,2.572875985912844,2.785443115336691,0.43522478792176367,0.46418616438914706
17650.0,0.29295629759198105,0.3369523280272089,0.35077965187828053,0.38900803921752136,0.5639340547277775,0.6067848847090903,2.5727469717400675,2.7858151261043687,0.4347710373785167,0.46363093550923773
17750.0,0.2931104657410066,0.33727820377482104,0.3511594928711627,0.38899830853738265,0.5638341501887217,0.6067990535744547,2.5724954734631815,2.7858393174043417,0.434347308805407,0.4631124667324912
17850.0,0.2930652401992831,0.33721605206790084,0.3510920215123236,0.3890464908076881,0.5639207887513302,0.6067828132877797,2.5724820932015176,2.785835219640699,0.4339781719109877,0.4626608144649901
17950.0,0.2931170870757472,0.3370088439243572,0.3508033960767775,0.3890175006295654,0.5638961617737175,0.60676953930144,2.572351867785018,2.7860539973548657,0.43352407425013567,0.46210523372729095
18050.0,0.2932912960258844,0.3368600542113522,0.3505530924982135,0.3890022795334139,0.5637720901889093,0.6067824497257854,2.5717411250165365,2.785666515466155,0.4330744931380788,0.46155520510472936
18150.0,0.2934876280058985,0.3369252046563802,0.35057701446081735,0.38898520704803774,0.5634565588672799,0.6068067875048291,2.571434579326953,2.7855587790357093,0.4326170524025811,0.46099558759917764
18250.0,0.2935552240106865,0.33656382477238567,0.3500808135832054,0.3889762205852953,0.5631746205687359,0.6068067503150602,2.5712793560760354,2.7856823383860654,0.4321885865174142,0.46047144145940044
18350.0,0.2936113260749237,0.33635722604542634,0.34979165175044147,0.38895504530664154,0.5630227235572992,0.6068285107078724,2.5711040355263632,2.7856683244465184,0.4317038840473424,0.4598785292143448
18450.0,0.2937077034073552,0.33624026035751153,0.3496076353989893,0.3889335876994701,0.5627955124383505,0.6068359438512908,2.570670464897787,2.7855243847162523,0.43128404948340515,0.4593649911966871
18550.0,0.2940255022881511,0.3364161541157519,0.3497389304044264,0.38892940142229776,0.5625092986900975,0.6068497655113025,2.5701445190000474,2.785344268382058,0.4308090470791401,0.4587839998747941
18650.0,0.2942388230758918,0.3363656086516197,0.3496054555468485,0.3889484933973119,0.5622749450431609,0.6068237628009316,2.5693775910328993,2.785160702857666,0.4303274021746621,0.45819491374945875
18750.0,0.29422523387481786,0.3358780145818061,0.34896888851828817,0.3889738667860864,0.5620948216095143,0.6068225694629719,2.5692214898265893,2.785437734561021,0.42998987368847785,0.45778211023222803
18850.0,0.2944382217538395,0.3357977919065288,0.3487965139545169,0.3889990926522546,0.561926157763514,0.6067980478489302,2.5685736885231547,2.785658776377545,0.42942539036698213,0.45709176985030187
18950.0,0.29442834756244207,0.33540754195632766,0.34828671733726313,0.38899463647205196,0.5617962112817266,0.6067948920901372,2.5683232133887812,2.785455361598319,0.4290606350696963,0.45664571082356537
19050.0,0.29449945199087585,0.3351855807256764,0.3479726497566137,0.3890192708245763,0.561638234213427,0.606768148653624,2.568521531431924,2.7857789629103498,0.4287214218907296,0.4562309027639456
19150.0,0.2945197970478289,0.33492436846091955,0.34762294804789096,0.38900286388146577,0.5615758968200094,0.6067771917915612,2.568498477451358,2.785785911261292,0.42837365534761757,0.4558056507362598
19250.0,0.2945615165715575,0.3348349866349014,0.34749236294052377,0.38898614614856036,0.5614897927380397,0.6067949716897921,2.5685328002747876,2.785673317828718,0.4278958351644941,0.455221393643818
19350.0,0.294605781939369,0.33467806926359855,0.34727221670835645,0.38897626632426546,0.561295540282156,0.6067955144437079,2.5685099150704556,2.785877101795088,0.4274013779415262,0.45461682485326416
19450.0,0.29482685924630586,0.33495872523453857,0.34757159740226884,0.389008401549337,0.5610282247699349,0.6067873117063489,2.5681428068452887,2.785724050758481,0.4269125290602582,0.45401914468912785
19550.0,0.2949737340948108,0.3350308900441809,0.3476202819139829,0.38896768283632155,0.5608833307759195,0.606818065572103,2.5679789299767255,2.7856186294837926,0.42652541756462403,0.45354587360346804
19650.0,0.294990025498182,0.3349744600676211,0.34754099664658766,0.3889622548537219,0.5608676403236474,0.6068149203602962,2.5678472729536486,2.785661836232006,0.4260252365424837,0.45293439605059893
19750.0,0.2949714124367948,0.33503684885611107,0.34762884315932474,0.38894904614788217,0.5608627411270316,0.6068128196040798,2.5679397088376397,2.78585649099232,0.42573002088957734,0.45257350657794726
19850.0,0.29492439499831424,0.3351409593831204,0.34778045104691657,0.3889609523655368,0.5608765301496145,0.6067991536950368,2.5679052749563276,2.7858225033099977,0.4254472764457775,0.4522278733582869
19950.0,0.2948577083366472,0.3351143644954061,0.34776645643101606,0.38897149376560003,0.5609112325196732,0.6068021653050061,2.5678561696716127,2.7858690539580455,0.42521827691585856,0.451947946811904
20050.0,0.29470855732015694,0.33479452351722955,0.34739297003630953,0.38896900991142924,0.5610318687347268,0.6068061443319624,2.568151662640005,2.785795445732218,0.4248873822863718,0.45154347693380936
20150.0,0.29464239584272645,0.3348050210027696,0.3474275603387832,0.38899014659945214,0.561127983722892,0.6068011513076361,2.5683400118835538,2.7858466307187606,0.4246409011086321,0.451242199375854
20250.0,0.2946873108555319,0.3348095004717357,0.3474193314939712,0.3889677105668769,0.5611016739914076,0.6067986766085709,2.568116649160257,2.785724484160398,0.42437549637832495,0.45091780019004
20350.0,0.2947947879480479,0.3348892630147462,0.3474903837499942,0.38899059431860383,0.5611355707336249,0.6067957348533325,2.56775297883086,2.7855593179220306,0.4241623467340807,0.45065727809962164
20450.0,0.29488135077676536,0.33518664925190045,0.3478540287726572,0.389032815471246,0.561050804361645,0.6067854872622448,2.567554228305856,2.7853957644802807,0.42388987782901394,0.4503242617438578
20550.0,0.29479717434048,0.3351114326180777,0.3477816280767512,0.3890402632385754,0.5611576079022919,0.60678604447473,2.5679607726158067,2.7853749150768463,0.42370921116103005,0.45010345309486766
20650.0,0.2947495086392685,0.3352542003477347,0.34798424631325264,0.389037900874719,0.561205752748051,0.6067987022420306,2.568009908507341,2.7854365794898617,0.42345957288540936,0.44979835522491296
20750.0,0.2947416994456051,0.3352355993665559,0.34796225362742617,0.3890347048802398,0.56125295166498,0.6067943713556057,2.567904348916479,2.78549282724866,0.4233005840599822,0.4496040497397425
20850.0,0.29475324645021517,0.3352276834974147,0.34794822085510607,0.3890174063865572,0.5611855546496571,0.6067996738765606,2.56780460669944,2.7852463971481365,0.4230533717232734,0.44930192999416463
20950.0,0.29469129317156645,0.33512648073191514,0.34783468253659616,0.3890239693045841,0.5611813278602454,0.6068077896043228,2.5678967270360125,2.785026189466452,0.42276843370113254,0.4489537154243347
21050.0,0.2947104849260118,0.33545579939362236,0.34826146965487137,0.38900384992953135,0.5611733409339227,0.6068286542207103,2.567664958126268,2.784931585432814,0.42243684063769904,0.44854849852171214
21150.0,0.2947846527113773,0.33534211777612355,0.3480887496536152,0.3889980692477061,0.5611214599782515,0.6068337194458973,2.567799406794326,2.784809508719311,0.42216574405446106,0.44821722093243455
21250.0,0.29473747318871446,0.33523862233173857,0.3479675549195461,0.3889731355984613,0.5610997129546845,0.6068490894546223,2.567871431485969,2.7849097446215327,0.4219155947605988,0.4479115493320964
21350.0,0.2948573868599469,0.33538238386057834,0.34811881148934826,0.38896936607212784,0.561051472998923,0.6068582267809555,2.5678491016352143,2.784929412159244,0.4216097886092462,0.44753787866875455
21450.0,0.29479039855893097,0.3352718235814748,0.34799455715998856,0.3889770725760034,0.5609808400540769,0.6068430376206319,2.567952861993013,2.7851073875702914,0.42134406129737345,0.4472131911575382
21550.0,0.29476917091827065,0.3351958251032463,0.34790134498995295,0.388973064099296,0.5609359194468935,0.6068419098881804,2.567842208669427,2.7852048356152586,0.42122127035052537,0.4470631582147203
21650.0,0.2946915443071145,0.3349811861892017,0.3476436450664291,0.3889512147833136,0.5609135836681909,0.606858805597902,2.5680004672843317,2.784968848130268,0.4210143049993896,0.44681028071516826
21750.0,0.29474460332888863,0.3349370267346255,0.3475689312335714,0.38893458748775406,0.5607985839731507,0.6068663509723774,2.567623957727044,2.78495569711316,0.42079904589219175,0.4465472756151293
21850.0,0.29483223554323784,0.3348560821377321,0.3474350053531446,0.3889468704029121,0.5606521440666331,0.6068848107638178,2.5675392031680713,2.78502504733706,0.42053851387306174,0.4462289639384992
21950.0,0.2948594093242294,0.334520284001197,0.3469851303282439,0.3889529493142793,0.5605070384037176,0.6068794132385854,2.567564560008327,2.7849479823253733,0.42028885440584135,0.4459239444979778
22050.0,0.29485359413079626,0.3342274220729392,0.3466020537118984,0.3889661611465632,0.5603723187157047,0.6068704367148969,2.5674581717023135,2.784926024467116,0.41995834245327013,0.4455201568635091
22150.0,0.29496536500333365,0.33429193011273617,0.3466517077185484,0.38897200212855065,0.5601841903300075,0.6068660557085546,2.5672173041645583,2.7848907321159855,0.4197122141417504,0.4452194704136643
22250.0,0.2950775935392193,0.3341724758157462,0.3464594388169404,0.388948414713879,0.5599986517459888,0.6068635117522898,2.5670550055480863,2.7849411306956653,0.4194675739191831,0.4449206098569319
22350.0,0.2950826075948201,0.3341766915513577,0.3464634036519838,0.3889598682500806,0.5599132029886804,0.6068578587087917,2.567068650680595,2.7849463513858668,0.4191705684158784,0.4445577888004445
22450.0,0.29510158218309196,0.3339052369934417,0.3461006713624088,0.38895673184106705,0.559852122399893,0.6068589372411118,2.567162356141061,2.7849827126692874,0.41887573698337105,0.44419763514317484
22550.0,0.2950576910430994,0.333819779554762,0.3460021502298559,0.3889655962318674,0.559907321183096,0.6068533546184296,2.567321746646343,2.7851207292278333,0.4184947814841202,0.44373229302131173
22650.0,0.29496493120327827,0.3337019014190731,0.3458763777726086,0.38897806004629365,0.5599637985077922,0.6068517946227633,2.567634239938067,2.7850853671605704,0.4182311278729054,0.4434102479626193
22750.0,0.2949464829182209,0.3336644551052349,0.345832960649725,0.3889659332861238,0.5599872533075468,0.6068493692585036,2.5675923580511877,2.7851426036260682,0.4179953178893453,0.4431222208855482
22850.0,0.2948257748134374,0.3335590856249562,0.3457324118800049,0.38895217704678453,0.5600691435823378,0.606858780797349,2.56776089997624,2.7851205747231185,0.4176139992867207,0.442656479801101
22950.0,0.2947860541786429,0.3339225955533785,0.3462226514140097,0.38895641774255313,0.5601677486819749,0.6068724674306227,2.567849538707466,2.7851205316356,0.41734752227359384,0.4423310172653075
23050.0,0.29474324574844063,0.33387299925076064,0.34617092178006115,0.38896773606317964,0.5602446748514165,0.606857403149548,2.5679851321902407,2.7850554026275764,0.4170573017887882,0.4419765663075693
23150.0,0.2947338642412463,0.33396839490101027,0.34629924739407897,0.3889890773231818,0.560343397693404,0.6068485162628067,2.5680979443994145,2.7849735617273095,0.41684525444552206,0.4417175965525191
23250.0,0.29467106913350216,0.3339369554963629,0.34627766263897625,0.38897083012357725,0.5604115952002067,0.6068491677777405,2.5682356087477856,2.78499994745204,0.41658388783249134,0.44139840226032634
23350.0,0.29474689612992677,0.3341315345030442,0.346509563706024,0.388992301632386,0.5603524474326581,0.6068540961843283,2.5680937226456244,2.7848376953382012,0.41630755145620046,0.4410609360198167
23450.0,0.2946549381982405,0.3340364024281679,0.34641343404328795,0.38899851346154474,0.5604046735746876,0.6068487484542343,2.5682600794423407,2.7848473839756838,0.4159503687011467,0.44062475401070983
23550.0,0.2946685975097919,0.333681258401,0.34594238039537967,0.38897402855567864,0.5604250350303598,0.6068621289966561,2.5681532745685582,2.7848569907209,0.4155800278589601,0.44017252165910303
23650.0,0.29456258751138964,0.33332857090329737,0.34551216568361126,0.38898878781479546,0.5605357067354445,0.6068512959283009,2.568284141648483,2.784748121089511,0.41531879438008296,0.4398535340097288
23750.0,0.294523497988266,0.3330206105409836,0.34511970305755196,0.38899779129441675,0.5606694454970316,0.6068451854658854,2.5682076154986104,2.7848380572971396,0.4150916430800743,0.4395761709191568
23850.0,0.2944373772340683,0.332701692952801,0.344727620750117,0.38898707363303425,0.5607718753930654,0.6068420611295228,2.568542600062236,2.784855966943145,0.4148336563845445,0.4392611646266482
23950.0,0.2944628660464841,0.3327764735621299,0.3448178930670472,0.3889932008545585,0.5608350382029975,0.6068385453634608,2.568402991171617,2.784953041449717,0.4146652800279426,0.43905557892951963
24050.0,0.2944481548364857,0.33275148136724964,0.34478966970548974,0.3889840153539669,0.560827408423766,0.6068442060621285,2.568534795835974,2.784799864512699,0.4144101060682653,0.43874402152744446
24150.0,0.29447362084902234,0.33287609494456444,0.3449454439460205,0.3889910328884365,0.5608107324748458,0.606853546437011,2.5684419195294703,2.7843664015607525,0.4141013739880108,0.4383670833997274
24250.0,0.2944459025522434,0.33282867880786904,0.3448918370596371,0.3889882354508045,0.5607760504721452,0.6068578615314935,2.568217870087631,2.784258135406967,0.41387339617409336,0.43808874820604193
24350.0,0.2944469373393382,0.3326342681505735,0.34463600069124745,0.38898923904700666,0.5607120857459652,0.6068576239168927,2.5680942154775677,2.784076836920618,0.41349899895665265,0.4376316665327987
24450.0,0.2944926891327416,0.33242166967283593,0.3443422064140085,0.38897303719361237,0.5606310580344361,0.6068688397202675,2.568372352194915,2.784072886286284,0.41322828709015913,0.43730118049195227
24550.0,0.294551999716232,0.33223669062782707,0.3440804506286141,0.38897094590165265,0.5605478391918861,0.6068807787870253,2.5679598923018925,2.784182997281081,0.4129977636521598,0.4370197643747266
24650.0,0.2946746303016761,0.3319223180088864,0.3436287341454382,0.3889715894214365,0.5604117480021094,0.6068792341081599,2.5679969735413595,2.7842110841468846,0.4128830218123989,0.4368796936247867
24750.0,0.2947219951765568,0.3319315918132326,0.3436260364704736,0.3889671676829503,0.560324027312028,0.6068845703204012,2.567916606689386,2.7842066375386647,0.4127305679545827,0.4366935887756559
24850.0,0.2947737304628072,0.33180046823902776,0.3434374429686971,0.388956682686187,0.5602688020602795,0.6068934851716329,2.5678529818282607,2.783997009067424,0.41255599743454213,0.43648048930421884
24950.0,0.2947568483477602,0.3315881069315336,0.3431636453435767,0.3889705035925945,0.5602088092661619,0.6068943128532024,2.567998266711965,2.7838251221543286,0.4124123891736891,0.4363051887478361
25050.0,0.2947481944454112,0.33142756895436215,0.342955372371461,0.3889824285678737,0.5601640653067743,0.6068903436988646,2.5681823104302364,2.7838581962110642,0.4121567544458976,0.4359931459307923
25150.0,0.2948334028642911,0.3312866832983637,0.3427434285776436,0.3889723342977719,0.5601105323843982,0.6068903820921735,2.5682177871337757,2.7838671432308923,0.4119773393170878,0.4357741464898886
25250.0,0.29489499454217677,0.3311136648844489,0.3424966755634487,0.3889808970100944,0.5599912874737634,0.6068876480139505,2.568126242065873,2.7838482982510295,0.4117839287649117,0.4355380686626721
25350.0,0.2949734481955773,0.3311730222159698,0.34255003119380745,0.38900666717574,0.5599735710622858,0.6068766518086177,2.5679013301584788,2.7838335424421894,0.41167279474994706,0.43540242023682796
25450.0,0.2949297939617241,0.3310241420442356,0.34236808001302493,0.38901351317103444,0.5600440061294253,0.6068680994852959,2.5680278647395887,2.7840978650210007,0.4114515047572862,0.435132322106421
25550.0,0.2949897934903792,0.33123167978261336,0.34262198690302986,0.38900751841741193,0.5600489217643143,0.606866658839195,2.5679851000585114,2.7841292173091152,0.4113120242580832,0.4349620809087661
25650.0,0.2948928394718536,0.33118263506578344,0.34258799939530427,0.3889991136480674,0.5600732914896106,0.6068562629137368,2.568285748810388,2.783996588484142,0.41110012608444774,0.43470345622240547
25750.0,0.29488998688965706,0.3311122010210881,0.34249632546239506,0.3890180684423397,0.5600384451089279,0.6068579860976375,2.5681491256595668,2.7838378102142523,0.41086768813250985,0.4344197693983269
25850.0,0.29486551707821324,0.33094873032900257,0.34228916877925064,0.389016662301676,0.559961316776914,0.6068631774399547,2.5681373525007887,2.783718942524609,0.410658280512208,0.43416419695590286
25950.0,0.2948894884120691,0.33075744602972607,0.3420302327095611,0.38901538117496726,0.5598689838541866,0.6068509884012285,2.5679561174952754,2.7838360370615,0.41045720135176933,0.43391879457686156
26050.0,0.29485576796123597,0.3304614857240363,0.3416518541637735,0.3889930065603523,0.55983225212084,0.6068603892365085,2.568171652346806,2.7837718251379253,0.4102572004786612,0.4336747135723581
26150.0,0.29490716379248494,0.33035850487415647,0.3415003549283961,0.3890005611362197,0.5597120569003097,0.6068563343658094,2.567945787156293,2.783803705716306,0.41000870118478566,0.4333714526211706
26250.0,0.29489904319219434,0.3300434601116742,0.3410888482863678,0.3889887267702172,0.5596110624357168,0.6068614528970433,2.5680225859428667,2.783721071036569,0.4098040536545979,0.4331217132759674
26350.0,0.2950087472142776,0.32978530493817365,0.3407150802228267,0.3889730517117172,0.5595002087207317,0.6068676710561378,2.567863512515073,2.7836580326401283,0.40949569602644115,0.43274542313288417
26450.0,0.2949820165261254,0.3296351225838584,0.34052609877343165,0.38898822224132595,0.5595327208801179,0.606862500472583,2.5678757717063423,2.783682416740101,0.40925916860240774,0.43245679639539714
26550.0,0.29498612805415664,0.32942709938972287,0.3402514046666151,0.38897023101041367,0.5596045346691274,0.6068697977477423,2.5681139060889535,2.7835861037999177,0.40897594726008424,0.4321112005248857
26650.0,0.2949287654619419,0.32934569337772285,0.340162442151254,0.38896124406270527,0.5596968218828561,0.6068792915838168,2.568286482803097,2.783516787068671,0.4086675841558346,0.4317349381851254
26750.0,0.29484127200876264,0.3291290257288425,0.3399051768980105,0.38897092869042377,0.5597454300773803,0.6068730140929425,2.568405437156174,2.783533957843139,0.4084227460932226,0.4314361977786571
26850.0,0.29476584898950065,0.32887201692980006,0.3395910982824656,0.38898109332034114,0.559748985140218,0.6068611969759152,2.56844156677002,2.78355843469219,0.4081997408607083,0.4311641038666266
26950.0,0.29485618699831345,0.32889207666249975,0.3395890705569583,0.38896093249815167,0.5596890653408034,0.6068691328707766,2.568195429296569,2.783515954324245,0.40805182339146595,0.4309836300068125
27050.0,0.2948482634736835,0.3287900182222607,0.3394574268575279,0.3889544985661107,0.5596321762596578,0.6068581568149167,2.5681211668339703,2.7835255449797938,0.40789114012259103,0.4307875839719404
27150.0,0.29484221830656193,0.3287419413289228,0.33939613999309337,0.38895593881131113,0.5596022245957795,0.6068697285551291,2.5680216730096896,2.78356454137081,0.407744467301786,0.43060863482088824
27250.0,0.29476693378264157,0.32869655858035174,0.3393601549453464,0.3889445825933942,0.5596227661370227,0.6068753440240843,2.568253163335054,2.78334270366588,0.4075785085492283,0.43040615925398956
27350.0,0.2947078437110108,0.3285936270745966,0.3392434447031521,0.38896078847733634,0.5596716756242918,0.6068534971299152,2.5683294054558945,2.783473461843382,0.4075189485278834,0.43033349482436895
27450.0,0.29466933703517567,0.3284286420955102,0.33903870940018677,0.38896629741735816,0.5597362573312448,0.6068489308222039,2.568321313225189,2.7835777753114552,0.4073803541867598,0.4301644087881525
27550.0,0.2945684744840276,0.3281954101130659,0.33876387559647797,0.38895935578345503,0.5597756887227324,0.6068614569344244,2.568447571684698,2.7835361546518547,0.40718982924311325,0.4299319713140358
27650.0,0.29457812179110754,0.3281686717763478,0.338725701771709,0.3889591674742034,0.5597656504285559,0.6068612346750688,2.568500583517025,2.783509299908494,0.4069547030591899,0.4296451278038056
27750.0,0.29458592443625276,0.3280613756404449,0.338582231733191,0.3889553636338678,0.5597686569853338,0.6068635364491498,2.5683225958837186,2.783500656728945,0.4067146309612658,0.42935225823515
27850.0,0.2945867927179235,0.32791556536896893,0.3383903224878689,0.3889517334911244,0.559737890919536,0.6068751570859344,2.56816024331747,2.7835459323428773,0.40648257318475983,0.42906917295864444
27950.0,0.2948166542970658,0.32806610755252213,0.33851593571852273,0.38895155049965835,0.5596107473793424,0.6068770348109315,2.5678022584059987,2.783544370617769,0.4062392381799447,0.4287723385414641
28050.0,0.2948765174552993,0.3279571454122481,0.33835391419871774,0.3889433519226624,0.5595304980214607,0.6068799686285817,2.567617964623842,2.783439445158183,0.4059468676728294,0.4284156983585409
28150.0,0.2948187148939392,0.32765957371412974,0.3379809864861896,0.38894197678168574,0.559549216724095,0.6068757770594421,2.567825721340739,2.783683369546697,0.4057574708125545,0.4281846739680217
28250.0,0.294783161382754,0.3273160576778136,0.3375406822276894,0.38893153550703297,0.5595316979929911,0.6068843580758327,2.567947070269463,2.7835043599442946,0.40548149474776807,0.4278480498631748
28350.0,0.29478297723078684,0.32697087147855153,0.3370870668135633,0.3889311159838634,0.5594486966950021,0.6068833550844895,2.5678806236139495,2.7836123056698256,0.40522004404054773,0.4275291527408039
28450.0,0.2948297225602011,0.3268577464755044,0.33692369684888546,0.38893022965425206,0.5593233981230891,0.606880601736331,2.5677724565407534,2.7836878619548884,0.4050221274646034,0.4272877557686259
28550.0,0.29494517246079544,0.32675989535954947,0.3367588082705864,0.38895913934719706,0.5591818149977232,0.6068593044026602,2.5675109263361446,2.7837909039133977,0.40475790609680173,0.4269654957827562
28650.0,0.29496262569003817,0.3266475948422175,0.33660572800433103,0.3889503201516621,0.559156399427594,0.6068604935255437,2.567523477667896,2.783771070916468,0.4045686383653548,0.4267346595242916
28750.0,0.29496714145444347,0.3263946104175954,0.3362718149488717,0.3889632687448893,0.5590605544154985,0.6068519355848616,2.5673968162516907,2.7838139801906756,0.4043501102522469,0.4264681425516535
28850.0,0.2951511542082626,0.3265231386924296,0.33638290524459635,0.38897673091144425,0.5588818411840145,0.6068465564451968,2.5672779406516555,2.783922446984062,0.4041690337368362,0.42624730649430065
28950.0,0.2953816577853754,0.3268887624918043,0.33679099539953916,0.38896051890412203,0.5587275050948152,0.6068629753721935,2.5668524829941974,2.7838505611410396,0.4039649352247919,0.425998398788269
29050.0,0.29544034620398485,0.3270636580717575,0.33700241323020036,0.388963909390162,0.5586320608584903,0.6068620701525033,2.5666950089315748,2.7837860535427104,0.40369661836853843,0.42567118244692553
29150.0,0.29549473157565165,0.3272103873132318,0.337178164830757,0.3889815142991625,0.5585750060032246,0.6068519090254325,2.5667238582528915,2.7838351842409215,0.40351887655114604,0.4254544291044498
29250.0,0.2954473568907785,0.32716021993555305,0.33712711974962506,0.38899627575948886,0.5586236367987419,0.6068397661618539,2.5666157810184917,2.7839557573076865,0.4033067736579239,0.42519577861732194
29350.0,0.29555100951224156,0.3271834539798301,0.3371250793839294,0.3890061421888013,0.5586221934516711,0.60684269701204,2.566351702673068,2.7840073856346024,0.403072607912859,0.424910230555053
29450.0,0.29556756466800865,0.32721065689338025,0.3371556287356399,0.38898369639692554,0.5586285694883023,0.6068364401888008,2.566330488824351,2.783977176536467,0.40287479923244396,0.4246690231223079
29550.0,0.29552881055678126,0.3271222466185818,0.33705161223800484,0.38897179060066733,0.5586941220263274,0.6068427464383733,2.5664346293521665,2.7840182325583744,0.40270119345912053,0.42445733306421457
29650.0,0.29546514161768994,0.32703517038991703,0.336957179432617,0.3889646426162583,0.5587285420390541,0.6068510336919622,2.566733671914844,2.783951084897296,0.4024997468472606,0.4242116998272253
29750.0,0.29542850710660584,0.32719429118128374,0.33717782331903967,0.3889810354556136,0.5587170179153643,0.6068495176632843,2.566741639176671,2.783934805428777,0.4022823541178077,0.4239466289748798
29850.0,0.29545799455451355,0.3273690487397246,0.3373982371979338,0.38897870361876213,0.5586787712304444,0.6068493517805225,2.5666959609664866,2.7838918440805682,0.4020663224957971,0.4236832241529721
29950.0,0.29549409644137453,0.32726957382886934,0.3372561524363677,0.3889768060961067,0.5585993789856767,0.6068548629428197,2.5667340491059933,2.7838558467284003,0.40189108448509514,0.42346956319673656
30050.0,0.2956511800699328,0.32747576941201556,0.3374777832052416,0.38898677680640154,0.5585238428005721,0.6068516854680506,2.5665289528113338,2.7838799844049853,0.40166628334447757,0.42319547798447577
30150.0,0.2956950610101839,0.32743333012860215,0.3374082147086765,0.38898467022807576,0.558476004112633,0.6068554940134787,2.5666734596166725,2.7838641627465885,0.4014763540734557,0.42296391514095044
30250.0,0.2957827006668086,0.32752328216654525,0.33749889349503387,0.38898456301008366,0.5584218703513936,0.6068536577303368,2.5662881257131285,2.7841161916269495,0.4012487147805592,0.4226863825403762
30350.0,0.2957352939021149,0.3274207612364105,0.3373790509700463,0.38897790848577385,0.5583984053243715,0.606849527198459,2.5664193176523806,2.7841556987823393,0.40107759884649397,0.42247776660009395
30450.0,0.29573477319783303,0.3272248216111986,0.33712169396968494,0.3889765920681839,0.5583422547699586,0.6068427966240986,2.5664806794618955,2.784267196060064,0.4008580658004124,0.4222101288348595
30550.0,0.29576574781307086,0.3270819127789249,0.3369241360539076,0.38897008088690843,0.558329023599882,0.6068433111845906,2.5664728917958666,2.7841750373067864,0.40067801139564924,0.42199062532269305
30650.0,0.2957781130827479,0.32706833740816854,0.33690240791044357,0.3889769621654595,0.5583025023653391,0.6068320772568734,2.566367304332423,2.7842204951634937,0.4004718519412076,0.42173930272814636
30750.0,0.29579250918328026,0.3269379927297477,0.33672657327292316,0.38896855643061296,0.5582485122435044,0.6068384767975165,2.566207113310363,2.784226638086615,0.4002024868412282,0.4214109368889637
30850.0,0.29571266015444597,0.32661724499606676,0.336330114517719,0.3889524826148008,0.5582606722634601,0.6068364072477532,2.5664920225601806,2.7842651557822142,0.4000258744524159,0.4211956453847351
30950.0,0.2956933345819911,0.32642629506809206,0.33608522550658093,0.38894368731534074,0.558241090756357,0.606841135989158,2.5665489344667933,2.784212962088768,0.3998395632389889,0.4209685356058128
31050.0,0.29567863106493886,0.32634738359517873,0.335986134390397,0.3889565813957592,0.5581668867347267,0.6068265112234844,2.5664444564403097,2.7842963531998124,0.3996278910009202,0.4207105170189801
31150.0,0.2956179912377655,0.326154075673203,0.33575113078148333,0.3889588718912124,0.5580992584507722,0.6068228949311552,2.566584618023533,2.784221921812599,0.39944376533965303,0.42048608143744376
31250.0,0.29570727579076966,0.3260936995788215,0.3356437184836378,0.3889537748079303,0.5580496624108029,0.6068253815878029,2.566435892833632,2.7841959585525076,0.39934423303250194,0.4203647608491343
31350.0,0.2958483054786419,0.326011005527947,0.3354907112577286,0.3889613070268797,0.557967528946445,0.6068217919683716,2.5661445772863605,2.784131892160979,0.3992449955557972,0.4202438009891898
31450.0,0.2959286748326582,0.3261229346889811,0.33561255921525407,0.3889669540231588,0.5578821023178915,0.6068252201837916,2.5659568634245074,2.7840873143662233,0.3991772653583734,0.4201612459080319
31550.0,0.29594852886859896,0.3260900528691395,0.33556310326930944,0.3889788892698632,0.557808627301829,0.6068241894076393,2.5658622570260157,2.7841729538154256,0.39910447821753503,0.4200725277165105
31650.0,0.29596992363551955,0.3259822219838478,0.3354146586076081,0.3889672627545449,0.5578010173454234,0.6068140027171476,2.565913572739731,2.7841980270071436,0.39898524247935796,0.41992719621729513
31750.0,0.2960138519935013,0.3260810345933855,0.3355307205533491,0.388991287561451,0.5577200718087618,0.6068123838619396,2.565863783847684,2.7839898824547595,0.39887158807098255,0.41978866939260273
31850.0,0.29607846478216504,0.3260373802345572,0.33545303937673765,0.38898894498844905,0.5576584722614674,0.6068167404477238,2.5656196594903298,2.7838521209249847,0.39877374280102346,0.4196694128434517
31950.0,0.2961579851271846,0.3259358514024179,0.33529460937463407,0.3889928464332342,0.5575772276298082,0.6068179399705943,2.5655460541412616,2.7839092596237354,0.3986300717508545,0.41949430494368045
32050.0,0.296159088653686,0.3258721767345568,0.33521057584568764,0.38899217432895294,0.5575670025896227,0.606820380019359,2.565597715566164,2.783891161681427,0.39855335960114735,0.41940080847368927
32150.0,0.2962565715657533,0.32591453804296605,0.3352356132215186,0.38900252816615066,0.5574458026188922,0.6068175173400664,2.5653940074298025,2.7838700640201757,0.3984564444157025,0.4192826897821407
32250.0,0.29635692111999473,0.3260339250089943,0.33536098337410847,0.38900741600133526,0.5573368267650618,0.6068134321416535,2.5650830435801932,2.7839328196094892,0.3983598113233978,0.4191649161906793
32350.0,0.2963521163323811,0.3260234903649879,0.3353487793466643,0.3890037689571318,0.5573203301288987,0.606804117337964,2.565194378537581,2.784050824407811,0.39822803122474293,0.4190043085297025
32450.0,0.29648302703149465,0.3259258197874682,0.3351792689393456,0.38901237083700924,0.5572262796215832,0.6068059535915841,2.564889033256601,2.784004788275602,0.39809677336591154,0.41884433973249063
32550.0,0.29650747521626497,0.3259595703492582,0.3352159431053418,0.3890144243873508,0.5572289637799145,0.6068130011366935,2.564825179685846,2.783968248237218,0.39793593709261343,0.418648325871029
32650.0,0.29656941779758805,0.32621173036041656,0.3355278857373055,0.3890152450773905,0.5571881412514168,0.6068086735475334,2.5647525299970346,2.7839288655731584,0.3977559278144775,0.41842894978158285
32750.0,0.2965161747831328,0.32614433693436845,0.3354560450390425,0.3890146055517652,0.5572095508534093,0.6068159750847463,2.5647963481761673,2.7838683568057982,0.3975620208689349,0.4181926417043822
32850.0,0.2965143095099063,0.32621823350062196,0.3355537524691326,0.3890260875545684,0.5572457459438069,0.6068128824084661,2.5648581609680794,2.7838416941708783,0.3973889696506085,0.4179817542080234
32950.0,0.2964679427401055,0.3262021161796818,0.3355471421178344,0.3890060414975302,0.557288094443264,0.6068164850839288,2.564980301516393,2.7838000198728916,0.3972168256853573,0.4177719764336934
33050.0,0.29641730230564495,0.326089350913232,0.33541485190418796,0.3890139923963586,0.5574106683610179,0.6068191582705685,2.565198521653407,2.7837555710304347,0.3970846438392479,0.41761090000617374
33150.0,0.29629893001211555,0.32586508246640533,0.33515730180918213,0.3890143647270628,0.5575388374408011,0.6068224186299227,2.5653641531177387,2.7836661402421052,0.3969286720425082,0.41742083631826077
33250.0,0.2962109641039973,0.32577682401352714,0.3350689514136651,0.38900674102830407,0.5576533036600402,0.6068289675498653,2.5653784264728143,2.7835291343847435,0.3967879627361587,0.4172493740409365
33350.0,0.2961173206900103,0.3255321559798278,0.33477681849948476,0.38899794976952334,0.5577397979071089,0.6068300800575867,2.565518539184862,2.7835938390250132,0.3965900587687651,0.41700822145755967
33450.0,0.2961504319287146,0.32533608361294464,0.3345087169994169,0.38899146131573736,0.557783922752683,0.6068258049086896,2.5655262726625323,2.783738868078503,0.3964172755492368,0.41679768377468707
33550.0,0.2960619728799382,0.32516535707190003,0.3343121349608023,0.38899707198886263,0.5578265923519418,0.6068284104795852,2.5657247232097378,2.783811510944165,0.3962358842656718,0.4165766615462332
33650.0,0.2961186259450273,0.32499768427192083,0.3340739597460874,0.3889928023057332,0.5577768862738104,0.6068321892365919,2.56586253951475,2.7839906936389194,0.3960697058340441,0.4163741799211641
33750.0,0.2961793588183259,0.32492034368441675,0.333953224642331,0.38898908854457387,0.557777547331931,0.6068463156647375,2.565685487165336,2.783851796314354,0.3958714109111581,0.41613257067040127
33850.0,0.29611831235824987,0.3248429961105165,0.33387075386122883,0.388988834752595,0.5578411272931373,0.6068399751853873,2.5657664936975944,2.783923449986174,0.3957211413831686,0.41594948081664135
33950.0,0.29608919189884153,0.3247487513923547,0.33375604151888744,0.38899091725737595,0.5578884274395451,0.6068321993461331,2.5658175619998365,2.783944608592366,0.3955482602362559,0.4157388446186714
34050.0,0.29609282845780766,0.3246963790915121,0.3336860664335335,0.3889835986334619,0.5578919855510851,0.6068388593580385,2.5658595217696516,2.783942154085119,0.3953670332088861,0.41551804435508016
34150.0,0.2961127620742566,0.3247055150882135,0.3336918088926,0.3889846478069582,0.5578416444613628,0.6068507510761199,2.565869018605603,2.7838548052082412,0.395219093331058,0.41533780329267717
34250.0,0.2960859135919052,0.32460714842435223,0.33357096508597844,0.3889690430195266,0.5578251729876499,0.6068596537327542,2.5660302820951415,2.783829278859031,0.395039708838991,0.4151192560743845
34350.0,0.2961074038536028,0.3243577774637422,0.3332364663126432,0.3889712009546476,0.5577779395068556,0.6068615178597587,2.565983919022102,2.7836961840138645,0.39486588484599905,0.4149074875688524
34450.0,0.29606859872835845,0.3242628847255559,0.33312394603896084,0.3889526851406786,0.5577402687875533,0.6068677251749028,2.5660249118926153,2.7835319337412217,0.39474294994426506,0.4147577194054593
34550.0,0.2961034279554598,0.32443445818227984,0.33333849625356615,0.38895532841822955,0.5577311799947904,0.6068712917137156,2.5658428169214664,2.7835017699729385,0.39461595982560665,0.41460301308825387
34650.0,0.2961771309332153,0.3244198863625704,0.33329618092608204,0.3889424531773108,0.5577007878560505,0.6068748376670398,2.565612701596188,2.7834025178418433,0.3945436204000739,0.4145148862398779
34750.0,0.2962058032963392,0.32447362559479315,0.3333577983171644,0.3889551400482442,0.5576800667606685,0.6068665649909528,2.56562274654508,2.783344117922263,0.39443991937533185,0.4143885546761939
34850.0,0.29614711798049487,0.3244433792094554,0.33333648988141434,0.3889642929883577,0.5576847149292706,0.6068689564144678,2.565767597588893,2.783286060438021,0.39426037080671616,0.4141698269921702
34950.0,0.2961060401391171,0.3244136660725713,0.33331034850879976,0.38894944058799463,0.557699064404452,0.6068744814168585,2.5658858703249923,2.7832683895659494,0.39409964010236986,0.4139740272013945
35050.0,0.29617741243682055,0.3242582287267837,0.3330836281322007,0.3889538587593432,0.5576582693789051,0.6068688482497112,2.5658294377595237,2.7833991697257314,0.3940062552496156,0.4138602687908657
35150.0,0.2961709557426221,0.32412893327056086,0.33291572620791304,0.3889421165931453,0.5576993542146736,0.6068760490455649,2.5659013443649585,2.783384118093275,0.39390429144962263,0.4137360611691189
35250.0,0.2962484892688355,0.3240219973476308,0.33275081417239505,0.38894799708948313,0.5576678675782246,0.6068661881932609,2.5656579677188733,2.783510981502259,0.39373214377022325,0.41352636204863835
35350.0,0.296155402952299,0.3238577189492697,0.3325641611197462,0.3889449254461671,0.5577468812763433,0.6068682639812352,2.565633782195564,2.7834645900515196,0.3936047418447812,0.41337117195418516
35450.0,0.2961653870296207,0.323851756110313,0.33255318639281634,0.38893378839604675,0.5578229104961779,0.606887534907355,2.565598443406174,2.7833338398050413,0.3934167778024875,0.41314221441075755
35550.0,0.2961429152738387,0.32381181411556453,0.3325077537515356,0.38893118235668583,0.5578726336811907,0.6068976962673521,2.5656476908949815,2.783282581382938,0.3932472638412366,0.412935734986807
35650.0,0.29617840600108236,0.32396273593538655,0.33269495391473924,0.38893813798609483,0.5579223584191187,0.6068963002440504,2.5656854311476813,2.7832736756501477,0.3930571088143391,0.41270411811755003
35750.0,0.29616041606247395,0.32393925661953576,0.33266974936604093,0.3889398095927022,0.558014041565271,0.6069010657044739,2.5657565356718974,2.783248040419727,0.3929281154761094,0.4125470016411665
35850.0,0.2961061864395236,0.32395522466354243,0.33270777953394837,0.38893217776351463,0.5580513793199632,0.6069127778862695,2.565871870156231,2.783122140314703,0.3928295791381199,0.41242698396502697
35950.0,0.2960785146606057,0.3237278727750145,0.332417671039543,0.3889201001553935,0.5580328780840585,0.6069091263108297,2.565928148033418,2.783124883702692,0.39265469375288287,0.41221397615964733
36050.0,0.2961209563349478,0.3235504403351447,0.33217113530663517,0.3889133761725399,0.5580327868852456,0.6069096557654617,2.5658731639274874,2.7829972473045537,0.3925527744062811,0.4120898418740289
36150.0,0.2961413807128204,0.32340413830330333,0.33197243354602657,0.3889101660122707,0.5580520594174435,0.6069054797931088,2.565945716644345,2.783171816570333,0.3924216196737639,0.4119301020179831
36250.0,0.29616126056875436,0.32330477881373515,0.33183559883358626,0.3889103420037272,0.5581010179029542,0.6069079473669885,2.5658606399296087,2.783174405731485,0.3922826076585302,0.411760795007214
36350.0,0.2962905712567624,0.3235009163542966,0.33205273909923594,0.38888644786201215,0.5580402189760942,0.606912602129259,2.565811777865663,2.7830614438691863,0.3921191180219467,0.41156167939897886
36450.0,0.2963512239925871,0.32357045857660627,0.33212507516015516,0.3888983992247462,0.557995391072947,0.6069070807385446,2.565606833252574,2.78301493502913,0.39200643513575234,0.41142444399495903
36550.0,0.2963871181710853,0.323469517565211,0.3319811288033648,0.3888840440275607,0.5579620256627724,0.6069119859921945,2.565534333909948,2.7828592492662185,0.3918485351951854,0.41123214215778714
36650.0,0.29636974827762297,0.3232773975946453,0.3317340873799952,0.38887975460675306,0.5579351177321219,0.6069155002592215,2.565530441274319,2.7829445114387443,0.3916461095811705,0.4109856188656382
36750.0,0.2963844308190379,0.3233655770969119,0.33184536592710084,0.38888554349078924,0.5578993768877037,0.6069165464885509,2.5653687459228856,2.782904148509038,0.391481842207173,0.41078557065419374
36850.0,0.2963500955573834,0.3232989834503097,0.3317686339309437,0.3888701989365035,0.5578849963365984,0.6069146020460972,2.565414165412544,2.7829264109970726,0.39137145447855315,0.41065114030985106
36950.0,0.2963778362582724,0.32338702409864695,0.3318756259913361,0.38886501353369485,0.5578625747611702,0.6069210576168638,2.5654322722671146,2.7829296186871773,0.3912289459445023,0.4104775957187809
37050.0,0.2964142653545848,0.32330883542692396,0.33176141459251624,0.3888723686789641,0.5578076165285687,0.6069196512914832,2.5654853633748833,2.7829328010977314,0.3911113658910617,0.41033441076686905
37150.0,0.2963237756497647,0.3232787262708059,0.33175028218027597,0.38886956559510377,0.5577857931145864,0.6069190600522394,2.565670065153901,2.7829413556766744,0.39103861101221765,0.41024581334186977
37250.0,0.2962609603580747,0.323161656035973,0.3316161603918839,0.3888668041131135,0.5577936162787573,0.606921156479041,2.5658967333545153,2.783025021928197,0.39097005616993924,0.4101623311988495
37350.0,0.2961450771839043,0.32306149651246063,0.33152094258714976,0.38886921551784304,0.5578370057026587,0.6069200289149086,2.566031159361298,2.7829476081093354,0.3908895992562284,0.4100643562366155
37450.0,0.29611615068697555,0.3231023929485118,0.3315837833735661,0.38887048484729575,0.5578110063816721,0.6069207764812891,2.5660233493623665,2.7829133300735633,0.39080134014324397,0.4099568813280896
37550.0,0.2960574091601878,0.3230357040914168,0.3315145967840888,0.38885051643849466,0.5578120422891533,0.606934302681706,2.566060855141796,2.7828472750442375,0.3907413091253016,0.4098837809652271
37650.0,0.29598430695252664,0.32295646487066065,0.3314334287877885,0.3888395076544432,0.5578035111949218,0.6069395235186515,2.566199091641319,2.782858598664159,0.39068139575808425,0.4098108243697296
37750.0,0.2959658886989823,0.3228801241756807,0.3313388838969287,0.3888387193298554,0.5577862838070514,0.6069349156313938,2.5660690529594654,2.7828698600078545,0.39058180055489383,0.4096895482560541
37850.0,0.29591624417545165,0.3227736096348048,0.33121449592203006,0.38883807185165054,0.5578050778050774,0.6069366727431442,2.566219739630469,2.782844074594435,0.39045479122012067,0.4095348922348732
37950.0,0.29588584641451493,0.32266509453341713,0.3310814296565007,0.38884854489490994,0.55779426102079,0.6069320966509653,2.566216805815182,2.7829396293306345,0.3903164782463844,0.40936647463104814
38050.0,0.2958978631511162,0.32255536165453025,0.3309334326127461,0.38884881437603874,0.5577835010906417,0.606928333026748,2.5662059939586843,2.7830110318604895,0.3901474072439946,0.4091606079732809
38150.0,0.2958630360963138,0.3223287127609876,0.3306464968555994,0.38885357620275013,0.5577937668737386,0.6069314041571857,2.5661900094257204,2.7828383050997316,0.39003391166899454,0.40902241411102636
38250.0,0.2958298463023978,0.32222622504396453,0.33052222979131407,0.38884706914895173,0.5577974432040992,0.6069315834880342,2.5661009068198206,2.7829723376585784,0.38983922181787767,0.4087853611227009
38350.0,0.2957858704159985,0.32209551459082425,0.3303642599029123,0.3888606811928226,0.5578626372193686,0.6069244609006492,2.566231299202169,2.7829075075006493,0.3896766446057413,0.40858741232881973
38450.0,0.29568478171452706,0.32188607707107847,0.3301207698974232,0.3888538833485465,0.5578681958856724,0.6069332397077007,2.566423426210043,2.7828716320720335,0.389557205809096,0.40844198984677116
38550.0,0.2956864560137451,0.3218041131798839,0.33001251971781326,0.3888444278862062,0.5578755414904931,0.6069391196078128,2.566464097472631,2.7827814631085603,0.389392311776023,0.40824122671597657
38650.0,0.29571170487547355,0.32172752457317305,0.32990392504959287,0.3888344155167302,0.557844557708727,0.6069359136891881,2.5664398810129354,2.7828237041618413,0.38925875905510715,0.40807862531239697
38750.0,0.29575903273913334,0.3215825604553734,0.3296985263090489,0.3888448292377179,0.5578367009883617,0.6069304017961038,2.5665009432414996,2.7828141203172865,0.3891257969479896,0.40791674547250356
38850.0,0.2957896756322819,0.32151892533342513,0.3296052609537844,0.3888450611798337,0.5578291421070243,0.6069328974801373,2.5663789507655475,2.7826861855565066,0.3889557065569698,0.40770966599176983
38950.0,0.29582237797205246,0.3215080225457624,0.3295806536974998,0.3888519917811012,0.5577879900387667,0.6069294754948735,2.566278125402421,2.7826667308179243,0.38883158430855863,0.4075585537837324
39050.0,0.29588318079901543,0.32146602550861014,0.32950634813162566,0.3888612961341726,0.5576845663363295,0.6069212056029505,2.5662111024976144,2.7829162454581016,0.38870049975740756,0.40739896769389433
39150.0,0.29582923547562234,0.3212936901762127,0.3292968045106839,0.38885803563340693,0.5576309672805293,0.6069234502311773,2.566310448381957,2.7829269604602254,0.38858115224186807,0.40725367270762936
39250.0,0.29588630410583294,0.3213716965700165,0.32938139134447425,0.3888570676797772,0.5575725459223966,0.6069297597513651,2.566103564751157,2.782825516952392,0.38843263616424967,0.40707287038693873
39350.0,0.29599813611095566,0.3215355795904767,0.329561633255469,0.38885237026990876,0.5574918045284747,0.6069327336027249,2.565885019865019,2.7828008255104093,0.3882406659733264,0.4068391719609034
39450.0,0.29602660887713533,0.3215070843614685,0.32951523379940184,0.38883337901588727,0.5574527895363867,0.606939494562896,2.5658703636924027,2.782745845331203,0.38810115995150984,0.40666934500343344
39550.0,0.296061212139155,0.3214902744583043,0.32948226547289405,0.3888235894172513,0.5574564486359386,0.6069472326869307,2.565792573368451,2.782615293233461,0.3879732452344423,0.4065136310690334
39650.0,0.29604289218525504,0.3213652060217757,0.32932364751325366,0.3888381416780172,0.5574666464906309,0.6069410607551086,2.565747973500361,2.7825963641753324,0.38785677592312545,0.40637185192944464
39750.0,0.2959722548649603,0.3211750686300357,0.3290959529562022,0.38883431921441475,0.5575374204422531,0.6069452340821822,2.5660482313395816,2.782575011840062,0.38777334584036943,0.4062702929134734
39850.0,0.2959480428010205,0.3210749557759329,0.32897198556804824,0.3888284942470481,0.5575448545833226,0.6069521467466519,2.5661186423793487,2.7826641792007876,0.3876432305935945,0.40611190624032645
39950.0,0.2959102428891012,0.3211643041962523,0.3291012948927855,0.3888267659915697,0.5575327275912992,0.6069505143801374,2.5661486455083393,2.782612726535706,0.387506506167977,0.4059454769153956
40050.0,0.2958982731786912,0.3213637792553905,0.32936722402235313,0.38882365029039434,0.5575893236123941,0.6069523857082442,2.5661759982554115,2.782569023636617,0.3873489821659351,0.40575373233951795
40150.0,0.2958744610332607,0.3214350721997127,0.32946840713774045,0.3888241417284424,0.557607033448731,0.6069495155787126,2.566330235137593,2.7825927819752954,0.38722783413435935,0.40560626844199005
40250.0,0.2959066434894833,0.3213266034023575,0.32931573366068945,0.38882664250412136,0.5575940970410672,0.6069625599364215,2.566339609958371,2.7824847540427267,0.38705057821127775,0.40539051258208963
40350.0,0.2959197045278176,0.32128770995179506,0.3292605116564737,0.388819899375376,0.5576156724740402,0.6069695918316991,2.566356379036015,2.7824317859372765,0.3869271335853885,0.40524025843448347
40450.0,0.2959319966325239,0.3212479103899816,0.3292043404280397,0.38881731455961527,0.557602531457813,0.6069728807693477,2.5663137243961076,2.78243099034128,0.38677968398241985,0.4050607887605562
40550.0,0.29588441704184876,0.3211654483525273,0.32911091533588344,0.38881599738904,0.5576298981529433,0.6069773865009711,2.5664217169441645,2.7824006089908413,0.3866922682093957,0.40495439127645344
40650.0,0.29584224532288567,0.32114634842128004,0.3290990665379183,0.38880907469996356,0.5576531942633637,0.6069737521832397,2.5664529218588243,2.782513049335681,0.38663645915673134,0.40488646425022073
40750.0,0.29588092164027247,0.3211987485128262,0.3291557798156288,0.38880869944150565,0.5576508551937375,0.6069669455964484,2.5662557592569466,2.782612663522896,0.38652516038542817,0.4047510001817755
40850.0,0.2958824462870985,0.3212610123958771,0.3292371331729218,0.38879776000260446,0.5576544025850041,0.6069697192235408,2.566323937789482,2.7825967467538084,0.386403912217399,0.4046034284834801
40950.0,0.29588334411382583,0.3213769484039681,0.3293892240380128,0.3887910874930767,0.5576933408219581,0.6069700373617462,2.5662843400795525,2.7825979973289856,0.38627628264583225,0.4044480921916826
41050.0,0.2958428661513227,0.3213970018282468,0.329428301612423,0.38878205909775815,0.5577177169861881,0.6069757131373383,2.566388653973314,2.7825480912405167,0.3862075263814341,0.4043644107896166
41150.0,0.29580174771969775,0.3214713419105786,0.329538928656284,0.38879656329083934,0.5577621442978298,0.6069672668951156,2.5664219898258263,2.782683096603566,0.38610469641980627,0.4042392604519308
41250.0,0.2958076555716248,0.3215669816278618,0.32966276981696485,0.38879747504204326,0.5577777508424037,0.6069639523890551,2.5664066745475993,2.7826211021820035,0.38601246023661084,0.4041270046595762
41350.0,0.2958371838139385,0.3216707149459833,0.3297898247303403,0.38879874592001573,0.5577889289255398,0.6069582355928737,2.566522014564159,2.782745610103495,0.38587974673830205,0.4039654881711886
41450.0,0.2957734495886746,0.3215250518140204,0.3296184125134148,0.3887821209466078,0.5578092205254397,0.6069720875250516,2.5664631166355987,2.782649997714936,0.385791608193761,0.4038582221742902
41550.0,0.2957532580337228,0.3214786008751723,0.3295637086253422,0.3887707109329541,0.5578255637650117,0.6069680633438646,2.5662216030840757,2.78273292343468,0.38570373775715117,0.40375128356182605
41650.0,0.2957491746344485,0.3214016613217655,0.3294638714234937,0.38877005845058593,0.5578312645554729,0.6069712611942313,2.566283740633446,2.7826473988876166,0.3855724318516706,0.40359148587384985
41750.0,0.29572184019670844,0.32129687608321617,0.32933474450469,0.38876946396056455,0.5578364590069697,0.6069691743910548,2.56643899950807,2.7826101823977374,0.38543837788015,0.40342834633768143
41850.0,0.2957073272613373,0.32132793692151795,0.32938012852900334,0.3887673288332385,0.5578707796707367,0.6069694869895804,2.5664382005980717,2.782477569414044,0.38537158436890867,0.40334706164943157
41950.0,0.2956650802210782,0.32139835643461645,0.3294859575302999,0.38876163873377073,0.5578768086577199,0.6069664608710386,2.5665994972036428,2.782445698968059,0.38528165865082054,0.4032376271062734
42050.0,0.2956371253363161,0.32125499633467114,0.3293063272198684,0.3887602915606966,0.557905162778531,0.6069712967587199,2.566538872795755,2.7824900800087837,0.3851721305638674,0.4031043391275104
42150.0,0.29562254836318724,0.3211294619495191,0.3291459205052234,0.3887660579791793,0.5579058622571229,0.606961400678535,2.5666896723138093,2.7825888077949545,0.38506301922585867,0.40297155999066464
42250.0,0.29562257906789474,0.32104952860944364,0.32904085560821617,0.388764086148078,0.5578992213202054,0.6069645688859656,2.5667332573448842,2.7826042400663815,0.38497076476987724,0.40285929554750277
42350.0,0.2955959073228583,0.32106527463116147,0.32906993292805675,0.3887684321654996,0.557872777502302,0.6069552076692624,2.5667341347076875,2.782711680045901,0.3848394867164283,0.40269954536736935
42450.0,0.29557802524788307,0.3209316205146013,0.32889989331271274,0.3887804850227594,0.5578252573555396,0.6069557843160576,2.566824521088973,2.78263959416832,0.3847512138385961,0.40259212887501544
42550.0,0.29555630994184606,0.3207720610464963,0.32869701139367213,0.38877033260505983,0.5577871260369911,0.6069554182040606,2.5668110842422784,2.7826548003096114,0.3846241888417481,0.40243755808271603
42650.0,0.2955663794231719,0.320590357506621,0.3284550363328479,0.3887681217006878,0.557732995709362,0.6069480199761081,2.566835213534064,2.782775434227725,0.3845203845080063,0.4023112451289742
42750.0,0.29567094643366276,0.3207567123439846,0.32864081020151437,0.3887734517150056,0.5576304647844494,0.6069364459311125,2.5667329128600715,2.782818310170837,0.3844363214148024,0.40220895516579563
42850.0,0.2957605645302816,0.3208376999171367,0.32871908532443395,0.38877070944081216,0.5575319129075168,0.6069449954493712,2.5666310875389797,2.7827839921225976,0.3843299827387704,0.4020795611802663
42950.0,0.2958097420264222,0.32097818875245737,0.3288882720092113,0.38877244597753347,0.5574799189774392,0.6069381388093644,2.56656699731219,2.782812682677224,0.3842144293988545,0.4019389565147452
43050.0,0.2958572938873555,0.3211404753992646,0.3290866181601503,0.38876917251236154,0.5574474460523567,0.6069382825021724,2.5664381721195637,2.7830108064844334,0.38411210920307526,0.4018144554460054
43150.0,0.29586988552037213,0.3212615487256452,0.32924178573301677,0.3887587631026223,0.5574311139950409,0.606940974716716,2.5662427370012977,2.7829901772761123,0.38401015741357286,0.40169040412274326
43250.0,0.2958911949819256,0.32119347599498205,0.3291456214562284,0.3887703299452178,0.5574590182885942,0.606940879979677,2.5663025211321253,2.7830690633372406,0.38388639858872736,0.40153982075271083
43350.0,0.2959327953790067,0.3211030508806785,0.3290137026097753,0.38878099550549455,0.5574618809254688,0.6069391709534038,2.5662282484179517,2.7830276341509723,0.38374742134402484,0.40137072298230597
43450.0,0.29599221707638856,0.3211544716451772,0.32906260879536786,0.3887667680832052,0.5574645002416516,0.6069464454213024,2.5661911365857053,2.7828506179396393,0.3836248070917688,0.4012215368297598
43550.0,0.2959280002315205,0.32112806478199984,0.32904808506929334,0.3887786474547631,0.5575293334251796,0.6069461091593998,2.566303454035153,2.7828443222428194,0.3835089723617764,0.4010806013589275
43650.0,0.295861533323828,0.3210753651911069,0.32899971234939457,0.3887819614484874,0.5575464479622458,0.6069485235160941,2.566479393283664,2.7829113608076543,0.3834216297990522,0.40097433340888344
43750.0,0.29580582038019976,0.3210109457404104,0.3289325565679052,0.38878374739487337,0.5575605129025621,0.6069408699229966,2.566535684933967,2.7829369507930664,0.38334076851909316,0.4008759520715673
43850.0,0.2957872817957944,0.32099001303606267,0.3289108714258613,0.38878763231120544,0.5575653918952818,0.6069371280016651,2.5665278650778127,2.7829966342272723,0.3832756271981103,0.4007966973816556
43950.0,0.29573771765130874,0.32087996934617397,0.3287818198788459,0.3887852938260834,0.557628267843735,0.6069374985779853,2.5665951624593113,2.7829218133105833,0.3832168199660325,0.4007251496273988
44050.0,0.2957474448807486,0.32091541513066163,0.3288253486377772,0.3887762593882131,0.5576529477196884,0.6069385485006252,2.5666212842212763,2.782935859141169,0.38314271319145077,0.4006349884011071
44150.0,0.29570431188290436,0.32082509334607406,0.3287201960916417,0.3887763091522318,0.5576920115059679,0.6069436705850613,2.566640505644399,2.7828320669064994,0.3830165664073445,0.4004815150400304
44250.0,0.2956691040231837,0.3207266912684943,0.32860193297416335,0.3887806425732558,0.5576924815258413,0.6069442498474847,2.5667522874132214,2.782719702485566,0.38291238705112124,0.4003547695108659
44350.0,0.29563999408493713,0.3206447206490344,0.32850334899775063,0.3887764087710679,0.5576616085319386,0.6069455029199129,2.5667553417530233,2.7827341062506687,0.3828360319012177,0.40026187613754005
44450.0,0.2956271976391823,0.32071719348267774,0.3286026207477763,0.3887838917208068,0.5576119772333583,0.6069467503543464,2.5667448799494634,2.7827484438806733,0.3827355622457076,0.40013964641473904
44550.0,0.2956695786950331,0.3207632617200452,0.32864984781362044,0.38878272682816295,0.5575158806760792,0.6069464209557824,2.5667299725113635,2.7827313024729685,0.38267788005520087,0.40006947186333797
44650.0,0.29571935184382003,0.32087659157959064,0.3287831526394042,0.388781348146531,0.5574455219367986,0.6069384784215599,2.566627785032854,2.7826560058221617,0.3825840229699531,0.39995528895060356
44750.0,0.295768572657638,0.32089109568427066,0.3287867457783552,0.38878172094587365,0.557389555540658,0.6069381689794878,2.5666020286820292,2.782654783199143,0.38247843481226995,0.39982683596471275
44850.0,0.2958704907379348,0.32092760075011084,0.32880269246822336,0.388774595886213,0.5573556888363691,0.6069445497313563,2.5664715935367752,2.782669174171821,0.38237924675241547,0.39970617044499535
44950.0,0.2959137889337601,0.3208847719360333,0.3287327951653192,0.3887798064667107,0.5573602367021868,0.6069402237992718,2.566452977227685,2.7826834963679903,0.3823043397788153,0.3996150445887158
45050.0,0.295934133478445,0.3209218689063134,0.32877515718364353,0.3887763196079459,0.5573649863488047,0.6069379148076859,2.5663190280946044,2.7826666841288668,0.3822117355796151,0.3995023908013503
45150.0,0.295863912365692,0.32090438943492994,0.32877425365669044,0.38879016141433503,0.5573951850457355,0.6069325153374464,2.566435944818287,2.7827739695941474,0.382119440267956,0.39939011399263263
45250.0,0.2958325084746555,0.3209817148119507,0.3288857510893864,0.38878682805196335,0.557398068550971,0.606935758325806,2.566570008109788,2.7827327287895423,0.3820215279271321,0.3992710054200763
45350.0,0.29581578204706444,0.32087083956762796,0.32874528621694793,0.3887997864579065,0.5574108619435073,0.6069354589755693,2.5665689831803484,2.7826387452014574,0.38192101046589066,0.3991487291860068
45450.0,0.29581869946817446,0.3209573055767668,0.328858010353753,0.3888096455532955,0.5574246991265318,0.6069268002904454,2.5666361602899843,2.782712381823266,0.3818179179811617,0.399023322013846
45550.0,0.29585655172482744,0.3209797304528013,0.3288755866244502,0.3887994699584398,0.5574439639085861,0.6069333274791124,2.566564748091904,2.782794477891317,0.38170935256164695,0.3988912589096391
45650.0,0.29586730287308216,0.32088005431042144,0.3287412047621566,0.3888101635473066,0.557413419202208,0.6069244923441118,2.5665812656803357,2.782799546249727,0.3815895488707085,0.39874552709357575
45750.0,0.29588846508657596,0.32091967559714013,0.3287866274718889,0.3888180564520175,0.5573333916198552,0.6069242202356462,2.566503724541871,2.7827171651496077,0.3814673627414409,0.3985968993342879
45850.0,0.2959673296975809,0.3209667653411176,0.32882373082908634,0.3888279031469498,0.5572018058493816,0.6069250398028623,2.566269490461287,2.7826198781339,0.38133705050581435,0.39843838928736325
45950.0,0.2960076353870484,0.320912681654599,0.32873998191011494,0.3888337441104729,0.5571206284955713,0.6069245500642212,2.56626042709668,2.782636172156818,0.38123324549925036,0.3983121240088633
46050.0,0.2960172805390656,0.3208177456126178,0.3286121774928771,0.3888324282661575,0.5570838852576491,0.6069216737964657,2.5662166577248406,2.782658918508017,0.381138435921164,0.39819680184073114
46150.0,0.296026320234856,0.32081776096473474,0.32860935662269664,0.38882270068836555,0.5570197828866115,0.606927043834392,2.566192578841024,2.782534223669676,0.3810525301230779,0.3980923109429419
46250.0,0.2960716570243823,0.3208396464526075,0.3286238717014782,0.3888119278218458,0.5569410391126678,0.6069362824587801,2.5661167154693927,2.7825462832746104,0.38094979905671444,0.3979673561335961
46350.0,0.2961385105108472,0.32094487837707586,0.3287411654207477,0.38881128764989836,0.5568764427951932,0.6069377143966908,2.566079998764293,2.782493560660553,0.38082759812602873,0.39781872151799713
46450.0,0.29613227858058483,0.3209541061688994,0.3287552519823697,0.3888224831515615,0.5568691739682676,0.6069316053475925,2.5661510935528753,2.7825121068716343,0.3807624594534218,0.39773949335573633
46550.0,0.2961609762420896,0.3209591353588129,0.3287528425097831,0.3888167194102259,0.5568937294580137,0.6069354041803834,2.566183214551442,2.7824081320262684,0.3806692715075432,0.39762614991754697
46650.0,0.2961407273917657,0.3209705266569242,0.32877417785454544,0.38881050046694643,0.5569070330753898,0.6069430451651842,2.5663009381882973,2.7822938836907176,0.38055955117740936,0.39749269991755476
46750.0,0.2961052953105735,0.3208452468650731,0.32862066021077296,0.38882122939733854,0.5569089431242112,0.6069386751085751,2.566330467315605,2.7823041789243503,0.38050345609437664,0.3974244735827808
46850.0,0.29609777822063943,0.32065401905896207,0.32837169475100636,0.3888275035640031,0.5569343237070712,0.6069326161661651,2.566257425974379,2.7823635229798205,0.3804251176289887,0.3973291942125238
46950.0,0.2960257654441058,0.3205115819858644,0.32820712432755994,0.38882732955114324,0.5570183808651572,0.6069363804818001,2.5663657273600955,2.7823459423318595,0.38034700527162535,0.39723419071943344
47050.0,0.29592874629537197,0.3203827921815611,0.32806834946007774,0.3888278619384565,0.5571290727083377,0.6069397037257657,2.566471452491255,2.782224300372488,0.38027467388185826,0.39714621905639647
47150.0,0.2959254086027399,0.3204185188359149,0.32811635348062707,0.38880987245459103,0.557181183856122,0.6069413161969206,2.5664579533311977,2.7821413467163127,0.3801914545620384,0.39704500608228865
47250.0,0.2959566507692326,0.3203852628708383,0.3280628266742001,0.388801302864894,0.5571829167636664,0.6069437683858755,2.5664085334269267,2.782149741971558,0.3800781350209554,0.39690718621801807
47350.0,0.29594814616769793,0.3203190305564863,0.3279784513643912,0.38879392465097845,0.5571960465460074,0.6069455766509894,2.5664627968064537,2.7821454366722644,0.37997627851904653,0.39678330933270134
47450.0,0.2959590739828648,0.3202617349849095,0.3278997141569807,0.38879212862385937,0.5572002697519546,0.6069467450633493,2.566478905258039,2.7821200732343008,0.37983104446660254,0.39660667965792845
47550.0,0.2959254459259816,0.32027676928926496,0.3279300423462969,0.3888131545291018,0.5572112048116759,0.6069382347374606,2.5665370052019902,2.7822062650572623,0.37974101070549426,0.3964971845791385
47650.0,0.29591920671731087,0.3202755322131886,0.3279303773690359,0.3887979524056415,0.5572502151056641,0.6069471784432852,2.5664689438736326,2.78214730380845,0.3796295698386953,0.3963616567305607
47750.0,0.2959815079994237,0.3201831363414315,0.32778936239177675,0.3887891596389023,0.557231681011916,0.6069585977257228,2.5664388581194673,2.782130474878386,0.3795456162935278,0.39625955852421485
47850.0,0.2960293624374314,0.3202040406958163,0.32780179671988013,0.3887931418167324,0.5572094627071535,0.6069559674824139,2.56624799398508,2.7821889432780136,0.37944037002972836,0.3961315670838008
47950.0,0.29604229547336036,0.3201037669713645,0.3276659437278801,0.38878949298895393,0.5571960960146815,0.6069602302350521,2.5662268388096736,2.7822304879943114,0.3793435860737515,0.39601386817221657
48050.0,0.29599665889676874,0.3201419059779847,0.32773041220350974,0.38879078076103835,0.557243553724168,0.6069578156542211,2.566418042744273,2.7821802903226955,0.37926052456230797,0.3959128581862912
48150.0,0.29597532331078397,0.32009052306475,0.3276695858445679,0.3887746798449117,0.5572496936719901,0.6069707794230851,2.566398699081776,2.7821240794261795,0.37915639398963685,0.395786227793771
48250.0,0.29597011172787135,0.3200939702848924,0.32767575440281327,0.3887724320600572,0.5572410934488405,0.6069733269776997,2.5664499011181414,2.7821199025360177,0.37903409439076396,0.39563750451893764
48350.0,0.29596154403627845,0.3200843531788588,0.32766580748081264,0.3887711013063141,0.5572463858038095,0.6069777253831561,2.5664678060179047,2.7821054061946824,0.37894405914524587,0.3955280179034929
48450.0,0.2959033995750739,0.3200544498925924,0.32764477999238395,0.3887637938213191,0.5572475284307857,0.6069806608738928,2.566516593685462,2.7820806480204405,0.3789044345135838,0.39547983306591394
48550.0,0.29583527776870716,0.31994555006083,0.3275230642097829,0.38876229034125537,0.557266997590163,0.6069850260550965,2.566629032632217,2.7820374589275825,0.3788516935122632,0.3954156986462265
48650.0,0.2958301893998753,0.31995551270274475,0.3275377571693609,0.388766573453963,0.5572317115783849,0.6069782738278966,2.5666300084648754,2.7821547612076047,0.37875964835247955,0.395303770309413
48750.0,0.2958145485776389,0.31989777825818777,0.327466793300646,0.3887633248142961,0.5571916473508235,0.6069813952534507,2.5666535425371797,2.782125951576168,0.3786653057295292,0.3951890494816776
48850.0,0.29579111758497684,0.3199522555874631,0.32754575610253023,0.3887719535885762,0.5572334240854844,0.6069877791652367,2.5667281614882422,2.7820706504982398,0.3785686916617552,0.3950715678942604
48950.0,0.2957943327363369,0.3199825794667167,0.3275845998676932,0.388773688166811,0.5572317215174357,0.60698657841517,2.566714633457075,2.7819828897106307,0.3784698326212226,0.39495135783094204
49050.0,0.2957671343187519,0.3200798449776178,0.3277209826132614,0.3887708048888958,0.557247966402316,0.6069870135165641,2.5667480546291674,2.7819484906840257,0.3783765169406692,0.39483788963699024
49150.0,0.29575125812807634,0.3200209483844871,0.32764856532221615,0.3887711954826882,0.5572181644320563,0.6069799190250655,2.5667325065325817,2.7819488142116158,0.378268064434536,0.39470601722794
49250.0,0.2957544740273581,0.31997711548461866,0.3275899456569006,0.3887652059955905,0.5571970112281988,0.6069838175874805,2.5668347775685048,2.781906503689173,0.37815492461918065,0.3945684471011097
49350.0,0.2957657430275081,0.3198844817919483,0.32746465683220094,0.38876433699960783,0.557167838544305,0.6069818240765339,2.5668170870500226,2.781888677123364,0.37802439164784707,0.39440973039085314
49450.0,0.29577235322266265,0.31978115964740544,0.3273267845237532,0.3887696629763537,0.5571521303917011,0.6069784230854995,2.5668763072331653,2.7819882068950488,0.37794790962169633,0.39431673605244616
49550.0,0.2957807554046159,0.3197025449149231,0.32722082161816257,0.3887641989943586,0.5571550523702848,0.6069770539444419,2.5668686939118404,2.782034870803842,0.37786657393057066,0.39421784107386887
49650.0,0.2957891089376948,0.31964934895991504,0.32714828153832715,0.38877384275886556,0.5571499063462969,0.6069712593905673,2.5667725002897943,2.7820692573671537,0.3777905504036493,0.3941254059432405
49750.0,0.2957898464640028,0.31955148688216184,0.3270194310135832,0.3887805716546834,0.5571108118429781,0.6069689051476562,2.5667048335971003,2.7820713421618355,0.3776769276921233,0.39398725643850474
49850.0,0.2957925435172085,0.3194169293103291,0.3268417362738813,0.38877718147743984,0.5570772903251691,0.6069783956189656,2.5666494715149124,2.7819671187074855,0.3775738331517998,0.39386190933812326
49950.0,0.29576926477322363,0.31936112594617977,0.3267757108862517,0.38878442937759217,0.5570909491301477,0.6069662269023856,2.5666864182565012,2.7821435638667102,0.3774911494220021,0.3937613797462776
50050.0,0.2957283411664656,0.3192856666934834,0.32668939757340326,0.3887810444874367,0.5570971608958861,0.6069700905077031,2.566813128467288,2.782109534182711,0.3774162093003613,0.3936702659357073
50150.0,0.29569898227282343,0.31923465524433203,0.32663158103537765,0.3887925249399308,0.5570698490558512,0.6069671591792994,2.566777824027187,2.782121494825866,0.37731413869334296,0.3935461675957675
50250.0,0.2957207240024537,0.319123329030487,0.3264784334678689,0.3887968831268982,0.5570332928697935,0.6069644385186571,2.566822252825796,2.782129426851423,0.3772248448150367,0.3934376045424319
50350.0,0.29573809472574003,0.31919202679089176,0.32656326258279655,0.38879676891183806,0.5569867529939819,0.6069631189053057,2.5669101913883803,2.782157191284901,0.37714819804394994,0.3933444186931428
50450.0,0.2957844928563143,0.31921610054988336,0.32658032011071936,0.38879407043596276,0.5568965927335434,0.6069610116747151,2.566752004333278,2.7821392545247314,0.37704963234720607,0.393224585425591
50550.0,0.2958693969849614,0.3192561228336289,0.32660623667178157,0.38879959408876436,0.5568168780043914,0.6069634626417096,2.566568731196552,2.7820363333043123,0.37694654023183366,0.3930992505661811
50650.0,0.2959154004007609,0.319274132235703,0.32661544795525627,0.3888036575345142,0.556743203490553,0.6069641270656269,2.566364469956389,2.7821174189197695,0.37685361891203806,0.3929862822222231
50750.0,0.29602925473652375,0.31951025640159775,0.3268899997820495,0.3887992447600514,0.5566260763334713,0.6069628184666521,2.5661728210692707,2.7820681460763033,0.37676346269694994,0.39287667671892745
50850.0,0.29610846342042196,0.31954591266932486,0.32691196814755147,0.3888059753575238,0.5565237655110027,0.6069617116674415,2.566058619087867,2.7821016559150324,0.3766615032664153,0.3927527231160662
50950.0,0.2961183536286887,0.3195330356171843,0.32689193567071156,0.3888038130576056,0.5565064473710035,0.6069572726737663,2.5660999257644024,2.782123259354436,0.37655994540874205,0.3926292591982302
51050.0,0.2961077299336668,0.3194388647348443,0.3267715071009286,0.38880140546450553,0.5565013417954594,0.6069628410805092,2.5661371525202314,2.782031172061385,0.376453979320412,0.39250043777537486
51150.0,0.29609402468310453,0.31948220985124587,0.3268327823326618,0.38881054490414074,0.5564987976774648,0.6069593947332618,2.5660843055016027,2.782039143766453,0.37640115953768294,0.39243622614206936
51250.0,0.2960873500397451,0.3194650806228164,0.32681236737749597,0.38880544120054206,0.556465825057072,0.6069588886070726,2.5661350749356857,2.782076350578888,0.37635323558284345,0.3923779665866401
51350.0,0.2960592763030464,0.3193649142974209,0.3266895433813672,0.3887854210316379,0.5564555704854823,0.6069655897645827,2.5661058172449844,2.782031626159641,0.37630062232368316,0.39231400678092276
51450.0,0.29606412565349877,0.31940300557394996,0.3267380821203775,0.3887902907264737,0.5564195059376884,0.6069596314940642,2.566098040231605,2.7821114550240647,0.3762076176847453,0.39220094578766557
51550.0,0.29608749755821345,0.3193371312012249,0.32664415891759996,0.38879878216681885,0.55633353378208,0.606956024131464,2.5660728322208355,2.7822278355526984,0.37613630456911673,0.3921142549160415
51650.0,0.2960762413627886,0.31933876629993574,0.32664984556589627,0.388801234147668,0.5562740314805136,0.6069506882732395,2.5661077440615436,2.782328275904979,0.3760793967136205,0.39204507613904865
51750.0,0.2960388219422703,0.3192882653969257,0.3265952333398174,0.38881777497989944,0.5562735019613149,0.6069446001043668,2.566121265176431,2.782318189325827,0.3760202519751274,0.3919731786390227
51850.0,0.29604894642281393,0.3192603169775248,0.3265553191518626,0.3888253755948864,0.5562382596285507,0.6069470212725133,2.5661135200286553,2.7823023569816345,0.37594238984349454,0.39187852867849005
51950.0,0.2960377189442718,0.3192826318231259,0.3265881758707658,0.38882099066343295,0.5562173971627113,0.6069478932070818,2.566211673078231,2.7823173867246487,0.37586241574281676,0.39178131229731844
52050.0,0.2960160019150284,0.3193140600884106,0.3266363069429022,0.38882109764789624,0.556237344143244,0.6069472248372001,2.566355555778459,2.7822785645376604,0.3757873742999026,0.3916900928847167
52150.0,0.2960128844325012,0.31935956525018966,0.32669709350717746,0.38880739989235913,0.556236505532013,0.6069519280550919,2.566362747828833,2.7822782412357068,0.3756752248235007,0.3915537669368893
52250.0,0.2959243408985796,0.31919964542232937,0.32651474112979356,0.38879655187318796,0.5562932766837,0.6069558477349928,2.5665727771957707,2.7823525591517466,0.37560073207084943,0.3914632165121435
52350.0,0.2958817045104478,0.31915803200770176,0.3264734492211245,0.38879733123776705,0.556311436266738,0.6069542129090393,2.5667552580533743,2.7823540037569043,0.37551718778732385,0.39136166435860104
52450.0,0.29589065374309415,0.3191264794260818,0.3264291674978779,0.3887967730228126,0.5562881546586338,0.6069476273093197,2.5666415383633177,2.7824698252936106,0.37543160825097144,0.39125763929949675
52550.0,0.29591353456325903,0.31914620270450683,0.3264478984060419,0.3887886285428327,0.5562371791212346,0.6069517230880694,2.566560593481674,2.7824710447954897,0.37535552335822664,0.3911651562142635
52650.0,0.2959040576937992,0.3191334940152597,0.3264341740020044,0.3887896159125406,0.5562240033427664,0.6069577026077589,2.5665787202370645,2.782339312173034,0.375259017272419,0.3910478518607426
52750.0,0.29591061651829187,0.31918798936640946,0.326503735118675,0.388790149958408,0.5561996928968173,0.6069526644044875,2.566566448809451,2.7823597286113824,0.37516744756006193,0.39093654897321745
52850.0,0.2958769559105479,0.31913304975812556,0.3264421078245071,0.3887767491690193,0.556187016328925,0.6069512402792969,2.5666488276050035,2.782446288265754,0.3750602753247874,0.3908062827725722
52950.0,0.2958891347629834,0.31919000512491064,0.3265131358100878,0.3887797157524281,0.5561230193952899,0.6069568091254391,2.5666213659348056,2.782458872693481,0.3750057240361467,0.3907399771584153
53050.0,0.29588844211749515,0.3191983478883,0.3265243182734101,0.3887878087569387,0.5560798099941564,0.6069540630714056,2.566680709535632,2.7824638689936876,0.3749263809804102,0.39064353858945
53150.0,0.2959169144212318,0.3192207008403349,0.32654474800062444,0.388801416739248,0.5560070365562263,0.6069477526293225,2.5665629762378153,2.78256855932224,0.3748517999554505,0.3905528889226003
53250.0,0.29594656973618233,0.3191958065409135,0.32650270953668614,0.3888011632133709,0.5559403579275507,0.6069501042234162,2.5665546021565127,2.7825188726583705,0.3747504534135356,0.39042970833798324
53350.0,0.29596727294574454,0.3191820272436936,0.32647809288019186,0.3888131222280269,0.5559265993139775,0.6069456992371491,2.5665912372481694,2.7825780808852714,0.37463161141754664,0.39028526497799165
53450.0,0.2959531694249917,0.31913499715800187,0.32642071444551934,0.38881992788061875,0.5559504967166188,0.6069439299545593,2.5667362517197447,2.7825959105009326,0.3745779806790963,0.3902200815838405
53550.0,0.2959304842493241,0.3192079118537716,0.3265236748151694,0.38881497745610194,0.5559843887135625,0.6069361916677779,2.566725735890517,2.782609939363219,0.3745422904586515,0.39017670352446665
53650.0,0.29591975372677004,0.3192426461962249,0.3265726981151964,0.3888004557095884,0.5560121898939443,0.6069420886842959,2.566763718667985,2.7825791835576985,0.37446439484636806,0.3900820294753947
53750.0,0.2958673796780092,0.31920517810429455,0.32653991475255567,0.3888018111006343,0.5560612825807894,0.606943684768677,2.5668480780587632,2.7825857511382446,0.3743734528449223,0.3899715000009032
53850.0,0.2958157089699029,0.3190543313851773,0.3263578984299778,0.38880068285961555,0.556115949564539,0.6069411895786738,2.5668597041970624,2.782670284947067,0.3742784286108933,0.38985601032231404
53950.0,0.29577682543002964,0.3189819935944259,0.3262750464460933,0.3888018236173296,0.55619580730663,0.6069390743452607,2.566988050522813,2.782702605344251,0.3741793702678789,0.389735619095077
54050.0,0.29578505375109027,0.3189444547883136,0.3262231236857267,0.38880805687909803,0.5562161662133909,0.6069393720745436,2.567001215291535,2.782634901848406,0.3741025959196783,0.38964231184756093
54150.0,0.2957550282760942,0.3188816662724761,0.32615003821419614,0.3888146663410288,0.5562527007811491,0.6069383760226245,2.567042035865317,2.782676404254467,0.3740435311882001,0.38957052845751405
54250.0,0.29574646518706904,0.3188745731667018,0.3261434071031578,0.38880496245160406,0.5562537096090392,0.6069436508083007,2.5670403110889395,2.78262375261911,0.3739562846706445,0.3894644957012241
54350.0,0.29579842026718906,0.3189261490549904,0.3261948638168708,0.38881390435266583,0.5562138691100439,0.6069345550220065,2.566983390620406,2.7826246415906732,0.3738693431785577,0.38935883474488725
54450.0,0.2957808062550135,0.3189432527920931,0.32622287884660384,0.3888171409278182,0.5562171493636483,0.6069273291583449,2.566900978954869,2.7826402201560074,0.3738021721977309,0.3892772018582258
54550.0,0.2957408657811839,0.31886878332877944,0.3261375574151666,0.38880708694005617,0.5562182178145221,0.6069340617037458,2.5667932065424277,2.7825714242524247,0.37373086683885276,0.38919054517666274
54650.0,0.2957394647656571,0.3187934156594874,0.32603894308326264,0.38879808628820045,0.5561817716052775,0.6069382079010633,2.566813903553,2.7826291331502,0.3736683734073716,0.38911459814635996
54750.0,0.29573222908598096,0.31877218879607877,0.326013318990681,0.3888123779249984,0.5562077404978905,0.6069302843783861,2.5668034817660645,2.782726804533834,0.3735888686510939,0.3890179784067266
54850.0,0.29572349132031955,0.318781396265116,0.32602816639062343,0.3888179321457625,0.5562053563289638,0.6069207489380507,2.566831378881588,2.78274755152372,0.3735096185398655,0.3889216690401576
54950.0,0.2957526227517162,0.3186200613241776,0.3258069705898083,0.3888181860871766,0.5561664027952173,0.6069147058288478,2.5668992006296323,2.782748204838294,0.37342635881322533,0.3888204879340644
55050.0,0.29578438856769146,0.3187105918656964,0.3259159700450694,0.38881867801862396,0.5561386714137798,0.6069219451054657,2.5667270086294875,2.7827252521984622,0.3733263918658641,0.3886990047596467
55150.0,0.29581266007664253,0.31866414103625673,0.3258460350521355,0.38881434541162224,0.5561462167503763,0.6069233558775181,2.566666049788998,2.7826697418341335,0.3732458627996034,0.38860114420031594
55250.0,0.2957976238067264,0.31861853090142983,0.32579081598833665,0.3888147575195762,0.556166404227978,0.6069220466598071,2.566748283779313,2.7826108101817724,0.3731655962011057,0.3885036035319105
55350.0,0.29581385741211647,0.3185700773551814,0.32572203219443036,0.3888129069851971,0.5561735108670123,0.6069288721071165,2.566620660145483,2.7824834452496066,0.37310451581790455,0.38842937874453487
55450.0,0.2957593181514385,0.3186184665098802,0.32580277027967613,0.3888135105185376,0.5562051180321366,0.6069302627545214,2.5667892472964047,2.7824142465021557,0.3730351946982025,0.3883451404817669
55550.0,0.29579076540923555,0.3187007041563668,0.32590097061975093,0.3888203682520338,0.5562180698817304,0.606928948173767,2.566764617165031,2.7823668971907494,0.3729493401965892,0.388240812000318
55650.0,0.2957373891520967,0.3187189066121377,0.3259416692424363,0.38881602972458895,0.5562908123843239,0.6069308727606139,2.5669125800044283,2.782418546377883,0.37287837100726007,0.38815457262592745
55750.0,0.2957271828662726,0.3187383136779048,0.3259703833615606,0.3888217305895065,0.5562775555595416,0.6069263331599599,2.566911130498763,2.7824951175395687,0.3728159213775985,0.3880786865380787
55850.0,0.29568771406104655,0.31876612169658336,0.3260193355248949,0.38881742073540365,0.5562987233890173,0.6069255698197151,2.5669813068574627,2.782494422313416,0.37276815097321087,0.38802063839129036
55950.0,0.29569569240921245,0.31879436180559223,0.326053943615883,0.3888238244586204,0.5562939000196598,0.6069183750067176,2.566943999166658,2.782586664628491,0.37271426173148403,0.387955155344157
56050.0,0.2957203757486942,0.31881912684949193,0.3260787343383141,0.3888230605432583,0.5562453836684449,0.6069211967672449,2.566842596483905,2.7825287236040075,0.3726749561139636,0.3879073937277287
56150.0,0.2957401268995918,0.3188434195791059,0.32610445442123887,0.38882674824419516,0.5562016704956279,0.6069206247440082,2.566709500905104,2.7825529066304053,0.37259859461013584,0.3878146048615809
56250.0,0.2957399264995001,0.3189148695376334,0.3261984230639039,0.38882958680669943,0.5561645126308864,0.6069236102469427,2.566647990572593,2.782562785982478,0.3725245255328545,0.38772460239107115
56350.0,0.29572273914124464,0.3188282025669004,0.3260899196435351,0.3888331644424384,0.5561517985483843,0.6069184220333405,2.566654125532123,2.782572627209438,0.372446584850028,0.3876298963326567
56450.0,0.2957357698456733,0.31889491786502716,0.32617350724253835,0.38883669229821904,0.5561008662379763,0.6069190979787911,2.566633665350184,2.782619631882828,0.37237705922963615,0.3875454161964695
56550.0,0.29574178355443687,0.31891070927113413,0.326192371639239,0.3888445520774285,0.5560690350303267,0.606919241039075,2.566561998712196,2.7826558607472447,0.37228127626904534,0.38742903208308044
56650.0,0.29578328449505586,0.3188722678152253,0.3261288054301357,0.3888479574956141,0.555999188010803,0.6069139114931899,2.5664817543071416,2.7826460698736954,0.372193974528741,0.38732295450426324
56750.0,0.29580523479677506,0.31884801671710455,0.32609003389206526,0.3888394263072996,0.5559605998132189,0.6069156490634651,2.56649166039465,2.782636315104731,0.37211102477239866,0.3872221659082228
56850.0,0.2958058599724999,0.31897844699024186,0.3262612600529608,0.38884783644841603,0.555952753689469,0.6069020773601294,2.5665595792232305,2.782809515493857,0.37203842411541077,0.3871339528667962
56950.0,0.29586880730780374,0.31924898991807926,0.32659704730988015,0.38883842975321276,0.5559106951589965,0.6069064634510501,2.5664411363744493,2.7828135553110585,0.3719379496214443,0.3870118731307562
57050.0,0.29586862552424126,0.3192232647717832,0.3265632942495821,0.38882474349221324,0.5558931482357893,0.6069080296576875,2.5664545714996843,2.7828754182986106,0.3718698645930394,0.3869291484685967
57150.0,0.29592993907211124,0.3193584518690121,0.32672169874803814,0.3888164969053239,0.5558357684030028,0.6069067907823258,2.5664224570354763,2.782868829048761,0.3717860236108008,0.38682728093455493
57250.0,0.29594855796948005,0.31935540796453404,0.3267118465344081,0.38880492140900597,0.5558135229078968,0.6069156870622474,2.566500496664185,2.7827592129244856,0.37171836502294586,0.38674507589715446
57350.0,0.2959459214850182,0.31936901502732984,0.32673055871205636,0.38880313658427024,0.5557927499084584,0.6069142647905131,2.5664265799232022,2.782817360241601,0.37165089577686494,0.38666310157189526
57450.0,0.29596454922531495,0.3193810793207665,0.32674056020790837,0.38880052451427916,0.5557466362639467,0.6069185914953735,2.566405130697242,2.7827465092797645,0.37161129607761123,0.38661498872000943
57550.0,0.29606347429667457,0.31948624468287795,0.32684768680425613,0.3888007019569874,0.5556544629980368,0.6069182116731364,2.566277758490263,2.7827749474414225,0.3715816389915656,0.3865789560958896
57650.0,0.2961245005469974,0.3195810581650413,0.32695311913071223,0.3887926576029201,0.5555534162460324,0.6069202615739653,2.5661525602119086,2.7827824679484254,0.3714987931295237,0.3864783011051724
57750.0,0.2961409152096372,0.31963432557184546,0.3270179688285395,0.38879229658104336,0.5554916797977526,0.6069262869907136,2.5661386295478055,2.7828453682258294,0.3714338996766479,0.3863994583964087
57850.0,0.296165121109821,0.3196854270019355,0.32707752313945715,0.3887847904969623,0.5554363796650015,0.6069227843944046,2.5661385665695895,2.7828769386728673,0.3713691811228883,0.3863208287921323
57950.0,0.2961715839629891,0.3196839031335937,0.3270734891586408,0.3887832965343766,0.5554019775327432,0.6069261962692742,2.566071214270001,2.782830751332026,0.3713124510071412,0.386251905216458
58050.0,0.2962119836131618,0.3197328860318457,0.32712516964914634,0.3887892255779677,0.5553163597526312,0.606924428519762,2.5659334638051114,2.7828656774150806,0.37125585482938206,0.3861831448334435
58150.0,0.2962704765372758,0.31990557969302635,0.327333754970548,0.38879756388554687,0.5552349916596445,0.6069202593248727,2.5657893092454644,2.7828987658231625,0.3711780099463713,0.3860885695261439
58250.0,0.29631267301129643,0.31989773736680244,0.3273101861642472,0.3887940351255927,0.5551820569603955,0.6069179928241683,2.5657606643588258,2.7829643595715887,0.3710926721047256,0.38598489188605156
58350.0,0.2962978161333766,0.31984354585632657,0.32724363234068227,0.38878459653845127,0.5551992253774573,0.6069237887954042,2.5658229491554607,2.7829680381851047,0.3710211458512359,0.38589799487316423
58450.0,0.29628999138295126,0.31982665847755326,0.32722389670728536,0.38878676125538875,0.5552259157242818,0.6069215240115768,2.565890154969259,2.7830332868050007,0.3709556074272489,0.38581837310834044
58550.0,0.29626806953771173,0.31980580023783906,0.32720337274359335,0.3887808695987387,0.5552748885586926,0.6069226827893746,2.5659076053165215,2.7830487905982872,0.37091137450015227,0.3857646354632633
58650.0,0.2962489495555488,0.319724569846843,0.32710262193839257,0.38876895221424956,0.5552844793780158,0.6069286116178864,2.565942040747259,2.783094929215186,0.3708710594767527,0.38571565784430745
58750.0,0.296262865741828,0.3197274836617486,0.32710207786515216,0.38876628156739523,0.5552548892784802,0.6069314564858586,2.5659167838762382,2.7830030428598937,0.370826983071068,0.38566211089558744
58850.0,0.29629267184543967,0.3196763355926306,0.32702548705603346,0.38875928241575575,0.5552320266435574,0.6069312331141471,2.5659103057296244,2.7829862297684107,0.3707887219794197,0.3856156290063353
58950.0,0.2963054187336198,0.3196165256912864,0.32694287359226737,0.3887660474868436,0.5552195891503109,0.6069272785873122,2.5659615193424368,2.783011879123935,0.3707371669113121,0.3855529971270831
59050.0,0.2963427895486951,0.31950834100011855,0.32678894288485166,0.38876224596033865,0.5551961863473948,0.6069267243569231,2.5659566764483857,2.782978177265955,0.37069524156953565,0.38550206424436967
59150.0,0.29635091214774245,0.3194963021840867,0.32677056762408063,0.38876007627274956,0.5551456441987457,0.6069234670588939,2.5658385877149983,2.7829530410742875,0.3706173048483616,0.3854073837193986
59250.0,0.29640449504397504,0.3195231933058034,0.32678906990237805,0.38875852076981215,0.5550782265278223,0.6069244400938485,2.565763089128093,2.782998872003467,0.37057559038484533,0.3853567077488707
59350.0,0.29643210728385055,0.3196304476740544,0.32692135465383276,0.38875880162028115,0.5550443968930601,0.6069282741655674,2.5656912085422703,2.782876063848014,0.3704999333586447,0.38526479799057306
59450.0,0.2964229486824369,0.3195271360761513,0.3267884521141758,0.38875579138786454,0.5550512186506533,0.6069322635447781,2.5657877766656747,2.782916822224363,0.37041698869079703,0.38516403600876614
59550.0,0.2965088658180942,0.31962155856755303,0.32688554771738293,0.3887683574486203,0.554991351950429,0.6069246528186024,2.5656674003358053,2.7829557653207697,0.37034934039945344,0.3850818569544957
59650.0,0.29655874155319817,0.31964579543819743,0.3269017266591972,0.38876429357864306,0.5549578380915658,0.6069242762066114,2.565616160358391,2.7830079917015538,0.3702687911200862,0.384984006666678
59750.0,0.2965938445593445,0.3197325129968104,0.32700466593429967,0.3887661402925639,0.5549292898863616,0.6069225619654994,2.565488109228621,2.7830566908779564,0.3701791989587989,0.3848751723060889
59850.0,0.29663073675671237,0.3198223427804482,0.3271111332450509,0.38875990918598324,0.554869926985347,0.6069218559422656,2.5653805382163997,2.7830885245466623,0.370086234250008,0.3847622422941279
59950.0,0.29665656482705455,0.3198441753074603,0.32713171002987357,0.3887596168858438,0.5548346149355305,0.606921652683033,2.5653233643591,2.782995153711901,0.37002507788157984,0.38468795253783583
60050.0,0.29662540786633956,0.31973186321569247,0.32699389203977486,0.38875451476971173,0.5548415513480208,0.6069247806031629,2.5654262427668493,2.7829087489568023,0.36993824985190105,0.38458247904336984
60150.0,0.29660400566793294,0.3197070163147605,0.3269679625180492,0.3887600270427986,0.5548276836627818,0.606923575667911,2.5655154803776528,2.7828891316348265,0.3698701207686712,0.3844997206796714
60250.0,0.2966204005413609,0.3196837780743995,0.3269322681562116,0.38875620011780615,0.5547946092181043,0.6069300094604321,2.5654467526337736,2.7828114935549957,0.3698076894517937,0.38442388415150197
60350.0,0.29661503411816126,0.3195684696671897,0.32678240655402724,0.3887567843602419,0.554774734470017,0.6069228347500538,2.565403105746006,2.78281695180336,0.369741766283253,0.38434380662058953
60450.0,0.2966255268340412,0.3195615365612321,0.3267699967612064,0.38874942607280655,0.5547489702403599,0.6069282559428382,2.565491936443351,2.7828389430285405,0.3696650895384066,0.3842506674106083
60550.0,0.2966141619641267,0.31947112021205515,0.3266547356614041,0.38874705550044764,0.5547356773628842,0.6069270532278658,2.565502859812708,2.7828146148823043,0.3695995658759636,0.38417107652478394
60650.0,0.29661823954842353,0.3194865297106603,0.32667370661879186,0.3887383310587002,0.5547181414980793,0.6069298115447478,2.565578040573829,2.782808505083126,0.3695596137962002,0.3841225474719472
60750.0,0.29660769718914115,0.3194594060604954,0.3266413717057781,0.3887426262990744,0.5547186054550542,0.606925482708112,2.565587139737404,2.7828682562169123,0.3695197298774915,0.38407410144538595
60850.0,0.2966151327193291,0.31936843658955066,0.32651947494876316,0.3887514417454878,0.5547179175362773,0.6069203464199523,2.5656948020659387,2.782876866259472,0.36948172227101794,0.38402793474568653
60950.0,0.29666164601800504,0.31942268113033595,0.3265761493084971,0.38874660489737994,0.5546786763137602,0.6069252350248645,2.565539616419354,2.78289037755917,0.36940589217878866,0.3839358268367584
61050.0,0.29671049679688877,0.31946992985023465,0.3266228945241434,0.3887449682699972,0.554634813516568,0.6069258488804524,2.565437349215898,2.782880912205557,0.3693374957681775,0.38385274905608935
61150.0,0.2967233411777775,0.31952614675827823,0.3266927427978642,0.3887501055475414,0.554588968291606,0.6069251524913821,2.5653664917925325,2.7829172597190226,0.369297989397894,0.3838047629080436
61250.0,0.29677087567447197,0.3196390393166564,0.32682617646134293,0.3887478264534698,0.5545243342965827,0.6069295195180565,2.5652811677998972,2.782871863232329,0.36924601500930365,0.38374163291213426
61350.0,0.29679826594189845,0.3197841093112293,0.32700823151301905,0.38873337278880693,0.5544682238268325,0.606932405339774,2.5652042708218747,2.7828592110064436,0.36918344150388316,0.383665629363985
61450.0,0.2968027930297812,0.319861096793383,0.32710799226194354,0.3887367583493551,0.5544467950074045,0.6069290979805125,2.5650869494209263,2.782856361988864,0.3691424132668399,0.3836157956180541
61550.0,0.2967760009827745,0.3198030394445207,0.3270401086753552,0.3887395297257061,0.5544267355526312,0.606931162775592,2.565091859262475,2.782798287982787,0.36908900682128376,0.38355092741210606
61650.0,0.29678219520859406,0.3196986950208728,0.3269010235333032,0.3887410147271669,0.5544119316799402,0.6069351673127834,2.5650983676986523,2.7828150165123087,0.36902330761864677,0.38347112882515233
61750.0,0.2968555320373137,0.31970179930051656,0.32688205472609466,0.38874483811271937,0.5543803339217179,0.606934948421894,2.5648991929427263,2.782873792869309,0.3689560259019434,0.38338940876197325
61850.0,0.2968651189298743,0.31969633552287535,0.3268718607378185,0.3887460073901996,0.5543604792161808,0.6069424908247298,2.564862339198984,2.7828337629829987,0.3688660327226432,0.38328010449477906
61950.0,0.2968482565751717,0.3196317122331309,0.32679222686848947,0.38874309208722124,0.5543489209213734,0.6069461348485151,2.5649418242904027,2.7828568092239316,0.3687886717389197,0.38318614403484524
62050.0,0.2968515879916465,0.31952162941093504,0.3266464995712829,0.3887402680844764,0.5543235403136129,0.6069502506003183,2.564990433361483,2.782768582842934,0.36872381796353465,0.3831073751498514
62150.0,0.29685705622390535,0.31947343176111104,0.3265814355013757,0.3887401535947873,0.5542885874724462,0.6069490434586784,2.564913386820809,2.7827948755003784,0.3686469308858641,0.383013991878123
62250.0,0.29682821858004366,0.3194154144915074,0.3265142474922531,0.38873655168117455,0.5542921398853029,0.6069512136351272,2.5650148928069405,2.7828756985827714,0.3685737769574008,0.38292514350844914
62350.0,0.2968620979236238,0.319401223777124,0.3264849490453669,0.388741643493662,0.5542738689034659,0.60695065035044,2.5649717271881793,2.78290333900426,0.3684904558632587,0.38282394766276673
62450.0,0.29684449601979124,0.31932650255389644,0.32639227603604376,0.3887367400743973,0.5543000112087878,0.6069505692462938,2.564970341244057,2.7828780485341733,0.3684264344101889,0.38274619247135916
62550.0,0.29683208347139456,0.3192132374781044,0.3262473144516418,0.38872977450667284,0.5543230324055572,0.6069543252705832,2.564938589090106,2.7828704247228817,0.368383277352652,0.3826937777969677
62650.0,0.29684767301677334,0.3192131303184493,0.32624227404183315,0.3887226576388117,0.5543028842316962,0.6069587077620507,2.564988331772462,2.7828372910799786,0.36833159565083184,0.38263101021597223
62750.0,0.2968061083169517,0.31917996300295653,0.3262117459042724,0.38872175402847836,0.5542523625121512,0.6069600484454469,2.5650299507361507,2.782882343440705,0.3682628671826215,0.3825475398915828
62850.0,0.296800281747418,0.3191294528496368,0.3261471923389055,0.3887174060451183,0.5542276176990023,0.6069650443111527,2.5649934789266813,2.7828015645492377,0.36820632080131244,0.3824788651589196
62950.0,0.2968113752668156,0.31915206010140273,0.32617341819227297,0.38872147922084993,0.5542417118075964,0.6069689123286408,2.5649698290520893,2.7828020556718682,0.36816699202053377,0.3824311012198924
63050.0,0.2968076034247863,0.3191530319493223,0.3261758809141765,0.3887249133264249,0.5542754278282661,0.6069735610854743,2.5649938324216404,2.782751794615401,0.3681192044711829,0.38237306459708553
63150.0,0.29675645653333693,0.3190936946965247,0.3261139695478123,0.388719807565924,0.55430903706988,0.6069707526405004,2.5650320179420563,2.7827080229509153,0.36805790957963885,0.38229862417962207
63250.0,0.29675160668853184,0.31906962257507443,0.3260838561394164,0.38872399342557273,0.5543110780857221,0.6069670044742415,2.565131733928287,2.782805092470395,0.3679967785353456,0.38222438329631475
63350.0,0.29673730032149964,0.3190839132907934,0.3261071345097143,0.38872096608553736,0.554341210083503,0.606966583005797,2.565120645851077,2.7828371399760514,0.36792735570521223,0.3821400730781033
63450.0,0.29674485799824235,0.3191995062238978,0.32625668138053243,0.38871774843969015,0.5543479220185659,0.6069726245449282,2.5650670405609146,2.782813932231146,0.3678632005890403,0.3820621608367064
63550.0,0.2967797095956923,0.3193105293121854,0.3263916440802261,0.3887137954073254,0.5543242435209517,0.6069783323629878,2.5649632467107875,2.7827609026324476,0.3677975443303888,0.38198242617869393
63650.0,0.2967799051573696,0.319392686202481,0.32649956024523036,0.38871028781736316,0.5543157216697303,0.6069832367127029,2.5649838926637676,2.7826640524879225,0.36773878272061633,0.38191106509577677
63750.0,0.29676692955218203,0.31934044105916504,0.32643497324707393,0.38870635817065363,0.5543240106037554,0.6069857727721956,2.56503427851083,2.7827149442388324,0.36768519025125945,0.3818459819444164
63850.0,0.29677049490831453,0.31932071716188887,0.3264079298701551,0.3887109864880773,0.5543244428434947,0.6069840722933119,2.565007764518357,2.7827312188060516,0.36761837678280823,0.38176484368821706
63950.0,0.2967529866566391,0.31923715739095804,0.3263036110503154,0.388713941306356,0.5543253428406125,0.6069834717205396,2.564961010067431,2.782741191947004,0.3675517592176741,0.38168394398793626
64050.0,0.29675095680483504,0.31923436853995957,0.326300583656713,0.3887152686762277,0.5543493466144166,0.606981936269539,2.564942501094747,2.7826980535859405,0.3674869948003987,0.38160529535499665
64150.0,0.29676671439159574,0.31928542238585716,0.326362730612625,0.3887129958629349,0.5543283814749578,0.6069833673676208,2.5649661358308298,2.7826129600308342,0.36742076135234936,0.3815248633956132
64250.0,0.2967767555455725,0.31928878884138245,0.32636399930577986,0.3887099303201044,0.5542712175685979,0.6069840158129872,2.564897870268361,2.782568599699575,0.36738111402596807,0.3814767171512499
64350.0,0.2967911665078923,0.3193935103557403,0.3264971041364926,0.3887163758974694,0.5542443784867368,0.606981398890464,2.5648158357317685,2.782560116319766,0.3673464794780561,0.3814346584278591
64450.0,0.29680320134588023,0.31932327892358414,0.3264010175908625,0.3887269184141195,0.5542205706660875,0.6069787900885985,2.5648116287914524,2.7826323347958675,0.3672954489887941,0.3813726894902747
64550.0,0.2968077263583012,0.3193685986296045,0.3264591584862998,0.3887249362855289,0.5542383541695712,0.6069771188672564,2.564782652010349,2.782636174305252,0.3672396121797919,0.381304884429678
64650.0,0.2968169063042042,0.31938113958814895,0.326472755763103,0.388721803947957,0.554256392012498,0.6069791650554556,2.564761495612452,2.7826570148235192,0.3671888221411433,0.38124320827827635
64750.0,0.29678081770076636,0.3193320272573615,0.3264195502608628,0.388720259912479,0.5542913622955631,0.6069790427947102,2.5648037327411903,2.7826345491663074,0.36713488060099764,0.38117770556054886
64850.0,0.2967496190316468,0.3192919306911096,0.3263766572126551,0.3887169312498072,0.5542961558033028,0.6069789209110151,2.5648658737313177,2.782585940746708,0.36707129738048516,0.381100495229045
64950.0,0.2967160825460812,0.3192602034613594,0.32634549860616113,0.3887074107950121,0.5543041677572325,0.6069811088358955,2.5649001189821856,2.782559033080101,0.36701601184898663,0.3810333614232244
65050.0,0.29670774878418926,0.31925484168215346,0.32634107087865655,0.38869735917978115,0.5542973974266344,0.6069869794468992,2.564880452006094,2.782509152172068,0.3669576218121293,0.3809624582703922
65150.0,0.29671741465191603,0.3192133042779129,0.3262834410175119,0.3886965830497524,0.5542642476707959,0.6069896087550495,2.5648255446108754,2.7825438398274636,0.3669058464776317,0.3808995877837603
65250.0,0.296762939662656,0.31922124297108556,0.32627956686802057,0.38869931270622066,0.5542322723023401,0.6069870193560288,2.5647141003559875,2.7825707567049363,0.36687838925357885,0.38086624679632325
65350.0,0.2967508582128535,0.31912487531343536,0.3261567092593325,0.3887008367114989,0.5542395678719528,0.6069832137228232,2.5648080357005507,2.7826220746594066,0.3668332386102593,0.3808114211363505
65450.0,0.2967787776549105,0.3191856643675201,0.3262278287629117,0.3887092206977998,0.5542101724954545,0.6069815587233232,2.564819179744083,2.7826472645298415,0.3667753208759829,0.3807410930523574
65550.0,0.2967879164275892,0.3191483257506713,0.32617588296649713,0.3887068725567648,0.5541901725374135,0.6069796036673767,2.5648196128097753,2.782779163241039,0.36670793863299217,0.380659273066974
65650.0,0.2967915711091249,0.319120714544685,0.32613844533871816,0.388708764249382,0.5541671870953983,0.606978568490963,2.5648779262474966,2.7827492025758978,0.36665034322272116,0.38058933743064466
65750.0,0.2968164636939406,0.3192486389253321,0.3262987511409123,0.3887029628810482,0.5541495946829706,0.6069871180666483,2.5647961464895257,2.7827451923764674,0.3665897083573443,0.3805157116403814
65850.0,0.2968436104697378,0.31919494629011563,0.3262196518336629,0.38870329007528776,0.5541305371216838,0.6069790891558248,2.5647890204882997,2.782794333068057,0.3665228815265543,0.38043456789091445
65950.0,0.29688055820652776,0.31933592053150656,0.326393320119357,0.3887121332663664,0.5541273066367455,0.6069744204030293,2.5647788847816044,2.7827963232412722,0.3664610064491367,0.38035943733838323
66050.0,0.29688396925453736,0.3193042278911561,0.3263505948912363,0.3887083520715858,0.554113336664093,0.6069727937502869,2.564818741571441,2.7827559203706183,0.36642617804380684,0.38031714790379456
66150.0,0.29685984142573874,0.31923834788712224,0.32627159277498563,0.38871362469366316,0.5541368989130927,0.6069732883856662,2.564941623441407,2.7827398267405927,0.3663929833761528,0.38027684235606674
66250.0,0.29682030903281,0.319139917808517,0.3261546519951678,0.3887148364394316,0.5541570693272555,0.6069743852923006,2.5649931929183554,2.7826920863895284,0.36634880052899077,0.3802231950190281
66350.0,0.2968190035096275,0.31918583875729983,0.32621541554942546,0.3887142078523166,0.5541425148076141,0.6069729167608656,2.56496924343081,2.7826324325085308,0.3663015587483927,0.38016583380584357
66450.0,0.29680514433158334,0.3191465375667315,0.3261681182977781,0.38871338919752385,0.5541221351070712,0.6069758167672452,2.5650161026894547,2.782639169571841,0.3662701197961191,0.3801276606497903
66550.0,0.29678535442033005,0.3190960971457771,0.326108044859489,0.3887129267741807,0.5541634235398418,0.606973448933903,2.5650748405495234,2.7826879576117216,0.36623245156379636,0.3800819240969808
66650.0,0.29673506225454754,0.31906060844821765,0.326077208680514,0.3887116374172086,0.5542266432611667,0.6069727385935731,2.5651229012532455,2.7826585844608265,0.36616355834888203,0.37999827488757776
66750.0,0.29669287606858563,0.3189622466693001,0.32596119171523896,0.38871443742117257,0.5542658536950759,0.6069750265913659,2.565203772728006,2.782729669081344,0.36613855910624427,0.37996792131780993
66850.0,0.2966772423398455,0.31889367711610656,0.3258759851886458,0.3887192226499455,0.5542820601038129,0.6069708755291657,2.5651692248089812,2.7827197630253013,0.3660948780051838,0.37991488483750807
66950.0,0.29666083888804656,0.318851749272423,0.325826035393227,0.38871890910225093,0.5542713327657541,0.6069698734895705,2.565215432773032,2.782709887781815,0.36605594950181863,0.3798676190765054
67050.0,0.2966877291299669,0.31887489240771627,0.3258480008664375,0.3887148447376379,0.5542130616993034,0.6069727520842373,2.565189909311614,2.782677675973751,0.3660186422755947,0.37982232202801525
67150.0,0.2967010915955923,0.3188358095145471,0.32579243514621864,0.38870644505036656,0.5541845988890711,0.6069747285967477,2.5651927605684746,2.782730437477189,0.3659798471994145,0.3797752187042778
67250.0,0.296730323697359,0.31884356024862615,0.3257934345933101,0.38871036986519025,0.5541508676450907,0.6069786322879986,2.565078135674114,2.7826938310880553,0.36593338256378205,0.3797188036202604
67350.0,0.29674846224448254,0.31888524429362397,0.3258425186519256,0.38870430491676156,0.5541452985107871,0.6069841576220133,2.5649876053487577,2.78266772631052,0.36589319190371516,0.37967000634589343
67450.0,0.2967608203739186,0.31890086777370485,0.32585916838506623,0.38870718528319165,0.5541372255415042,0.6069815125053775,2.5649536842164418,2.782672827735106,0.3658746669484918,0.37964751445079503
67550.0,0.2967834139063023,0.31894876414334705,0.3259150170749897,0.38870275852665237,0.5540883184556852,0.6069850927447441,2.5648502851781183,2.7826838374566387,0.36583766349962643,0.3796025872224833
67650.0,0.29681685071673575,0.31903102271632255,0.32601261963047845,0.38870836307038337,0.5540609894901775,0.6069823062482478,2.5648329211941756,2.7826800317412976,0.36578995882781257,0.37954466754856275
67750.0,0.29679886951313716,0.31900499563099183,0.3259840638394604,0.38871334841137456,0.5540781685879175,0.6069826275626953,2.564930738131833,2.782658526885891,0.3657346887715788,0.3794775629326777
67850.0,0.29676679914242854,0.3189899603023107,0.3259743823811308,0.388716274907779,0.5540995711190697,0.6069830953117884,2.5650459532213836,2.7827166659505242,0.3656764978474119,0.3794069125108209
67950.0,0.29674771165110075,0.3189482674953453,0.3259255850463935,0.3887167897642937,0.5541076658180161,0.6069825315300748,2.5651063759924893,2.78275403308453,0.3656169347488126,0.3793345966282803
68050.0,0.29674220241152766,0.31893836756699445,0.325914305187284,0.3887095939881822,0.5541085362448749,0.6069857900692136,2.565163680876218,2.782606142484988,0.3655529693658832,0.3792569364893355
68150.0,0.2967708742872873,0.31897653109145685,0.3259554518013387,0.3887071437032894,0.5540882745667709,0.6069903596425595,2.565187067869477,2.7826186224549074,0.3654861567064124,0.3791758201248331
68250.0,0.2967681334317258,0.31889908895789765,0.325854532123266,0.38871489744250665,0.5540585485926948,0.606988762069421,2.565084386504809,2.7826193426179766,0.3654255935079126,0.379102291715443
68350.0,0.2967898475835659,0.3190132539344497,0.32599775307329887,0.38871425297723017,0.5540271539553189,0.6069855598308734,2.565081486886457,2.78268004104747,0.36535615153517703,0.3790179844511405
68450.0,0.29677813979331635,0.31895727840207255,0.3259278648219674,0.3887302089033346,0.5540084147784544,0.6069784225212198,2.5651238835442167,2.782721566660559,0.365291436409853,0.3789394165388587
68550.0,0.2967984301239244,0.31895562765869034,0.32591931831247395,0.38872600677892627,0.553970182783621,0.6069772869834142,2.5650523773784624,2.782697332723694,0.3652493987383685,0.37888838069983616
68650.0,0.2967935126704969,0.31890879439216124,0.32585931150468433,0.38872449255553637,0.5539419673420634,0.6069765917466614,2.565040798918507,2.7826149026083358,0.36521193311120836,0.37884289577082886
68750.0,0.2968169754527321,0.3188945818244656,0.32583325811272473,0.38873155566402595,0.5539299792003025,0.6069744440080879,2.56500307329769,2.782618529219668,0.365168553112298,0.378790230790918
68850.0,0.2968509732259622,0.3188656118580082,0.3257844982852227,0.3887277872735886,0.5539181711231501,0.6069785478787534,2.565019191024378,2.782616336638515,0.36514465606307295,0.37876121897633974
68950.0,0.29686071882320353,0.31886159817149634,0.32577616025238837,0.3887257360256891,0.5539087177850938,0.6069797392351095,2.5649874077194594,2.782569193521185,0.3651028989255279,0.37871052462078814
69050.0,0.2968418304166327,0.3188591969016931,0.32577894065414065,0.38872613817814883,0.5539165254666844,0.6069826649867496,2.564960065557689,2.7825612909815445,0.3650820502156227,0.378685213788598
69150.0,0.29683739265597764,0.31877608557442577,0.3256711033487952,0.3887251894495853,0.5539095602377406,0.6069831238883032,2.5650210087276837,2.7825794355128024,0.3650463557666172,0.3786418800228282
69250.0,0.29685537569676446,0.31868894485594607,0.32555092373454597,0.3887186391207806,0.5539202321988129,0.6069821374420598,2.5649936908481363,2.7825542070334333,0.36501368700121245,0.37860221966108176
69350.0,0.2968417923125488,0.3186592315186519,0.3255161409834272,0.3887234374381031,0.5539108304134043,0.6069789909301969,2.5650226880101967,2.782529050851635,0.3649914408281597,0.37857521256969545
69450.0,0.29687033933389223,0.3185909970463354,0.3254174894702461,0.3887283030093891,0.5538873450346286,0.6069759974658402,2.565030002007493,2.782521244697283,0.3649337066675521,0.37850512302281974
69550.0,0.2968843999326052,0.31858701617698515,0.3254078384252189,0.3887293983302147,0.5538831936276977,0.6069779011085399,2.56501860613318,2.782486146562478,0.36489825375400015,0.37846208325959124
69650.0,0.2968981792652379,0.31864851457464594,0.325484334243317,0.3887454111429759,0.5538588103544815,0.6069726206371775,2.5650172937403024,2.7825372886824606,0.3648437099047098,0.3783958675015821
69750.0,0.29685663059276024,0.3185882273069948,0.3254181577028971,0.38874649644372206,0.5538379378073434,0.6069762440681856,2.565083372213209,2.782538108987956,0.3647995852097257,0.3783423008267694
69850.0,0.29685011734556516,0.31848561264209047,0.3252853397352842,0.3887467441370682,0.5538181271563759,0.6069762780776226,2.5650547709468388,2.7825446540695467,0.36474235652054665,0.3782728265395252
69950.0,0.2968298070628735,0.3184182066325063,0.3252031322115338,0.38874722779285165,0.553813812525911,0.606977598604737,2.565159197704455,2.782493998461396,0.36472038551854213,0.3782461543862492
70050.0,0.29686682029935374,0.3183998999513299,0.3251674392705224,0.38874869516518806,0.5537895247748069,0.606969921914034,2.5651105822752562,2.782513432691399,0.3646940495943592,0.3782141834389332
70150.0,0.2968258732124124,0.31832544202625984,0.32508244936775477,0.38875649420863906,0.5538328747986485,0.6069652606520216,2.565200383843972,2.782517133254256,0.3646750490344759,0.37819111744650186
70250.0,0.2968044996579915,0.31825748217936883,0.3249998481146588,0.38875627525892625,0.5538228637314773,0.6069600432734051,2.565294196277814,2.782580603931606,0.3646298069685019,0.3781361954289658
70350.0,0.2968567964065778,0.3183070166922609,0.32504851449633276,0.3887531775674516,0.5537641255987835,0.6069569728930646,2.565188738834692,2.7825770918552926,0.36456575389728296,0.37805843813626155
70450.0,0.2968778573288886,0.3183395524298399,0.3250846566044246,0.38874583610155977,0.553693489091709,0.6069597308767795,2.5650793289349623,2.7825253327360286,0.3645308954214026,0.3780161219071027
70550.0,0.29690569948638745,0.31827491923928375,0.32499095973305114,0.3887457191290465,0.5536261711386088,0.6069631897492597,2.564939045627459,2.7824878906275665,0.36446713347614423,0.3779387189551181
70650.0,0.29691532788378444,0.3181953457577624,0.32488335137529833,0.3887487320081553,0.5535971182290411,0.6069657895854269,2.5648600173591944,2.78251283304701,0.3644382127150007,0.3779036111853994
70750.0,0.29691922396065884,0.3180904048606989,0.32474420457214004,0.38874979467798515,0.5535794547073539,0.6069635764865512,2.5648843886761084,2.782537703482888,0.3644151038972244,0.37787555879472456
70850.0,0.29690304320544475,0.3180229340610126,0.3246606140441911,0.3887442018352935,0.5535985377764606,0.6069640513189649,2.5649538561466367,2.7825596812730398,0.3643819281562942,0.37783528604368577
70950.0,0.29691922990999337,0.3180460826393642,0.3246859506400236,0.38874317188527385,0.55358627785373,0.6069633972741746,2.5649146030287735,2.7826013258394533,0.36432578971505303,0.3777671387425738
71050.0,0.29694192392981283,0.31799543852578455,0.3246122573988042,0.388741029176828,0.5535908009739482,0.6069614783746882,2.5649247177909142,2.782609075458668,0.36426979676206017,0.377699168514679
71150.0,0.296948989410708,0.3179482841876437,0.32454806254610924,0.3887380951299917,0.5535756349172886,0.6069629379769782,2.564969939130279,2.7826322633721845,0.36422396204881036,0.3776435297874482
71250.0,0.2969731012098508,0.3179946120444024,0.3246013725924043,0.3887394234580471,0.5535634587584736,0.6069617268529562,2.5648901325008944,2.782603459841812,0.3641753691429278,0.3775845432303773
71350.0,0.2969989523927461,0.31801591935472745,0.32462125182849305,0.3887350228954411,0.5535202029403933,0.6069648638421323,2.5648946346606065,2.7826097774545855,0.36412688553858324,0.3775256897006694
71450.0,0.29705276324897595,0.31809009053615184,0.3247018219692642,0.3887399657031362,0.5534832262669522,0.6069621138962364,2.5647717705632855,2.7826538621505112,0.36405578382185355,0.37743938100616004
71550.0,0.2970458376809373,0.3181310362025009,0.3247578128807066,0.3887386598739878,0.5534849268354041,0.6069638439714329,2.5647275177160065,2.782643317933084,0.3640019032240941,0.3773739771178841
71650.0,0.29703051694617705,0.31814336258857173,0.3247788283618958,0.38873027316241726,0.5534802026489508,0.6069661274790303,2.5646736171037996,2.782593725534725,0.36395522149236154,0.37731731204296015
71750.0,0.2970622479973551,0.31817004375589236,0.32480392242286127,0.3887342264816655,0.5534402307981773,0.6069625510445849,2.5645766576494755,2.7826292829887844,0.3638987732587311,0.37724879223400654
71850.0,0.2970740718414643,0.3181153940057749,0.3247283809717011,0.3887330256759792,0.5534213859236475,0.6069639949339606,2.5645119832604473,2.7826438716288138,0.36385934764360084,0.37720093564575136
71950.0,0.29707725426983517,0.31805214900405854,0.32464425877767156,0.38872037191595865,0.5534214951842225,0.6069687704131975,2.564522536755638,2.7826334011774803,0.36380876383145755,0.37713953507109604
72050.0,0.2970785879285817,0.3180122145027511,0.3245913542832043,0.3887211550741019,0.5534111948480936,0.6069679810134481,2.5645330610193984,2.782634062217234,0.36377370629287775,0.3770969811053769
72150.0,0.2970713450591144,0.31799920649743435,0.3245765343780492,0.3887279004102595,0.5534023090463056,0.6069674709983223,2.564565728490071,2.782656895818044,0.3637359084915977,0.3770511011240495
72250.0,0.2970850202453083,0.31805334739559404,0.32464339307139817,0.3887311201872495,0.5533646593126738,0.6069623949841515,2.56451526345926,2.782744713068127,0.36369398906558453,0.3770002184511017
72350.0,0.2971121817354233,0.31816432067153133,0.3247807071943081,0.3887311493039087,0.5533351301295074,0.6069639673259511,2.5644262376409506,2.7826830219814958,0.3636396163391629,0.3769342200890217
72450.0,0.2970986545493831,0.31821718291757034,0.3248544346904292,0.38873715733386494,0.5533412927357804,0.6069641550841242,2.5644395970151788,2.7827015514754128,0.36359649544141465,0.3768818796614448
72550.0,0.2970689537863696,0.3182021158003142,0.3248439667189825,0.3887433801211526,0.5533788645228875,0.6069666855039884,2.564538373309434,2.7827172768997865,0.363549301441837,0.3768245955909031
72650.0,0.29706899055217917,0.3181538235345502,0.32478048532900966,0.3887455138987832,0.5534073859960632,0.6069711359788564,2.564641003452331,2.782730206521691,0.36349114669009225,0.3767540078131387
72750.0,0.2970740517746905,0.3182118563730829,0.32485516638972056,0.3887510457696892,0.5534319803164222,0.6069662272683521,2.5647584732063105,2.7827582164224265,0.36346212867426475,0.3767187861617888
72850.0,0.2970489685439114,0.31819672982584113,0.3248431690858762,0.3887423376783802,0.5534372898107097,0.6069676462917447,2.564775421922753,2.7827106579130394,0.36344142568090143,0.3766936572414397
72950.0,0.2970344756762761,0.31823243966882075,0.32489465692362046,0.3887392092340102,0.5534202409836737,0.606968376033226,2.564810145287343,2.782702981503386,0.3634028338393985,0.3766468153284985
73050.0,0.297060555165835,0.31828953236356955,0.3249614966257147,0.3887425665775336,0.5533669628068064,0.60696376504086,2.564784536348321,2.782782929672859,0.3633670610772634,0.3766033953474237
73150.0,0.29710966151229207,0.31841868964479403,0.3251158127721518,0.38874874492722367,0.5533167010703887,0.6069658651282942,2.5647193527812804,2.7827710717405196,0.36333958442656084,0.3765700450834049
73250.0,0.2971424225268111,0.31847561280900377,0.32518032975483574,0.3887473609047313,0.5532691703867524,0.6069690516170405,2.5645697139562476,2.7827688041032266,0.36329295542705087,0.3765134485772097
73350.0,0.2971620982989566,0.3185920377353863,0.3253271615582642,0.38874503951869915,0.5532277678559256,0.6069729110714218,2.564519999047136,2.7827815392837403,0.36326010231192657,0.3764735729084392
73450.0,0.29719239037192474,0.31871662650527516,0.3254813864328996,0.3887486237079668,0.5531743611387184,0.6069679105798403,2.564467699013826,2.7827996799702954,0.36323139745128413,0.37643873233937064
73550.0,0.29723175005176045,0.3188720450088004,0.32567328056672723,0.3887466723434495,0.5531351035336026,0.6069712172506128,2.5644291317712713,2.782741642077427,0.3632109177086345,0.3764138750944222
73650.0,0.2972510380027311,0.3188508068649596,0.3256393056502314,0.3887459757040245,0.5531035559598647,0.6069697628002312,2.5643553702221333,2.782753000378683,0.3631850050329187,0.3763824237271062
73750.0,0.2973767203673988,0.3189189848033145,0.325689410768888,0.38874264903814265,0.5530220607178207,0.6069669563802499,2.5641245190668913,2.782745347547151,0.36315640147499184,0.37634770643155174
73850.0,0.29738145157290513,0.31890516588713075,0.32566976181445884,0.3887417211304393,0.552981679327294,0.6069682197939069,2.5641921904554965,2.7827851097621243,0.3631196820645221,0.3763031387746307
73950.0,0.29738916151517003,0.31884171461033006,0.32558394558309467,0.3887395357872566,0.5529562818623142,0.6069658287244236,2.5641758462200044,2.782769322507602,0.36307353310910306,0.3762471264255927
74050.0,0.2974267662480873,0.3187839634935179,0.32549622548493895,0.38873338274719155,0.5529335187911033,0.6069665500803477,2.5641473914220927,2.782740074359765,0.36302342616998085,0.37618631051136603
74150.0,0.29744102087924057,0.3188109834384751,0.325527257385663,0.38873903606633736,0.5529294277892408,0.6069668649107879,2.5641136220358134,2.782739225689063,0.36297073885255915,0.37612236313449027
74250.0,0.29742878946676016,0.3187963621398506,0.3255118849799647,0.38874094189105185,0.5529120146530014,0.6069663708232863,2.564097452891926,2.7827626185894845,0.362911453922856,0.37605040862862615
74350.0,0.29746922172169393,0.31881511892243897,0.3255238294712446,0.3887398063310685,0.5528860405374505,0.6069613051606543,2.5639656556964225,2.7828424335950164,0.3628657565049948,0.3759949457291533
74450.0,0.29747251901718724,0.3187797166809446,0.3254762645181255,0.3887354367826016,0.5528809552591639,0.6069648493640089,2.563949727816713,2.7828656266754375,0.362837580959789,0.37596074925870554
74550.0,0.2974633591061005,0.3187637231344837,0.32545812325768986,0.38873872644861923,0.5528807125323605,0.6069619455138064,2.5640210263095495,2.782837785351899,0.362800071993852,0.37591522506020814
74650.0,0.2974699543053787,0.31873945300964607,0.32542415260241586,0.38873976311621394,0.5528509999866045,0.6069649435372573,2.563943451297664,2.782806001986288,0.3627733206585572,0.3758827574008114
74750.0,0.2974816556672047,0.3187397399678708,0.3254208521766516,0.3887403154772285,0.5528138753996602,0.6069653917673316,2.563851361517052,2.782862593208624,0.36274259853349233,0.37584547058919043
74850.0,0.29750183348190146,0.3186954649110209,0.32535632050302987,0.38873785381649,0.5527840643411577,0.6069650372072491,2.5638343323093546,2.7828829604665155,0.3626946014878735,0.37578721784102825
74950.0,0.29751423216513007,0.31880381421675186,0.3254948257186901,0.3887467450089328,0.552756200717802,0.6069620151832501,2.56383469132994,2.7829006032095056,0.36265335819472394,0.3757371622162827
75050.0,0.29756369460599796,0.31882513612347657,0.3255073034575413,0.38874487535213764,0.5527202835405255,0.6069652636207349,2.563744443370692,2.782828934112722,0.36262413772716073,0.37570169845074114
75150.0,0.29755632925921843,0.3187742639191679,0.32544275766943775,0.38874743300015063,0.5527258452981332,0.6069619832071402,2.563715652512601,2.782938414522407,0.3625870066679713,0.37565663408448446
75250.0,0.29756912621433407,0.31874865700829,0.32540508097210474,0.3887473960846596,0.5527109274295356,0.6069611035069276,2.563724139380268,2.782926682150041,0.3625618478975652,0.3756261000850641
75350.0,0.2975454720344127,0.31874475662075835,0.32540738891932414,0.3887427532039337,0.5527212644822233,0.6069660654802164,2.563806926853866,2.7828181053813403,0.36254200696981,0.375602020163625
75450.0,0.2975172829075316,0.3187178527806052,0.3253808890264283,0.3887388287549216,0.552742707187446,0.6069695564008399,2.563889495542354,2.7827906620880203,0.362505020651807,0.37555713191254664
75550.0,0.2975292814461607,0.31876164468895646,0.3254346731366923,0.38873990645230905,0.5527651520165188,0.606968670169816,2.5638844869043296,2.7828003497369993,0.3624799598574024,0.37552671712574875
75650.0,0.2975403909458225,0.31884839792450365,0.3255452001178034,0.38874188902275897,0.5527930893180525,0.6069658034923495,2.5639046038393243,2.7828509842608447,0.36245361237251855,0.3754947408599135
75750.0,0.29752682967337557,0.3188240669333644,0.3255174843579323,0.38874652908738916,0.5528159364232814,0.6069607001887728,2.5639431538800825,2.7828698090004935,0.3624141531091964,0.37544685185506477
75850.0,0.2974982602610859,0.3187418144180913,0.32541836001029295,0.3887442141574873,0.5528206615601641,0.606963916098664,2.5639750129170102,2.7828556230735924,0.36237607964118235,0.3754006449134888
75950.0,0.29749205030151216,0.31870531910166444,0.32537234643885515,0.3887431987824981,0.5527866650867006,0.6069619886505744,2.5639054043364053,2.7829073047463897,0.3623210611734506,0.3753338734627762
76050.0,0.2975031044198485,0.3186698045606937,0.32532219603353074,0.38873882478787314,0.5527756374012175,0.6069638795019104,2.5639030356131594,2.7828615497683136,0.362274017334126,0.3752767805269483
76150.0,0.2975698778500346,0.31859632125576903,0.32520463204042843,0.3887382388163251,0.5527588606846922,0.606960381347583,2.563770667477322,2.7828198514003755,0.36224271346305614,0.37523878997626825
76250.0,0.29756201502221435,0.31859989158108276,0.3252117956424414,0.38874059899700014,0.5527534065127014,0.6069559743478744,2.563793397886382,2.7827546578826667,0.36220104777099066,0.37518822448750255
76350.0,0.2975800247676602,0.3185038102785014,0.3250798571533372,0.388745779981861,0.5527308090267319,0.6069531505808671,2.5637728524888037,2.7827813143595974,0.36216465834535366,0.3751440624865625
76450.0,0.2976574207115286,0.318625460107596,0.3252154153463601,0.3887350572794626,0.5526675910060039,0.6069549122967624,2.563692180416158,2.7827791310319667,0.36213092487047166,0.37510312390755046
76550.0,0.297663763382485,0.3186221255126039,0.325209039324927,0.3887410231215693,0.5526486917218585,0.6069534036132742,2.5637044734882877,2.782800461688293,0.3620713758771845,0.3750308563068625
76650.0,0.2976462612684281,0.3185616227401377,0.3251350220598179,0.38874114240581026,0.5526350602079556,0.6069535948650345,2.5637076075738308,2.7827852103864963,0.36201973207223065,0.37496818272755794
76750.0,0.2976211177484739,0.3184891135874759,0.32504762656544794,0.3887425677394341,0.5526360568591939,0.6069539159098873,2.563693796194061,2.782805178113213,0.36197722212922173,0.3749165940620969
76850.0,0.2975989163265245,0.3184007003679324,0.32493840392380346,0.3887459277571187,0.5526396533551937,0.606956578313877,2.563686527149025,2.782771740814433,0.3619168271928739,0.3748433012186109
76950.0,0.2975850613948173,0.3183785818291012,0.3249136882513048,0.38874152499697656,0.552638042390612,0.6069587139868198,2.563735152169362,2.7827721816368736,0.36188349243455076,0.37480284774030526
77050.0,0.29759796660821103,0.3183952141397869,0.32493149193542503,0.38874305743231036,0.5526316335933344,0.6069599356270491,2.5637875422606866,2.782753151745422,0.3618387030071101,0.37474849367920143
77150.0,0.2976265628325551,0.3184407624031812,0.3249823679825208,0.3887463829519264,0.5526309445114128,0.6069566175422187,2.5637646204084485,2.7827497250404054,0.36180166481384735,0.3747035463271485
77250.0,0.2976514184988212,0.31852497554177855,0.325085236326708,0.3887495638182527,0.5526346584510232,0.606951625221676,2.563655034683498,2.782768309104517,0.3617557781491085,0.37464786127744354
77350.0,0.2976379706204646,0.31856614181238757,0.3251435670441348,0.38875240491951296,0.5526440511434887,0.6069487143023322,2.563720256763013,2.782779090381678,0.36170999280180355,0.37459229949093203
77450.0,0.297616662227048,0.3185496162209009,0.32512854461896895,0.3887515004250338,0.552650708189694,0.6069467146970303,2.5637672356485437,2.7827472368792767,0.36166430840071295,0.3745368605150984
77550.0,0.29758479156131323,0.31849395663221325,0.32506540851163895,0.38874509608031593,0.5526414875372339,0.6069465255122394,2.5637702575837737,2.7827554395127594,0.3616187245765152,0.3744815438997447
77650.0,0.2976007884064122,0.31849004144688625,0.32505523525960667,0.3887474304906604,0.5526186398114639,0.606942344593111,2.5637372045991587,2.7827340007844703,0.36158965406385224,0.3744462665823315
77750.0,0.29758797741886966,0.31849386740333874,0.3250642899698862,0.3887453398871563,0.5526098699695181,0.6069422901313124,2.5637299608300115,2.782755060095366,0.36155305809220967,0.37440185723377206
77850.0,0.29759067184552895,0.3184568187124741,0.3250147505849426,0.3887492899581598,0.5525742765025498,0.6069419789084233,2.563617409233016,2.7827760673457087,0.3615014292883596,0.37433920582470226
77950.0,0.2976607993929185,0.31854823000784754,0.32511285105825377,0.3887467907307143,0.5524906672140191,0.6069473130556332,2.563489744786692,2.7826636091420265,0.3614511838139774,0.3742782334615362
78050.0,0.2976964859030727,0.31851487954899366,0.32505780326628314,0.3887437185928767,0.5524271309784627,0.6069493023792095,2.5634162170450323,2.782634713100044,0.3614148321986149,0.37423412138588785
78150.0,0.2977566735513555,0.318634655121464,0.32519630647206954,0.38874712401526124,0.552372586403245,0.6069480876764173,2.5633211243625134,2.782635322142351,0.3613598001208228,0.37416734125522505
78250.0,0.297817333361212,0.31869970863666275,0.3252627408660901,0.38873896452136353,0.5523108969853421,0.606951221070653,2.5631048814334014,2.782623150180546,0.3613148829520031,0.3741128356613486
78350.0,0.29784854565840907,0.3186674488418284,0.3252105326994745,0.3887354174176381,0.5522798687955485,0.6069530701586408,2.5630538238938696,2.7825739988517575,0.3612650896603254,0.3740524133930689
78450.0,0.29785448811133297,0.31859501787390604,0.3251134700850004,0.3887332410307643,0.5522731386470536,0.6069535123835217,2.562986334345905,2.7825338924117053,0.36120921590858374,0.37398461315532794
78550.0,0.29785855262730104,0.31853092003579697,0.32502794979275285,0.38873218746909366,0.5522818296393427,0.6069505162251232,2.5630170347228103,2.782520622368722,0.36115844062365,0.37392300007512974
78650.0,0.297851225886004,0.318501798133713,0.32499197798299295,0.3887300698094428,0.5522739698160227,0.6069524863002328,2.563023502161069,2.782534086302545,0.36111396072813934,0.37386902642606473
78750.0,0.29785122308324885,0.3184966598943968,0.32498522574932903,0.3887217345501126,0.5522851773310816,0.6069558481797012,2.5630388425268777,2.782551324538153,0.3610535731806924,0.3737957502783005
78850.0,0.29784263441184433,0.3184817868098655,0.32496837756352925,0.38871773038022756,0.5522928054178133,0.6069560309951634,2.5631479899731033,2.782563445442729,0.36100440876062007,0.37373609302561794
78950.0,0.2978066901292407,0.3184136922622543,0.3248901786469157,0.38872074053773265,0.5523106737090093,0.6069576066167571,2.5632163328491733,2.7825616047325354,0.36096883820078773,0.3736929311033024
79050.0,0.29779398404994323,0.3184035162693914,0.3248807978240751,0.3887194165876348,0.552311925212837,0.6069589252507824,2.5632490809796087,2.78251802307496,0.36091865403111995,0.3736320370976253
79150.0,0.29780924191739533,0.31844459146657184,0.32492998703917014,0.3887171785757815,0.5522791878813913,0.6069615039607784,2.5632400521795353,2.7824758175865627,0.36086371521765376,0.37356537418519015
79250.0,0.2978242815574928,0.3184657549553975,0.3249530751661675,0.3887266713913587,0.552274293068857,0.6069614263542362,2.5632196904713584,2.7825914370189437,0.3608125719099192,0.37350331715290813
79350.0,0.29784823049692144,0.31857669454014514,0.3250913546680154,0.3887290045437563,0.5522585726707917,0.6069610968985845,2.5631288072209424,2.782605952188442,0.36076276956555636,0.37344288761203503
79450.0,0.2978714173400451,0.3186162243936509,0.32513602089621274,0.3887386241751627,0.5522479263948848,0.6069559854501462,2.563136327379997,2.7826468587761686,0.36071429879879957,0.37338407414439234
79550.0,0.2979059608633025,0.3185610302697732,0.3250526235118069,0.38873494770364203,0.5522220965167002,0.6069604404721446,2.5629854427563594,2.7826574958772192,0.3606635282374518,0.37332247052568407
79650.0,0.2979366125673533,0.3185564031511052,0.32503690876314156,0.38873061100406403,0.5521965825915555,0.6069630010922591,2.5629002211180096,2.7827145600014958,0.360624930669579,0.37327563754241755
79750.0,0.29792909493851577,0.3185572724071344,0.3250404138972716,0.38872861219606775,0.5522032325613472,0.6069641759977868,2.5628992247416518,2.782689977966144,0.36058400079537317,0.3732259748592658
79850.0,0.29794486328881425,0.3185572612520099,0.32503544346901425,0.3887237603567982,0.5522218882668971,0.6069662245932982,2.562900731830173,2.782666711765985,0.3605443533500945,0.3731778684616848
79950.0,0.29792019865097397,0.31852971621128484,0.3250069931588111,0.3887249397908071,0.552253505271979,0.6069647659191184,2.5629360102056533,2.7826510053541043,0.3605011896096109,0.3731254958177423
80050.0,0.29792165626493416,0.31857150546089585,0.325061458065341,0.3887274387882566,0.5522671796729584,0.6069633108893011,2.562943716430169,2.782644083175753,0.3604521423687832,0.3730659847755894
80150.0,0.2979046238478987,0.31854199717171977,0.3250280287877778,0.3887253893104566,0.552295916457686,0.6069654776609077,2.562977605048145,2.7825673159238526,0.3604020214562671,0.3730051713724921
80250.0,0.29787879573889814,0.31843459493075854,0.32489498896248614,0.3887241767015656,0.5523357964386737,0.606962654670963,2.563074958801206,2.7826626886402464,0.3603496463671557,0.37294162329931235
80350.0,0.29788259174917897,0.31831983372279143,0.3247429669144982,0.3887244621224893,0.5523362497044217,0.6069605854314131,2.5630961546745907,2.782691865063624,0.3603128268592272,0.3728969494659383
80450.0,0.29788557984383857,0.318258203051225,0.32466102748783215,0.3887130270420102,0.5523293681868466,0.6069647362991071,2.5631346987363783,2.782706058291406,0.36026068161061314,0.37283368095459174
80550.0,0.29789612332157483,0.31828690585915925,0.3246954375138287,0.38870736561102187,0.5523208898710136,0.6069671388312925,2.563178112782467,2.7826916620945843,0.3602098510106072,0.37277200791257015
80650.0,0.29788051693316325,0.31824205247318427,0.32464139221433375,0.38871047027355143,0.5523211119514947,0.6069656916839146,2.5632028233306814,2.7826500241918573,0.36017092798112676,0.37272478264994335
80750.0,0.2978849621234213,0.31825933340040546,0.32466270723031476,0.38870635409244686,0.5523298782677615,0.6069649911456126,2.563185366023869,2.782654307932518,0.36013207980637696,0.3726776484330364
80850.0,0.2978752402492409,0.3182263742856252,0.3246224449827746,0.388702029326824,0.552365338709478,0.6069635502343734,2.5632421611380805,2.7826548677396197,0.3600933062474147,0.37263060497066386
80950.0,0.2978423348458876,0.3181468662274435,0.32452829037593245,0.38869939447823404,0.5524016997937023,0.6069642129189173,2.563314876656475,2.7825776064102725,0.3600592939227374,0.3725893384368938
81050.0,0.29780801841317206,0.31811756134058045,0.32450056054633736,0.3887056787723126,0.5524205746998804,0.6069603089412751,2.5633257246462158,2.782644882058932,0.3600054607610283,0.3725240239943088
81150.0,0.29780011198158896,0.318145121076502,0.3245392667920461,0.3887115308885585,0.5524323791450506,0.6069607275326155,2.563388298081335,2.7826392932470907,0.35996926285722236,0.37248010621592964
81250.0,0.2977844819834494,0.3181254805628641,0.32451836583068017,0.3887106603420344,0.5524414468745001,0.6069626219984898,2.56342610341563,2.7826189498136182,0.3599529367237225,0.3724602982953224
81350.0,0.29781063913941075,0.31818628328846166,0.3245900571638776,0.3887119077850018,0.5524442231810304,0.6069638971862579,2.5633126204792616,2.7826318442879305,0.35992730809938817,0.3724292040714088
81450.0,0.2978051656134721,0.31822419334437035,0.32464160205979553,0.38871412265465033,0.5524506758664718,0.6069659058820547,2.5633049979161746,2.7826275203013204,0.3599052005307207,0.372402381887353
81550.0,0.2978350044605549,0.3182837892278188,0.32471055015467315,0.3887139483741551,0.5524355311400226,0.606965457198553,2.563304748567057,2.782626885598672,0.3598703432527537,0.3723600911644459
81650.0,0.29783652657914744,0.318296895394788,0.32472729702256076,0.38871400639349624,0.5524244651014681,0.6069662343388222,2.563264088193579,2.7825417518924453,0.3598320699428297,0.3723136561361562
81750.0,0.29782178872584447,0.31827223467994686,0.32469951769409333,0.3887108743258006,0.5524343433107853,0.6069692113857835,2.5633103771617685,2.782516760568088,0.3598077521140671,0.3722841526849048
81850.0,0.2977950922377891,0.3182048644880348,0.324619364338112,0.38870909847517565,0.5524362561239324,0.6069732807173918,2.5633137934524233,2.782456401740246,0.35976613281679715,0.37223365854103496
81950.0,0.29777468402166074,0.3181686725221117,0.32457821176511054,0.38871150175405517,0.5524554916962576,0.606976974045457,2.563348925797561,2.782454758589317,0.359736128033845,0.37219725573577384
82050.0,0.29776538103288,0.31806744115904834,0.32444808862727265,0.38872057793542136,0.5524765085129981,0.6069733458458673,2.5633925031779943,2.782437271212772,0.35970156282624866,0.37215532023699044
82150.0,0.2977628075458355,0.31800033551240314,0.32436070144475293,0.38872577146171194,0.5524812844639748,0.6069731348370588,2.563418935441687,2.782406442732986,0.35966360982645046,0.37210927477654937
82250.0,0.29773404082457405,0.3179167562711491,0.3242598954115013,0.38871942926106334,0.5524903040692515,0.6069771796087489,2.563457461505745,2.7824024352855816,0.35963490535468734,0.3720744499873897
82350.0,0.2977140824763931,0.31792079777008353,0.32427147971952913,0.3887086535444454,0.5525258952532452,0.6069817002829254,2.5635311090649306,2.7824227234165133,0.3595982235892883,0.3720299471784304
82450.0,0.2976883944569263,0.3178592569630882,0.3241986708935962,0.3887111554056922,0.5525439351857468,0.6069823288983661,2.5635839577446315,2.7823908104227697,0.35957304382968835,0.3719993988728327
82550.0,0.29767148394008436,0.31778274587879196,0.32410342820238575,0.3887065320696634,0.5525587818439509,0.606984773049378,2.56362941015137,2.7823456507499955,0.35955018061790683,0.3719716611051455
82650.0,0.29770064219992176,0.317864973596393,0.32420233489242684,0.38870698074133847,0.5525143071469187,0.6069868483139853,2.5635428737284283,2.78227156363775,0.35952506125037553,0.37194118624724454
82750.0,0.29777954615998103,0.31799447356552546,0.3243477364644109,0.38870493997188893,0.5524522966489829,0.6069867433626083,2.5634142476561474,2.782249616893568,0.35949997342077766,0.3719107497449615
82850.0,0.29784152331616964,0.31805476645216757,0.32440750000919544,0.3887102946132392,0.5523933326091419,0.6069850695827349,2.5632774817019093,2.7822204791297955,0.35945443977053115,0.37185550865526434
82950.0,0.2978655602955102,0.3180936303904097,0.32445102384880675,0.38870521587834356,0.5523457221733311,0.6069870164313769,2.5632013254956196,2.7822480707538904,0.3594169525528923,0.3718100296701057
83050.0,0.2979364675598583,0.318148623326229,0.3245010151385169,0.3886973761702664,0.5522776366329123,0.6069918483823088,2.563106083916315,2.782178070419687,0.35937840291011514,0.3717632619833486
83150.0,0.2979463809770465,0.31821912370567557,0.3245905571346733,0.38869880883964747,0.5522235451167153,0.60698704766027,2.5630182926660607,2.7822056447150274,0.3593444503224677,0.3717220715389078
83250.0,0.29798113532654513,0.3182380764243015,0.3246045436264535,0.3886964251783721,0.5521670610563235,0.6069858620316773,2.562985964297135,2.782228347474344,0.3593037834582893,0.37167273572521264
83350.0,0.298023406179571,0.3181498747080377,0.3244753362455558,0.3886982665630262,0.5521209103670024,0.6069846792479893,2.5628865261636395,2.7822234057480295,0.35927671829165253,0.37163990121743806
83450.0,0.29803267609011747,0.3181417333392973,0.3244617227604681,0.38869821626818535,0.5521087823992523,0.606988052869338,2.562825675138608,2.782176537588083,0.359258695276703,0.371618036390418
83550.0,0.29805577049671983,0.318150037439711,0.3244653784789368,0.3886974370267215,0.552100872520975,0.6069868702947799,2.562815236408802,2.782145341303569,0.35922719424349303,0.37157982066733997
83650.0,0.29804445205988256,0.3181339419541692,0.32444778163523075,0.38870298118658714,0.5521136627177201,0.6069860491805132,2.562833513593842,2.782144104431804,0.3591923762220535,0.3715375810861895
83750.0,0.29804496433801375,0.3181708102071158,0.32449607605169073,0.38870686249370984,0.552119258277513,0.6069811703740742,2.562868464380543,2.7821607768447008,0.35917555066858603,0.37151716918314226
83850.0,0.2980431757425502,0.3181821883073538,0.32451159225629206,0.3887052860746998,0.5521267486374641,0.6069840550500183,2.562792423922848,2.7821070537863113,0.3591508989429705,0.37148726304347923
83950.0,0.29804772027754717,0.3181952741945432,0.3245273625684562,0.38870757441170006,0.552114685947755,0.6069835975747646,2.5628225733261236,2.782093952959922,0.35912739626712314,0.37145875095311665
84050.0,0.298041435419258,0.31822926733339374,0.3245740145064078,0.3887010169126017,0.5521036037643811,0.6069849258188367,2.5628431313374738,2.782064229615983,0.35909721937940287,0.37142214221463193
84150.0,0.29805240185432225,0.3182184134654937,0.3245563028290047,0.3886994597143941,0.5520866062197716,0.6069837553920808,2.5629111733879144,2.7820844845516857,0.3590481403875841,0.37136260289932965
84250.0,0.29805905461522736,0.31823746053255453,0.32457924524942877,0.3886973862668816,0.5520685807883585,0.6069868606900689,2.562849684416915,2.782015675623824,0.35900362833164784,0.37130860419227624
84350.0,0.29807938497685454,0.31823394476882033,0.3245682349891524,0.3886993140789758,0.552042536543728,0.6069854536401341,2.5627847829495103,2.7820228974120385,0.35897030981265143,0.3712681848427496
84450.0,0.2980454202968547,0.318164290739718,0.3244873643074751,0.38870035928591334,0.5520202247457106,0.6069876022782316,2.562825423728742,2.7820407623364325,0.3589281867095516,0.37121708471616444
84550.0,0.2980573306398462,0.31813403401847284,0.3244438550803269,0.38869621654630376,0.5519670967818238,0.6069909285519859,2.5627358705089383,2.782010094901949,0.3588795243984231,0.37115805211388647
84650.0,0.2980565467211907,0.3180749691260569,0.3243664733104434,0.38869447087278647,0.551945163081358,0.606992002457135,2.5626902323298024,2.7819641404987467,0.3588309816090842,0.37109916485599465
84750.0,0.29806855277467414,0.31803954203950074,0.3243161386655891,0.3886935241823268,0.5519206853016484,0.6069929558353166,2.5626765619168235,2.781894699910043,0.3587814586941436,0.37103908896968063
84850.0,0.2980969427684261,0.31805515983372395,0.3243277423399604,0.3886906915474382,0.5518942617058136,0.6069939069663166,2.5627100636875593,2.781872563601448,0.3587353491826,0.3709831541867607
84950.0,0.29813965657444463,0.3180708300409788,0.324334913130461,0.38868151244527044,0.5518686066085156,0.6069963861520047,2.56265990728313,2.781890498953327,0.35869591239206383,0.3709353142368642
85050.0,0.2981528272804763,0.3181682230440084,0.3244587759982613,0.3886847074227324,0.5518400724271318,0.6069923927996016,2.56262162775556,2.7818695929480306,0.3586620160726263,0.3708941955024637
85150.0,0.29817779174099907,0.3181501583299633,0.32442718782935204,0.38868370021997295,0.5518124273349696,0.6069918145412136,2.562617494909893,2.781900407303717,0.35864345251011837,0.3708716766051915
85250.0,0.2981960196562374,0.3181307214799607,0.3243959134817023,0.38868997129669175,0.5518124127576217,0.6069901819333364,2.562577013928843,2.781920592520607,0.358621635415296,0.3708452110117714
85350.0,0.298207360886653,0.31810755480363007,0.3243619014632514,0.38869712476729207,0.5518036109711661,0.6069865613759512,2.562578803807172,2.7819348713185463,0.3586031098850722,0.37082273836181223
85450.0,0.2982111934759536,0.3180672669851994,0.32430774723096234,0.38869678057910645,0.5517735310294792,0.6069852898152018,2.562651970814413,2.7819456079847247,0.3585856900154394,0.37080160699537157
85550.0,0.2982393980089303,0.31803232399868575,0.32425295788118036,0.3886987085757467,0.5517175719746116,0.606983086112364,2.5625882099057744,2.7820030722623894,0.35855089650690847,0.3707594004786597
85650.0,0.2982462821727027,0.31813582051399614,0.32438681827840266,0.3886977406824989,0.5516737691328766,0.6069862581872814,2.5625304355789735,2.7819926884498596,0.35851399577486653,0.3707146379765361
85750.0,0.298248913343187,0.31812354150997163,0.3243698532195325,0.38869847555972864,0.5516649368520484,0.6069848748119416,2.5625334364816634,2.7819893255940182,0.3584793288920111,0.37067258543437664
85850.0,0.2982440268944479,0.31815897189556946,0.32441795461020767,0.38869973545709446,0.5516746456069237,0.606985824276931,2.5625212904702317,2.781990631341213,0.35843068195358513,0.3706135747365118
85950.0,0.2982219968527503,0.3181953210423548,0.32447265150194476,0.3886885923231638,0.5516910798012822,0.60699305418202,2.56250102976109,2.7819942596367113,0.3584058644768229,0.3705834702724898
86050.0,0.29819412179772203,0.3181624382050473,0.32443819479020664,0.3886789069298783,0.5517143321983474,0.6069943405654651,2.5625865634782974,2.7819757980399364,0.3583821553830782,0.37055471040150667
86150.0,0.2981620257395866,0.31814073045443164,0.32441975193624006,0.3886668740267264,0.5517437986790634,0.6069992222957231,2.562676543114586,2.7819422954197615,0.3583649304049253,0.37053381601778657
86250.0,0.2981767327515732,0.3181135855440781,0.32437945356457965,0.38866650322720236,0.5517832836720732,0.6069994550787683,2.562689792726673,2.7818775635007595,0.35833160005201253,0.37049338548650196
86350.0,0.2981945395898392,0.31811659220722066,0.324377808744112,0.38867083768713195,0.5518033375409664,0.6069956340980281,2.5627111164703296,2.781985526920541,0.35831656621133984,0.37047514912521007
86450.0,0.298167248990715,0.3180913567286868,0.3243532191606208,0.38867374792742554,0.5518198748423964,0.6069944824235558,2.562794855009756,2.7819694750819437,0.35830798062658686,0.3704647346475378
86550.0,0.29813247572989515,0.31804143833992576,0.3242985408745068,0.3886754212219556,0.5518232025048818,0.6069974928076953,2.562904973660999,2.7819996755470107,0.3582843896726113,0.37043611842810853
86650.0,0.2981127063471432,0.31797512503097036,0.32421759947445894,0.38867900309984177,0.5518231757279203,0.6069957646189755,2.5629479054321513,2.782062119420486,0.3582554759673407,0.3704010457361209
86750.0,0.2981311502535739,0.31797528197244207,0.32421200908408637,0.38868241388732455,0.5518019388825487,0.606994616776738,2.562915810926605,2.782049495068616,0.3582298107400983,0.3703699135937878
86850.0,0.29816950119273256,0.31805127239571523,0.3242998290595098,0.38868407944469197,0.551749317797147,0.6069943926955222,2.562876878076647,2.7820253842999776,0.35819457599655935,0.3703271737056447
86950.0,0.29819874719310097,0.31809210535116894,0.32434430362941885,0.38868298669052653,0.551712803763039,0.6069937091005144,2.5628426335036427,2.7820438793943465,0.35816366451395915,0.3702896781032977
87050.0,0.2982207453073605,0.3180929873556524,0.32433854914225846,0.38867478079600554,0.5516847595087938,0.6069988857106615,2.562815363248124,2.7820680799277087,0.35812642262120753,0.3702445039081897
87150.0,0.29823134030273474,0.31814544119974647,0.3244041586245216,0.38867620254279883,0.5516614840908308,0.6069977395554705,2.5627766825910983,2.782102547921048,0.35809031272927283,0.370200703021045
87250.0,0.2982400993518073,0.31811044697425145,0.3243554133698768,0.38867392724241523,0.5516272592864265,0.6070024412327519,2.5627564320883374,2.7820910976222804,0.35805850650264276,0.37016212259207004
87350.0,0.2982612487943916,0.318068592242599,0.3242937573263213,0.3886753601010261,0.551610742864993,0.6070007212281351,2.5627408014086046,2.782059063799388,0.3580172358736641,0.37011206222406967
87450.0,0.2982651734462508,0.31811490021255623,0.3243533857676808,0.38867997076067223,0.5516215938068175,0.606996832511907,2.5627595133219296,2.78205568849477,0.3579844932946503,0.37007234637458436
87550.0,0.29824553449046076,0.31807715621565485,0.3243099516150016,0.38868321923165355,0.5516227113339653,0.6069954655000946,2.5627873210067236,2.7820466128993684,0.3579486453088935,0.37002886393553425
87650.0,0.2982618117072065,0.31809162090793064,0.32432384665672964,0.38867723220853234,0.5516042030324813,0.6069988933383396,2.5627009782756915,2.782004475152488,0.3579044535358516,0.36997526101837014
87750.0,0.2982624466971044,0.3180879331301251,0.32431880029478877,0.3886751952786227,0.5515955373727934,0.6069998062700006,2.562708277321759,2.781970407302603,0.35786665468633744,0.36992941270240853
87850.0,0.2982467071139923,0.31808865426779315,0.32432469480184484,0.3886772307866568,0.5516039658057393,0.6070014000978797,2.562766780157366,2.7820035760231425,0.35783416452017536,0.3698900037527394
87950.0,0.29824156714246497,0.31805721930243025,0.32428499569556224,0.3886742662039834,0.5516152175643254,0.6070023081033628,2.5627671634339806,2.782005969115879,0.35779963787029384,0.3698481248227716
88050.0,0.29825204463667987,0.3180447958908748,0.3242653748564789,0.38867195951510575,0.551621219520505,0.6070027597642146,2.5627175756772043,2.7819811010797126,0.3577724782686022,0.36981518184275125
88150.0,0.2982417618154379,0.31804222764676376,0.3242652311937519,0.3886748850301063,0.5516184728477271,0.6069998071490832,2.5628099020981407,2.7819699019549193,0.35774327194995176,0.36977975643985433
88250.0,0.29823970638441943,0.3180519776847878,0.3242786915220464,0.3886768367306702,0.5516144859548334,0.6069992408017906,2.562817034307577,2.7819802576599306,0.35770994710882664,0.36973933568735656
88350.0,0.29825466174729703,0.31813493143751753,0.32438301619730114,0.38867644264141926,0.5515779108329275,0.6070029767631246,2.5628513117184064,2.7819306060825184,0.35766837153059605,0.36968890758779704
88450.0,0.29824462737826957,0.31808895657925457,0.32432574575670703,0.3886690113723881,0.5515714915602988,0.6070038778532612,2.562853861734876,2.781936461444518,0.3576258490472293,0.3696373312295225
88550.0,0.29827849016498814,0.31812369607469215,0.32436076078917053,0.38866684775761706,0.5515387742656774,0.6070065837765667,2.562860914549519,2.7819287525304555,0.3575937598523041,0.3695984097913262
88650.0,0.2983106725599413,0.31810002141269206,0.324319531052128,0.38866274781876115,0.5515098532447461,0.6070093963970935,2.562858927199461,2.7819244451669927,0.35757101914843087,0.369570827363251
88750.0,0.29832841241926533,0.3181388441787935,0.32436497987464524,0.3886697357004221,0.5514818987955066,0.6070082590618553,2.562856949136429,2.781911131327595,0.3575421150914498,0.3695357694538358
88850.0,0.2983706400236428,0.31819505127682757,0.3244255805278285,0.3886705315728851,0.5514613228888812,0.6070105007259201,2.562838089906413,2.781855083212647,0.35752252623155534,0.3695120100755378
88950.0,0.29836269955843236,0.3182560864407049,0.32450829374656204,0.3886647430836152,0.551467999235534,0.6070100392350699,2.562859748424044,2.7818014087812704,0.3574967816628029,0.36948078450942173
89050.0,0.2983735138804087,0.318275418276371,0.324530302515102,0.3886596697299863,0.5514639925435988,0.6070153058359674,2.5628094928364966,2.781791650077093,0.35747826681714717,0.3694583279296971
89150.0,0.29835245079732586,0.3182310958169441,0.3244786699659669,0.38865667939508075,0.551466837163913,0.6070177563908282,2.5628659090900667,2.7817549919856708,0.35745668860037755,0.36943215586446954
89250.0,0.2983949008904314,0.31820181445803863,0.32442684443642944,0.3886578382893923,0.5514394236479142,0.6070172883216848,2.5628023111401945,2.781755390619356,0.3574269297536474,0.36939606168567923
89350.0,0.2984290932241216,0.31820175088208386,0.3244160147174434,0.3886601633064908,0.5514416178889995,0.6070153663640996,2.562731021833016,2.7817468335356406,0.3574013124029761,0.36936499078805524
89450.0,0.2983986956508901,0.31814428749772095,0.32435004493529634,0.38865544732396057,0.551488859822696,0.6070179204256925,2.5627951607970374,2.78176400702126,0.35736039537288966,0.3693153633438815
89550.0,0.2984016664498613,0.31814185066446404,0.324345908560482,0.3886510522937418,0.5515060691672902,0.6070228138155755,2.5628636238015012,2.781730893637129,0.3573277242487009,0.369275737373101
89650.0,0.2983949668750151,0.31815539602154613,0.32436581661045594,0.38865173232688033,0.5515169936754748,0.6070242384356963,2.562825971857654,2.7816733172050485,0.357279838904779,0.36921765875275564
89750.0,0.2983865759661489,0.3181153541409455,0.3243158272815958,0.38865005242521555,0.5515680048133167,0.6070228743969271,2.5628697320163143,2.781702771076236,0.35725340028884844,0.36918559233792303
89850.0,0.29836696556813797,0.31808723961941354,0.32428504003552877,0.3886484131631106,0.5516275834437014,0.6070239618924508,2.562927866855066,2.781636450625383,0.35723105753103274,0.36915849371868636
89950.0,0.29834283396704736,0.31806869873669047,0.32426825623572114,0.3886491123229267,0.551688030149748,0.6070241575968984,2.562930292672638,2.7816180807817013,0.3572006319614869,0.3691215919069691
90050.0,0.29829910887360134,0.3180593804367083,0.324269751499399,0.3886516900253633,0.551735572064719,0.6070227981921199,2.5630593019821886,2.7816164031162227,0.3571793627176947,0.3690957954752124
90150.0,0.29827316805839227,0.3179950602259923,0.32419336919295233,0.3886528586467347,0.551766591607414,0.6070206653281564,2.5630959593459726,2.7816236051368595,0.35714598718124435,0.3690553160460334
90250.0,0.2982549955418626,0.31799505026463165,0.32419906746321625,0.38865211621749046,0.5517854649809977,0.607018980399094,2.5631447204363673,2.781627465323739,0.3571116609078488,0.3690136836919051
90350.0,0.2982524830827478,0.31799438699702876,0.32419898537008845,0.3886552841519014,0.5517921218359509,0.6070177419176171,2.5631081563339175,2.78156270172948,0.357066323404862,0.368958696723582
90450.0,0.2982607496692287,0.3179218351947911,0.32410103350282504,0.3886557094474148,0.5517840598777236,0.6070128577903904,2.5630584014097777,2.7816362692257703,0.3570231009515924,0.3689062752505697
90550.0,0.29823707388332915,0.3179093873823248,0.3240921144820092,0.38865700214419574,0.5517836357411849,0.6070141688109305,2.5631059423911187,2.7816257507503197,0.35698498545000995,0.368860047871893
90650.0,0.2982325907860784,0.31783786532192276,0.32399952303318813,0.3886542491350734,0.5517850878644471,0.6070118366041031,2.563035346137377,2.7816075288512208,0.3569429459885136,0.36880906167421357
90750.0,0.2982432969089625,0.3177985448981212,0.3239444799804282,0.38865749945747036,0.5517832310387764,0.6070109420281719,2.5629957562188865,2.7816609727157116,0.3569049898108763,0.36876302798210375
90850.0,0.298248885273783,0.3177769351704404,0.32391432228081846,0.3886609179474068,0.5517873220988213,0.6070088386478804,2.562945245171123,2.7816273481112668,0.35687408133671034,0.36872554198568447
90950.0,0.2982615912940046,0.3178014230760319,0.32394251306466904,0.38865850845209027,0.5517865663928929,0.6070133368516952,2.5629575113133827,2.7815872002384596,0.35684720177407625,0.3686929423953242
91050.0,0.2982803059201262,0.31784807536954696,0.3239979457679364,0.38865642327371197,0.5517852632041383,0.6070105764900825,2.5629225279720216,2.781607542420565,0.356810428225064,0.36864834353252507
91150.0,0.2982642730819519,0.3177990660396753,0.3239385723978169,0.38865755685358855,0.551815119965771,0.6070105648868196,2.5629084673668814,2.781644294684513,0.3567806638161964,0.3686122454845183
91250.0,0.29823811822160556,0.3177706964584857,0.32390950676150515,0.38865629880374924,0.5518277059977428,0.6070102245454675,2.5629612875547,2.78160535267742,0.3567638179314014,0.36859181498271243
91350.0,0.2982540089418301,0.31782718374045105,0.3239787529628748,0.3886598896166596,0.5518205602565929,0.6070075861238348,2.562911092644173,2.781661727762689,0.35674302885646036,0.368566602282286
91450.0,0.2982499605100866,0.3178551159008854,0.324016736166565,0.38865883403565554,0.5518457972028736,0.6070094367475309,2.5628850640073826,2.781666591574554,0.356725227695819,0.3685450133341018
91550.0,0.2982727148389286,0.31795413316189836,0.32413972177768885,0.3886530226554842,0.5518335135607475,0.6070092079824193,2.562889672310999,2.781656152738002,0.356693622235576,0.3685066828804391
91650.0,0.29827008203052946,0.31794155647299394,0.32412401986919703,0.3886526283905962,0.5518198382996367,0.6070115983458825,2.562861541505551,2.7816260994375552,0.35665714375508734,0.36846244271370543
91750.0,0.29828680403960495,0.3179492311616552,0.32412885111429957,0.3886528461862129,0.5517938769059733,0.6070134385456123,2.5628389180881634,2.7816604121159747,0.35662073512880715,0.36841828746300564
91850.0,0.29831824937635026,0.3179629480329579,0.3241369961821774,0.3886511152265033,0.5517409717912707,0.607014621506554,2.5627804139551995,2.7816467468059534,0.35657360604521776,0.3683611310695012
91950.0,0.2983369634472844,0.3180084963000958,0.32419097805383656,0.3886489399044123,0.5516964470206959,0.6070130830550893,2.562727478553379,2.7816374607201193,0.3565363783133083,0.368315982900858
92050.0,0.2983881552486669,0.31803120819623565,0.3242047391226144,0.38865373894190025,0.5516356150394891,0.6070113306753704,2.5626279397017617,2.7816542670175175,0.35649531668503787,0.36826618539070755
92150.0,0.29841851823779736,0.31797480013625457,0.324121060161484,0.38865246873139353,0.5516048659265771,0.6070126205901026,2.562583965757444,2.7816547616221943,0.3564572674983227,0.3682200414459428
92250.0,0.29843763750843877,0.3180052968820774,0.32415513268522095,0.3886563715207749,0.5515852402683982,0.6070077289134914,2.5625422540147453,2.781675849168752,0.3564329171222299,0.3681905107732218
92350.0,0.29844608701309544,0.31802409398254583,0.32417718188723027,0.3886548592775037,0.5515674979155611,0.6070094530649212,2.562556940356858,2.781688228198776,0.35640859801688807,0.3681610181124242
92450.0,0.29846823473862905,0.3180641238143038,0.3242228318095159,0.3886545570692915,0.5515381120809942,0.6070107408248536,2.562540224111724,2.7816605597889787,0.35637945627397694,0.36812567698086485
92550.0,0.29846978987541956,0.3180545725451131,0.3242097899555882,0.388653936008371,0.5515329926202851,0.6070101889768722,2.5625332696826346,2.7816632055445227,0.3563435765044799,0.36808216460186505
92650.0,0.29846341981721636,0.3180023938753846,0.32414321429366605,0.3886521560416498,0.5515265890276414,0.6070123366180449,2.5625425236791672,2.781691749787739,0.3563000305158798,0.3680293554480836
92750.0,0.2984705602039694,0.3179896639003397,0.3241242393477704,0.3886479752945717,0.5515093098726698,0.6070144796282358,2.5625150981828835,2.7816932773208376,0.35626816045772935,0.3679907061254692
92850.0,0.29847620598392893,0.317939482141496,0.3240565117910171,0.38864855705299434,0.551515007915908,0.6070130639411369,2.5624963490355186,2.7816829562884497,0.356231528117814,0.36794628169656546
92950.0,0.29846869194730496,0.3178882221475535,0.3239915030676316,0.3886492121690813,0.5515158524383816,0.6070139105550075,2.562545412894555,2.78164038390807,0.35618727865233524,0.3678926201664639
93050.0,0.2984762853739027,0.31787248174408855,0.3239684291747184,0.3886478251368053,0.5515246477738017,0.6070126059902471,2.5625105518606017,2.7816742029318937,0.35615272092669675,0.367850712057843
93150.0,0.29846531336723026,0.31787237118421463,0.3239717322124097,0.3886509138153944,0.5515470580025978,0.6070093718800493,2.5625337340690155,2.7817304901205016,0.35611726918660375,0.36780771996503403
93250.0,0.2984374248040851,0.3178610365951705,0.32396560030094024,0.3886428153628334,0.5515894735713287,0.6070150454150465,2.562585821887569,2.7817480564584116,0.3560933530341104,0.36777871711008064
93350.0,0.29844886429611495,0.31785587035521473,0.3239552151166461,0.3886417593358174,0.5515782369765723,0.6070151364205899,2.5625263906756572,2.781745229731281,0.3560704220815223,0.3677509090767129
93450.0,0.2984243735485845,0.3178123431387,0.3239057050098792,0.38864442660163184,0.5515885330280041,0.6070162973108741,2.5625227339481116,2.7817199389872584,0.3560551502908899,0.36773238924160057
93550.0,0.2984260100183382,0.3177687659595409,0.323847917826776,0.38864846404597675,0.5515886521790252,0.6070124317217186,2.5625393877790206,2.7817534897935485,0.35604275108439803,0.36771735296506963
93650.0,0.2984574187752121,0.3178122612653111,0.3238952117621994,0.38864898717961915,0.5515623965574314,0.6070139133591579,2.5625004800640347,2.7817560036913145,0.3560132166990379,0.36768153728324754
93750.0,0.2984745929168336,0.3178092129184653,0.32388580777612097,0.3886468633230852,0.5515475034932963,0.607013791852871,2.562489388534016,2.7817883794458855,0.35599989378507213,0.36766538092929574
93850.0,0.29849146365613755,0.3178420223340573,0.3239236264899749,0.3886481760708903,0.5515402073499486,0.6070109002567737,2.562405869380786,2.781819617059776,0.3559732762641301,0.3676331026282307
93950.0,0.2985474436193399,0.3178590465982566,0.32392840753448754,0.38864702901837955,0.5515164287767026,0.6070107822162454,2.5623363633293907,2.78179438134785,0.35593910907468485,0.36759166921727315
94050.0,0.29853106041390015,0.3178702545370885,0.32394828697580486,0.38864380315729113,0.5515365067888699,0.6070125782819794,2.56234781056694,2.7818234238469075,0.3558927034524838,0.3675353949474215
94150.0,0.2985380513070155,0.3179005657202252,0.3239859273929482,0.3886374239236821,0.5515333878556785,0.607012883559372,2.5623549879345533,2.7818290370651746,0.3558624595952868,0.3674987195870694
94250.0,0.2985279039026537,0.3178787840477785,0.32396048923624626,0.38863760647166123,0.5515177557797798,0.607012657690618,2.562416260662719,2.7817826532429235,0.35583132164287823,0.3674609601411104
94350.0,0.29852878092583485,0.31785399928622643,0.32392763934234947,0.38863967601631416,0.5514979173511675,0.6070102065690713,2.562450906463348,2.7817829981246347,0.3557861222725449,0.36740614937180843
94450.0,0.29855317372384343,0.3178523047113955,0.3239177458789118,0.388642535250616,0.5514519698044489,0.607004584387655,2.562426188755056,2.781833100355519,0.3557494779743963,0.36736171308889815
94550.0,0.29856993229130996,0.31789995217393713,0.32397510127990564,0.38863895278583876,0.5514233588222227,0.6070085985341073,2.5623539318415336,2.7817953198245857,0.3557157160622414,0.367320772276167
94650.0,0.2985916522391849,0.31787922803168905,0.32394103756647613,0.3886408102942547,0.5513960761111872,0.6070095403112314,2.562348382643496,2.7817681821432076,0.3556801445124499,0.3672776372218687
94750.0,0.29857498991283427,0.31780703095659474,0.32385138671320524,0.38863954937701317,0.5513962913320175,0.6070075249865269,2.5623576250407414,2.781802314291054,0.35564464056080214,0.3672345843282253
94850.0,0.29857852046001904,0.31778488875190486,0.3238211759293547,0.3886403192443711,0.5513759475387713,0.607007411624531,2.562367899937363,2.781807908674325,0.35561572672911623,0.36719952290259006
94950.0,0.2985879268373349,0.3177668571633617,0.323794520980113,0.38863597281212364,0.5513572263588588,0.6070095101683852,2.5623813130026423,2.781812437238452,0.3555849966381637,0.36716225918620427
95050.0,0.29857087507026464,0.3176630154857047,0.3236634024734144,0.3886361614871143,0.5513622160734762,0.607008868922982,2.5623947012363484,2.78181906169701,0.3555357479782018,0.3671025399025826
95150.0,0.29858592263737416,0.317667293395564,0.32366429563385224,0.3886423577726816,0.5513428130024908,0.6070053914304456,2.5623681198926334,2.7818603518962695,0.35550237012904506,0.3670620658865886
95250.0,0.2986081729432028,0.3177421096228246,0.3237556325792772,0.38864045354904314,0.5513230307293361,0.607005910699083,2.5623111505370066,2.7818847588654787,0.35548200196321994,0.36703736750880683
95350.0,0.2986104538416064,0.3178189986019809,0.3238559698123843,0.3886394417388366,0.5513134628897444,0.6070052752461779,2.5623423937146423,2.7818902374011816,0.3554477965928666,0.3669958903177013
95450.0,0.2986157908061615,0.317820035809145,0.32385565566722546,0.3886417770685099,0.5512964767262784,0.6070061078458929,2.5623327171908574,2.7818862770103383,0.35542103086951365,0.36696343451258523
95550.0,0.2985999491332828,0.3177628291681995,0.3237854486077447,0.38864474177425473,0.5513008759719942,0.607002752456786,2.5623628305441652,2.781933602242483,0.35539430361662716,0.3669310254635939
95650.0,0.29860102951675205,0.3177194425095515,0.32372808659300273,0.3886393068515927,0.5512918840367584,0.6070022268454943,2.562392878464263,2.7819086927906236,0.3553685344105038,0.3668997782286462
95750.0,0.2986185655662469,0.317704753279706,0.3237032694182217,0.3886425951540231,0.551272571565832,0.6070007623941094,2.562340357956066,2.7819183004241608,0.3553317831585906,0.3668552145523686
95850.0,0.29862945419488546,0.317722125832032,0.3237226797751352,0.3886445387711111,0.5512592461215846,0.6069987793554411,2.5623568018231793,2.781948751929432,0.35530335089129783,0.36682073841407026
95950.0,0.29861645416143073,0.3176500854328738,0.3236320838324702,0.38864740310059737,0.5512687726026827,0.6069965920104888,2.562388845908186,2.781942666038133,0.35527404707947985,0.36678520559327993
96050.0,0.2986134029494434,0.3176084331739365,0.32357829981592,0.3886414418105149,0.5512725531228204,0.6069962832245207,2.5623521153988453,2.7819438814648327,0.35525118564904334,0.3667574846779045
96150.0,0.29860001136599446,0.31752814574145427,0.32347698797374164,0.38864711971253846,0.5512801738931475,0.6069941030254331,2.562292581416761,2.781923250742245,0.355234742858115,0.3667375468132077
96250.0,0.2985915885333698,0.3174953264873688,0.32343650127291135,0.38864736720364984,0.5512859087178316,0.6069968104227322,2.5623495258792817,2.7819078620732864,0.35522743963095754,0.36672869122771157
96350.0,0.298574501444991,0.31743535504746473,0.3233630518939564,0.388647043557497,0.5512973399341989,0.6069986819026097,2.562375219373914,2.7819599644322306,0.3552082823443728,0.36670546194733217
96450.0,0.2985957733833476,0.3174054446546189,0.3233170556255899,0.3886461079365652,0.5512885299271135,0.6070010678997453,2.562327245482329,2.782002626553714,0.3551900557109548,0.3666833611870687
96550.0,0.29861354332103063,0.31736944906098097,0.3232641622935368,0.3886487222632346,0.5512794274528487,0.6070008596492872,2.562298016361089,2.7820265569767857,0.35517912833571125,0.36667011118861237
96650.0,0.2986365816899684,0.3173382599121513,0.32321593021055167,0.3886442899017971,0.5512625839360171,0.607003445385959,2.5623195393010105,2.782048369660117,0.3551536561831657,0.3666392249772626
96750.0,0.29864642204925124,0.3173180737790284,0.3231863071798155,0.3886471613316302,0.551243604717264,0.6070034418248733,2.5622986445866904,2.7820649683154963,0.35513548323030597,0.3666171894565102
96850.0,0.29865306446785306,0.31731861474798356,0.3231849305503103,0.38864523953091956,0.5512163013288454,0.6070044707850026,2.5622426894243056,2.7819979029152915,0.3551046301265217,0.36657977879738024
96950.0,0.29864975059727006,0.3172939693570335,0.3231535809672449,0.38864190504706325,0.5512058668812081,0.6070049818980543,2.5622838071503145,2.781987702321233,0.35508650526184754,0.3665578017190825
97050.0,0.29864110632301377,0.31731598224473423,0.32318522896298923,0.38864004880705283,0.5512022544847551,0.6070029159926044,2.562244472506756,2.781999160715747,0.3550674932641597,0.3665347490117447
97150.0,0.29862586339760194,0.3172708705959393,0.323130730001131,0.3886388017960623,0.5511956644810657,0.6070039423165822,2.5623091766943156,2.7819879522767725,0.3550485008098739,0.36651172005566157
97250.0,0.29864385802631044,0.3172776283650957,0.32313395618585683,0.3886292484504706,0.5511879569361756,0.607004863703183,2.5622822314401934,2.781959285554772,0.3550214025679974,0.3664788626675972
97350.0,0.29866395706773874,0.3173516900393921,0.3232249775447689,0.3886402693972055,0.5511681441382216,0.6070003389795505,2.56229231847403,2.782007716298772,0.3550042608980099,0.36645807796273827
97450.0,0.2986320529623861,0.3172793596200271,0.3231399417124286,0.3886424151322076,0.5511728971483104,0.6069992098592958,2.5623342011156613,2.7820067925903715,0.3549790284770217,0.3664274830996332
97550.0,0.29861561731377934,0.3172133015860503,0.3230582880716212,0.38864064102128626,0.5511908642658713,0.6069993131797542,2.5623380683128607,2.78203559839665,0.3549421431693776,0.3663827590283131
97650.0,0.2986274963382028,0.31711999183933476,0.3229319189968334,0.3886379263913423,0.5511967107351691,0.606999109072085,2.5622876525787395,2.782041818272262,0.35490622849140974,0.36633921205858955
97750.0,0.29864979339530484,0.31709949949574867,0.32289797855588814,0.3886402862380424,0.5511876093339197,0.6069975754723547,2.562232225051704,2.781990738073729,0.35486948846994587,0.3662946645506732
97850.0,0.29864552846460785,0.3170594200740271,0.32284664315127315,0.38863923461057137,0.5512225730958292,0.6069994174816622,2.5622423139672814,2.7819898373482697,0.35484175802438284,0.3662610413447034
97950.0,0.2986361504635056,0.3170372209429803,0.3228204145222438,0.3886380900614857,0.5512391910240835,0.6070007452705755,2.5622564674868977,2.7819481037563856,0.3548158544201401,0.3662296332908903
98050.0,0.2985934280413878,0.31698604810996045,0.3227665858457976,0.38863631876310983,0.551273214959562,0.6070005405350085,2.5623797188807953,2.7819441869581767,0.3547935529721741,0.36620259292310614
98150.0,0.298562698559465,0.31695741803928107,0.3227386155900804,0.388636342716516,0.5513027885604834,0.6070030870800924,2.562444642753734,2.781923979457081,0.354761486344585,0.366163712466388
98250.0,0.29854641019669914,0.31695869298462004,0.3227454104322523,0.3886360591131853,0.5513162207000439,0.6070051195407494,2.5624911127032153,2.7819089011268052,0.3547179298453504,0.3661109009057649
98350.0,0.29855373396172025,0.31695902157233313,0.3227435405356686,0.3886325706063868,0.5513051214527561,0.6070072495449785,2.5624683515421705,2.7819457085030286,0.3546842223360114,0.3660700312840079
98450.0,0.2985653734656903,0.31692544705942305,0.3226957559031676,0.38863521576597665,0.5512985139815747,0.6070058201541699,2.5625075921338327,2.7819672039938594,0.3546399644991724,0.36601636987899316
98550.0,0.29854755145071166,0.31686156168340457,0.32261739347082236,0.3886362646698007,0.5512945581475586,0.6070065245405749,2.5625619762158114,2.781959229933919,0.3546099300823807,0.3659799541457109
98650.0,0.2985833381353507,0.3169368858313117,0.3227051436786137,0.38863874071567295,0.5512644575321081,0.6070032741685153,2.562432778829292,2.7819451898093073,0.35457553936071223,0.3659382567039137
98750.0,0.2985926884291926,0.3169729508815936,0.32274960479520537,0.3886356329536693,0.5512306710818116,0.6070030683233402,2.562406116229458,2.7819332041976166,0.35454473079199555,0.36590090263729014
98850.0,0.29859590407213404,0.316952413899136,0.32272160270190803,0.3886362189816802,0.551216477324458,0.607003065219352,2.562365348932366,2.7819050566751984,0.35451660827526355,0.3658668054179357
98950.0,0.2985905164127072,0.31695538178237853,0.32272719661284666,0.38863627322781236,0.5512072642014735,0.6070031631817584,2.5623489181420083,2.7819072844019006,0.3544858987042352,0.3658295716536164
99050.0,0.2985740201995421,0.3169017241769513,0.3226618597127085,0.3886391086672827,0.5512160402217041,0.6070042705272856,2.5623224261396955,2.781906477741851,0.3544526151960363,0.36578921728391633
99150.0,0.29855149970086825,0.31685346920522156,0.3226055167637326,0.3886408553587299,0.5512227814142066,0.607001139675829,2.5623292684042083,2.7819127305873392,0.3544202657322597,0.36574999554983784
99250.0,0.2985482955394132,0.3168245659468788,0.322568536646368,0.38864112494929803,0.5512366626028956,0.6070019445647712,2.562348183551099,2.781943154510913,0.35440280336930374,0.3657288235747699
99350.0,0.2985531783958567,0.3167854070380826,0.322515536039925,0.3886408971279254,0.5512539380579963,0.6070050628579287,2.5623217706383996,2.7818889733117356,0.35437751258384437,0.3656981602297909
99450.0,0.29852872605103686,0.316729405139684,0.3224496185675445,0.3886356064303692,0.5512626318488502,0.6070107892328688,2.562358757435514,2.7818580277206486,0.3543548678559114,0.3656707051299345
99550.0,0.29851005431317135,0.3166455205579089,0.3223452385205407,0.3886354311159508,0.5512692991531979,0.6070136914747017,2.56233841667186,2.781846225662254,0.3543252978876968,0.365634853791677
99650.0,0.2985184903687788,0.31665666665335584,0.32235723634279434,0.38863839672339856,0.5512511665713339,0.6070135773850539,2.5623161079053904,2.781817389666349,0.35428970367860024,0.3655916986938053
99750.0,0.2985012340614945,0.31660203623467575,0.3222908597748184,0.38863608355949675,0.5512539222664434,0.6070177742578822,2.562340960097585,2.781862795842117,0.35427149939891034,0.3655696275516191
99850.0,0.29850307143765986,0.3166342953612148,0.3223326800229035,0.388637589986055,0.551258374978718,0.6070185576508799,2.5623487384620653,2.781834000236392,0.35425158224035547,0.36554547974646967
99950.0,0.29853619606365334,0.31670206082073854,0.32241133260153676,0.38863945380581016,0.5512298026032757,0.6070172384468192,2.5623314813752005,2.781869291581515,0.35422217935344025,0.36550983143801885


==> figures/time_plot/1.5.csv <==
time_step,mean_mqe,mqe_95,mqe_99,mqe_comparison,mean_query_rate,query_rate_comparison,mean_rewards,reward_comparison,bound,bound_99
50.0,0.0,0.0,0.0,0.3849693251533743,0.9811764705882355,0.6088235294117645,2.964810569759032,2.7079553025066434,1.0,1.0
150.0,0.0,0.0,0.0,0.38818275154004134,0.9861589403973512,0.6068874172185428,2.971630455392015,2.7424945999080057,1.0,1.0
250.0,0.0035932497810354964,0.02880884420815471,0.036733745313820745,0.3902972136222912,0.9838247011952201,0.6068525896414345,2.978991125311479,2.7682366134096004,1.0,1.0
350.0,0.06067031859151735,0.14791689637995847,0.17533724939918285,0.39070859167404864,0.9166666666666669,0.6071509971509976,2.93799829240467,2.776746956143612,1.0,1.0
450.0,0.1075925551941358,0.210284498922666,0.2425591098087755,0.39128821710752415,0.8572505543237248,0.6062084257206215,2.8927896826348514,2.7719489328319695,1.0,1.0
550.0,0.12968755450483127,0.2589089028806625,0.2995213266559237,0.39089091947458693,0.8259165154264972,0.6063883847549913,2.8672572802838676,2.779237578254284,1.0,1.0
650.0,0.15442822554672853,0.2905823415311204,0.333373635126215,0.38935264054514546,0.791628264208909,0.6069278033794167,2.840045326689735,2.778296252996186,1.0,1.0
750.0,0.16883973582432557,0.3125322033917628,0.3576926931986717,0.38944738513656635,0.7723169107856194,0.606884154460719,2.8254063060784835,2.774410273517084,1.0,1.0
850.0,0.18313334224128902,0.330163497495647,0.37637297486130233,0.3889488529522375,0.7530199764982372,0.6068860164512335,2.806569821878426,2.7790752831334076,1.0,1.0
950.0,0.19258578746055238,0.33505854823206865,0.3798357016174023,0.3889634864546523,0.7384332281808621,0.6068769716088327,2.7968471237771477,2.776555346503735,1.0,1.0
1050.0,0.202058751972243,0.3442202812507378,0.388899619023979,0.389024464367117,0.7266888677450046,0.6068601332064697,2.779365099533885,2.7754663597353093,1.0,1.0
1150.0,0.2091368805908712,0.347330130582969,0.39076229486619973,0.3888864235196226,0.7171242397914855,0.6070286707211119,2.767613867232718,2.7759566653816576,0.9826488012005465,1.0
1250.0,0.21436463507034983,0.34893520432680736,0.3912288118074083,0.3888148336944052,0.7122222222222221,0.6072102318145481,2.757261901548006,2.773331170947999,0.9547034625122132,1.0
1350.0,0.21886214482864172,0.3492253883004067,0.39019669339153285,0.38834926253687335,0.7075055514433752,0.6076535899333823,2.756436086994784,2.7666534010314345,0.9354491017208163,1.0
1450.0,0.22096178183894083,0.34811282754206135,0.38807458476304213,0.3884666886181543,0.7042866988283939,0.6073880082701576,2.7565511684365074,2.767649624069817,0.9134869158598053,1.0
1550.0,0.22421358366178049,0.3495832487602014,0.38898514350541946,0.38845798232997814,0.7,0.6072662798194701,2.751622425968445,2.768195035835326,0.8860579260814433,1.0
1650.0,0.2267934018786878,0.3487212908137307,0.38704148447902986,0.38909318444358926,0.6950817686250754,0.6069230769230761,2.7462612144790706,2.769764496217924,0.853846932485725,0.9853810632208666
1750.0,0.2303618411239384,0.3479722763472485,0.38493555598886026,0.38883156846773553,0.6905254140491145,0.606921758994859,2.7422548632621586,2.768127935894328,0.831690533435994,0.9574355933969083
1850.0,0.23529324726790976,0.35278920236075717,0.38971650253279494,0.38854730887898636,0.6846731496488384,0.6070448406266871,2.738032708907884,2.7669385013761745,0.8093933018469245,0.9293455927082618
1950.0,0.23873818380093825,0.35617085047209623,0.3930782599973173,0.38863900008169394,0.679282419272168,0.6069861609431043,2.7348586829419204,2.7695612103372373,0.7934682119212417,0.9093041366209464
2050.0,0.2417105205555814,0.3581696641847866,0.39477110932539394,0.38863078595837364,0.6752462213554363,0.6069965870307148,2.728678779813488,2.770758071090669,0.7753000780746246,0.8864617542365641
2150.0,0.2446887764995277,0.3589187710336178,0.39481962645861757,0.3888177303387451,0.6719665271966526,0.606982798698277,2.7262811783701473,2.773005817629325,0.7539559168650102,0.8596568910205977
2250.0,0.24668070853648186,0.35725004906314806,0.39200041322867174,0.3889282174713295,0.6692581075077745,0.606810306530428,2.7228973069069884,2.7749649756003345,0.7440554850272516,0.8472350592636125
2350.0,0.2485361480289477,0.3569785084575109,0.3910603931636307,0.38879375848032516,0.6661718417694606,0.6069034453424039,2.7187803246381304,2.773865257156569,0.7312566050058535,0.8311876912567593
2450.0,0.2501203590028473,0.35933248505284826,0.3936562960971343,0.38860128931431787,0.663561811505508,0.6070257037943664,2.718304027504849,2.7728553139200387,0.7219621625230579,0.8195421817935895
2550.0,0.2516230076466693,0.36047152341787986,0.3946810569459746,0.38856122321092706,0.6608584868678951,0.6071540572324542,2.7153171249483363,2.772473349915145,0.7101979482795143,0.8048119328559076
2650.0,0.2536880411571636,0.3618453620634615,0.39583766291972655,0.38872414832679947,0.6578498679743494,0.6070803470388495,2.7127818337133642,2.7730254202182354,0.6974954669512646,0.7889193328833811
2750.0,0.25532426682451675,0.36232076682964137,0.3959482382598234,0.38870505274199874,0.6554525627044712,0.6070919665576114,2.7106853429045015,2.775136738281558,0.6864204664681686,0.7750737106859458
2850.0,0.2568385849089865,0.36338715756411055,0.3968738518271495,0.3886087201125144,0.6535847071203087,0.6072079971939626,2.7072627808219702,2.7740835557465373,0.6777530677379431,0.7642451160653527
2950.0,0.2580526891126456,0.3634278955363728,0.3965458175552585,0.38842202533021347,0.6518332768553031,0.6072687224669556,2.7049871223041975,2.7735760543686627,0.6688864228832836,0.7531741602898454
3050.0,0.2602647943630642,0.36558480993962883,0.398685386263692,0.38849392201231014,0.6487250081940347,0.6072599147820338,2.7013529523618653,2.7750028532876088,0.658322354185714,0.7399925900646369
3150.0,0.2628293616824681,0.3666647710202465,0.3992987568121197,0.3884955932548741,0.6454998413202157,0.6072294509679418,2.6978542581174247,2.775291852959419,0.6511079127821573,0.7309961762571391
3250.0,0.2644583598171367,0.365792231668582,0.3976400199647505,0.3884311300217649,0.643478929560135,0.6072931405721264,2.696970013400476,2.775624584661245,0.6438970246499625,0.7220087789786482
3350.0,0.26669168396077514,0.3661437395806205,0.3974000999182862,0.3882763259031467,0.6411250373022979,0.6072515666965028,2.6938705775007814,2.7750422716594745,0.6397707468559943,0.7168680146115336
3450.0,0.2684037883279498,0.36607733496080064,0.3967747353311252,0.3883278795811471,0.6394320486815417,0.6072181976238713,2.6908348730177276,2.776840791388474,0.6344854214009734,0.7102854743284823
3550.0,0.26972515085857496,0.36604493122688364,0.3963168621997807,0.38834848622601603,0.6376823430019715,0.6072458462404902,2.6921941291924427,2.7771018045611493,0.6296078326123511,0.7042129892717106
3650.0,0.270493949026914,0.36548768640930546,0.39534286101519994,0.3884976359860317,0.636765269789099,0.6071596822788229,2.6907400672409767,2.7780057617955594,0.6256113688914642,0.6992391030867877
3750.0,0.2714501314977896,0.36581014573978454,0.3954661502158401,0.38858045927581814,0.6355771794188217,0.6070941082377992,2.689203613552702,2.7781151403669115,0.6212583578397384,0.6938231389919891
3850.0,0.27213105476639765,0.36501902489155585,0.3942123869308913,0.3888143401599808,0.6346039989613086,0.6070033757465557,2.687539220199086,2.7794652337196886,0.6156562803251886,0.6868556849895578
3950.0,0.27215085193492394,0.3639393866002298,0.3927872117807545,0.388981621092948,0.6343001771703367,0.6068944570994657,2.68760419610321,2.7802913687292996,0.6122766410354965,0.6826537536310522
4050.0,0.27225853560201974,0.36229764000669773,0.39059564424816795,0.3890501927433074,0.6340212293260922,0.6068550975067857,2.687468517870308,2.780040046928567,0.6091465978391726,0.6787631043128094
4150.0,0.2722972723653594,0.3601404324691256,0.3877482827874521,0.389065384317065,0.6339869910864853,0.606863406408092,2.6863999086589514,2.780234413149915,0.6055364156906107,0.6742767911209385
4250.0,0.2725266775109406,0.3591735246815017,0.3864053909351066,0.389116666666661,0.6340649258997881,0.6068830863326256,2.6856873449261514,2.7805137239758078,0.601361556354602,0.669090307989338
4350.0,0.2724159700682077,0.35865626413687196,0.38576035655845214,0.38901500277828693,0.6338634796598481,0.6069800045966424,2.684961541639733,2.779746038524083,0.5969551876349186,0.663618027388486
4450.0,0.27279542494958225,0.35870291293355805,0.3857024091570933,0.38888619152867354,0.6334306897326446,0.6069445068523909,2.6825609199128007,2.7801136732449074,0.595270008769244,0.661525693572923
4550.0,0.2733262401448371,0.3584972311766005,0.38526525692944036,0.3889314330284292,0.6328872775214238,0.6069039771478781,2.681496245745769,2.7805969819277743,0.5932335794580887,0.6589976104037285
4650.0,0.27384456118394634,0.3586297394894187,0.3852765098139957,0.3888602545870727,0.6321758761556656,0.6069468931412585,2.680563327896571,2.7800060263755535,0.5896442822665435,0.6545427318709656
4750.0,0.27394993375038934,0.3583269980922129,0.38484550402821466,0.38878929856725414,0.6317785729320146,0.6069964218059343,2.681248283225466,2.779713545861326,0.587123418875245,0.6514146979150798
4850.0,0.2743473793018316,0.35853192973531484,0.3849899313001239,0.38877934428409605,0.6314265099979385,0.6070088641517205,2.681307197948661,2.7791651566489284,0.5832878076759642,0.6466564443273317
4950.0,0.2750951042198393,0.35874052920144317,0.3850290913385187,0.38879030682039967,0.630395879620279,0.60699252676227,2.680030696243952,2.779507370074937,0.5794878121298191,0.6419438050605358
5050.0,0.27540271094713054,0.3587532108033369,0.384949082186716,0.3888119983371151,0.6296594733716097,0.6069669372401505,2.6794382625858346,2.780865532285151,0.5771065916289566,0.6389914178633866
5150.0,0.2764652620444616,0.3597571430538111,0.3859345913710353,0.38868239427782436,0.6286759852455835,0.6070199961172588,2.678014604728763,2.7810255906933055,0.5739526153998803,0.6350817901990566
5250.0,0.27717675012553966,0.3594246330465477,0.3852739676788645,0.38875176825142754,0.6275928394591506,0.6070024757189111,2.6774640221331136,2.7803416076592393,0.5706011266476098,0.6309284216002984
5350.0,0.2785920129870231,0.35973689585544705,0.3852395733283803,0.3888208842613529,0.6259764529994393,0.6069631844515052,2.675681981984759,2.7807483708830882,0.5689205457216083,0.6288461694823997
5450.0,0.279592157558774,0.3606040146593838,0.3860648840338612,0.3888266350289169,0.6249660612731608,0.606993212254633,2.6753778290333936,2.780883406130104,0.566503411196877,0.6258518230202545
5550.0,0.28019999090409936,0.3611322599196831,0.3865681158960094,0.3888134063246155,0.6240677355431453,0.6069753197622058,2.673913752902534,2.780869453851015,0.5643346485988909,0.6231656645784127
5650.0,0.28105988769408524,0.3610092123544733,0.38613614296202386,0.3887706652937458,0.6228419748717043,0.6069686781100697,2.6727138515264994,2.781439944333282,0.5623987353850823,0.6207683106408732
5750.0,0.28134317060774033,0.3605478212586123,0.38544071146317205,0.3886935266351968,0.6221439749608764,0.606983133368111,2.6731901493107006,2.7813472397993437,0.5608614709781193,0.6188648996259136
5850.0,0.28193372041873366,0.3603293676244222,0.38496799960335293,0.3887861223813847,0.6212493590839173,0.6069321483507104,2.672812775449805,2.781052608635119,0.5581245319408494,0.6154766748184998
5950.0,0.2823369231637724,0.35946309978928637,0.3837027553001622,0.3887625345547174,0.6205881364476559,0.6068845572172755,2.6718094758824735,2.7805998411535193,0.556232206066911,0.6131344994542798
6050.0,0.2827626335742572,0.359482657256877,0.3835946646999861,0.388808337109197,0.619846306395637,0.6068104445546204,2.6709219987422768,2.7814841064777593,0.5542964886959173,0.610739000347307
6150.0,0.2830578968139128,0.35877960276659293,0.38257785320886384,0.38882713783882916,0.6194911396520892,0.6067663794504973,2.670713670600548,2.781851901689691,0.5519965505614194,0.6078932740393072
6250.0,0.283748278543209,0.35824439936619895,0.38165746591056726,0.38875610323180565,0.6189857622780355,0.6067893137098077,2.669744106786987,2.7828638309306535,0.5499935069184821,0.6054153455240351
6350.0,0.28419636394123143,0.3576309009958414,0.38071032692729023,0.3887557263565095,0.6183750590458196,0.6068351440718014,2.669938692435439,2.7831668940045744,0.5472657245348291,0.6020415303764387
6450.0,0.2844885722663791,0.3569887948960675,0.3797745791511124,0.3887024776808098,0.6178576964811657,0.606865602232214,2.6695227442242087,2.783259025195995,0.5441782084338299,0.598223726705034
6550.0,0.28480623868305716,0.35696584627086914,0.37964458008418145,0.38876306232861435,0.6173378110212182,0.6068478094947355,2.6692416343340004,2.783821491475578,0.5418451337936739,0.5953394789115939
6650.0,0.28533040328696246,0.3577330748016977,0.38048820013490015,0.3888647307748432,0.6167508645316492,0.6067794316644137,2.668427706982389,2.7843970983028683,0.539366415533421,0.5922758121331735
6750.0,0.28572139467349394,0.35792568092304666,0.38061845660147753,0.3888855876362763,0.6158006221300547,0.6067664049770433,2.6675045835484816,2.784674256565146,0.5368251034245607,0.5891354589454016
6850.0,0.28640095905630014,0.3581222397694221,0.38066321370783185,0.3888801455645354,0.6147992993723544,0.6068194424171688,2.6666229693155112,2.784271967827727,0.5352182303291395,0.5871501678997921
6950.0,0.28703675973323395,0.35848837458800176,0.3809445963995002,0.3889011603523001,0.613763487268019,0.6068047762911851,2.665766747751742,2.7844998015262634,0.5334480350271433,0.5849634127789225
7050.0,0.2876138777038511,0.3582850906009902,0.3804960432258053,0.38882800294090636,0.6128180399943273,0.6068954758190369,2.66493483653938,2.783756829153578,0.5314628310493934,0.582511454327859
7150.0,0.28831540824503027,0.35814529479181373,0.38009183056365997,0.3888323861706705,0.6120053139421059,0.6068661725632822,2.663413004079928,2.784083373384645,0.5302079435490765,0.5809617411787
7250.0,0.28883922376457827,0.35752023503107766,0.37910569571483466,0.3887556636832353,0.6111832850641289,0.6068804302854824,2.661822857878454,2.783435592399632,0.5290953886529505,0.5795879429331907
7350.0,0.2891494755242819,0.3573461308429416,0.37877936537166323,0.3887236103467255,0.6106461705890354,0.6068956604543649,2.661391404717355,2.783553588148802,0.5278774680859021,0.5780841914761967
7450.0,0.28931535488408305,0.35748424451991645,0.3789087526911784,0.3887880433601977,0.6100469735605959,0.6068916923902883,2.660864206541027,2.7837355125995726,0.52626291508228,0.5760909712092813
7550.0,0.28954574222179574,0.35723397877393576,0.37850742454746544,0.38874911630497616,0.6095537014964907,0.6068560455568853,2.659900696333365,2.7837934349983287,0.5247393673673976,0.5742103603544719
7650.0,0.289719256066182,0.3568026387227659,0.37788598755769226,0.38876274053711096,0.6092968239445823,0.6068291726571742,2.6596681484935965,2.7843464836847045,0.5235876152662491,0.5727888484166146
7750.0,0.29000228731053623,0.3562119784178431,0.37702073848013956,0.3887532141737217,0.6088595019997421,0.6068597600309689,2.6587836320417555,2.7849368893185416,0.5222280458120583,0.5711110315908469
7850.0,0.2902046105009522,0.35589790156110723,0.37654436446572737,0.388731571340078,0.6083645395491021,0.6068895682078767,2.6586476200240803,2.78534664234979,0.5207270731176565,0.5692589473921714
7950.0,0.2904724676188783,0.3559112495704052,0.37647772389802797,0.38877621736205903,0.6080392403471262,0.6068708338573815,2.6583767309904607,2.78562033463984,0.5195799446333522,0.5678436465667033
8050.0,0.2906642470959321,0.3559530951365804,0.376472447377927,0.3887752390538493,0.6079617438827476,0.6068699540429818,2.6580504136258485,2.7861480679481283,0.518343370804051,0.5663181525339445
8150.0,0.29059856062154543,0.3561075540936022,0.3766960948991057,0.3887901318012834,0.6080677217519324,0.6068445589498277,2.6578793615846097,2.786491069762348,0.516917429928428,0.5645592563083534
8250.0,0.29078627598861045,0.35622146707054014,0.3767868128391466,0.38885882583938647,0.6076972488183254,0.6068100836262335,2.657239795681867,2.787262062635836,0.5156211377962284,0.5629604769659021
8350.0,0.29133209161221624,0.35651790956462914,0.3770048809211018,0.3888764393440075,0.6070458627709258,0.6068291222608129,2.6565915639553577,2.7867932324064517,0.5145496068143613,0.5616390470984678
8450.0,0.2915725386432257,0.3566299855505036,0.3770766117213624,0.3888635928097813,0.6065400544314281,0.6068524434978169,2.6558758814214944,2.7870809606016107,0.513643458074554,0.5605216689788388
8550.0,0.29194208235397345,0.3568724338562588,0.377279115756977,0.3888335763382636,0.6061536662378668,0.6068845749035263,2.6549664432478255,2.78708128433187,0.5127484262250233,0.5594180889317524
8650.0,0.2923176760678919,0.35689676215100696,0.3771930463485574,0.38878469168148394,0.605740376835048,0.6068986244364876,2.6546328141913595,2.786896648762357,0.512059832884419,0.5585691097042836
8750.0,0.29223409905889036,0.3568576816181757,0.37716795042252255,0.3887691596560991,0.60575934178951,0.6069192092332368,2.655255282441689,2.786544819819946,0.511039075127944,0.5573106963836457
8850.0,0.2920177972274538,0.356889162317091,0.37727730563097694,0.38881125276655226,0.6059428313184954,0.6069065642300363,2.656338205290017,2.787217742343587,0.5101755023820875,0.5562461553267399
8950.0,0.2920472838367733,0.3570002620591346,0.37741405521473387,0.38887212877555066,0.605928946486426,0.6068629203441015,2.6557211790749715,2.7873058969500732,0.5092280146302846,0.5550782669303369
9050.0,0.2921097740816873,0.357346865228355,0.37784995101730773,0.388850089445442,0.6058546017014692,0.6068865318749372,2.6552393138018964,2.7868286710854355,0.5077838298434699,0.5532983358006782
9150.0,0.2919514408524082,0.35725930473989365,0.37778463339024626,0.3888325340223374,0.606032127636324,0.6068823079444934,2.655073974804102,2.7866459763642175,0.5069585602373816,0.5522813115608456
9250.0,0.29189181314515045,0.3577726837983733,0.3784781002893862,0.3888143219819709,0.6059798940655065,0.6068684466544219,2.6548473480476393,2.786834735651116,0.5057384726302467,0.550777872453718
9350.0,0.2917917614382646,0.3574629231228603,0.37810243108087616,0.3888026411562909,0.6061148540263073,0.6068901721741057,2.6549036222716573,2.7861639930110083,0.504671467343319,0.5494632050907816
9450.0,0.29191281348631065,0.35705711758355446,0.37753104172840257,0.38874607774215664,0.6059030790392551,0.6069410644376321,2.6541863087629256,2.786121103007148,0.5032304765041142,0.5476879510884414
9550.0,0.2920254915022646,0.35682938441098405,0.3771963221822959,0.38877677708238495,0.6057229609464978,0.6069144592189366,2.6544472311744354,2.7861314255431195,0.5024141897580476,0.5466824167575813
9650.0,0.29210272485603694,0.35673016927562917,0.377041651807501,0.3887635887800352,0.6053611024764273,0.6069029116153836,2.654039631879089,2.7858203568541824,0.5013546315723487,0.5453773239598266
9750.0,0.2922527856399771,0.356935033781154,0.3772637403398096,0.3888044290243925,0.6050343554507229,0.6068946774689844,2.653219910005684,2.7860489228346137,0.5001043790138489,0.5438375109875071
9850.0,0.29230755526918695,0.3569006133043173,0.3772012886867869,0.388787759261092,0.6050350218251954,0.6068916861232434,2.653015748516659,2.78590741796731,0.49831118190558893,0.5416293180854702
9950.0,0.2924330754341636,0.35669441528926304,0.37689083638658,0.38882878484597677,0.6048125816500853,0.6068666465681917,2.652644829538472,2.7864018310473995,0.49652513896908634,0.5394303008610393
10050.0,0.29254241231225503,0.3565857624894115,0.37671367254508925,0.388829093018392,0.6046900805889959,0.6068908566311886,2.6522713515253686,2.786150192509439,0.49463302154733346,0.537101081863981
10150.0,0.2926335904390898,0.35659222978491056,0.37669351643645427,0.3888147628089626,0.604683282435228,0.6068820805832018,2.6522992943294046,2.785883812963537,0.4933884588492271,0.5355692352139294
10250.0,0.29271996384651544,0.3563743220861309,0.37637997753286717,0.3888384436756631,0.6045878450882841,0.6068607940688798,2.652424255376755,2.785944523356671,0.4922036490761713,0.5341111005102794
10350.0,0.2928163107018961,0.3565280730293615,0.3765517697608506,0.38885512886639007,0.6044266254468167,0.6068428171191277,2.651687007522252,2.7858881233085437,0.49107595004733207,0.532723402367732
10450.0,0.2928977818976015,0.3564271236805524,0.3763934882409084,0.3889198347491144,0.6041689790450677,0.6068012630370389,2.6512509069901484,2.785698863659454,0.49043000467967746,0.531928596059308
10550.0,0.2928586899385865,0.35648171153798824,0.37647751832637166,0.3889583301405429,0.60421192304047,0.6067851388494074,2.651789759953689,2.7858733357792307,0.4892973168766326,0.5305349923637042
10650.0,0.29271907991166585,0.3561871559725701,0.3761342655917114,0.38886048842720056,0.6044502863580884,0.6068322223265515,2.6515486619664457,2.785528193478566,0.48828772533144965,0.5292929660768565
10750.0,0.29259891767525315,0.35582732176777615,0.37569910591114053,0.3888191737527372,0.6046395684122406,0.6068226211515302,2.6519259045261627,2.785580095583276,0.4872258020296818,0.5279866880642171
10850.0,0.2924956953750633,0.35569127918854115,0.37555274838706276,0.38888857415470013,0.6048898719012074,0.606804902773947,2.6521118812289837,2.785677118921081,0.485981080799354,0.5264557169045807
10950.0,0.29244610381266434,0.35517065866425923,0.3748840901890462,0.38892485822307277,0.6048908775454296,0.6067875079901467,2.652385790535298,2.7860280277703455,0.48508795859656895,0.525357314095914
11050.0,0.292374785942663,0.35425720330440574,0.37370596304666776,0.38892642213925965,0.6049524929870597,0.6068265315356164,2.652618541084644,2.7864450083532057,0.48453204444713527,0.5246736724812702
11150.0,0.29250112238522386,0.3536895387610482,0.37292018390773585,0.388953537287679,0.6048201954981616,0.6068379517532145,2.652712582927225,2.786137106045491,0.48388426566420706,0.5238771050595152
11250.0,0.2927695779027351,0.35341668102286566,0.37247719914633526,0.3889881602391043,0.6044182739312062,0.6068260599057947,2.65216503214106,2.7859057632988335,0.4830838597718834,0.5228929216220723
11350.0,0.2928330972872336,0.35259776539219984,0.3713809467966178,0.38899621266054474,0.6043370628138492,0.6068196634657826,2.6526402271757363,2.785652077726018,0.48213675247990795,0.5217284507132721
11450.0,0.2929870198526827,0.35210403497093096,0.370683668293809,0.38902000338563253,0.60409920530958,0.6068037725962889,2.652425983950003,2.7858219844610472,0.4812965525291827,0.5206955111443513
11550.0,0.29329265948025873,0.3514667965110139,0.3697500967206799,0.38898499027796296,0.6038213141719333,0.6068149943727905,2.652128871755716,2.7855388025262737,0.48022416891670194,0.5193772466630471
11650.0,0.293392558501512,0.351011163748066,0.36911986825412585,0.3889658186055652,0.6037361599862673,0.6068354647669818,2.651871216906644,2.78560378269148,0.4794694954223746,0.518449619800195
11750.0,0.29349616365431275,0.3512284273087884,0.36937285302876643,0.38896844827113103,0.6034737469151562,0.6068223980937882,2.6515583709464194,2.785531485531445,0.47896159142943884,0.5178253541545256
11850.0,0.29349266436236415,0.35123005913370137,0.36937609749040734,0.38894712449395297,0.6034444350687709,0.6068382414986165,2.6515883154931443,2.785215716410457,0.4785760324644136,0.5173514834019071
11950.0,0.29359940655667954,0.3513943309703213,0.3695584500717516,0.3889183929947016,0.6034449000083678,0.6068588402644219,2.6518938659243356,2.784846655383061,0.4778998302678067,0.516520440546617
12050.0,0.2933307804944325,0.350964462566751,0.3690779055037654,0.3889080382749595,0.6036743838685585,0.6068782673637134,2.652468189131058,2.784425658116066,0.4773179069838944,0.5158053086034055
12150.0,0.2930860582979535,0.3508199630829075,0.36896490458675024,0.38892503855769,0.6040432886182207,0.6068833840836235,2.6527697449087886,2.7845053663323065,0.47682764777240705,0.515202854895443
12250.0,0.2929996747576573,0.35106728052326447,0.3693170994781696,0.38894708394854705,0.6041188474410254,0.6068614806954624,2.6530745162403893,2.7846327010864975,0.4760571267407167,0.5142560600166507
12350.0,0.29292432325607803,0.3508584858022452,0.369066365459612,0.38895702312933617,0.6041891344830381,0.6068536960570079,2.652945261244709,2.784579898094502,0.475296394867965,0.5133213631901605
12450.0,0.2928596212539796,0.35088489548526536,0.3691214102436695,0.3889462348850625,0.6042735523251147,0.6068492490563097,2.6530750552974816,2.7849616262420107,0.4746005643899017,0.5124664699459744
12550.0,0.29289285037488455,0.3512483964643207,0.369588710949572,0.38894256395732024,0.6041287546809021,0.6068480599155537,2.653059385749799,2.7850185562986356,0.4736399086002797,0.5112863089592585
12650.0,0.29310569498901023,0.3513750551908885,0.36968828268290743,0.38896084318110685,0.6038415935499168,0.6068358232550881,2.65282261673094,2.7851378299899534,0.4728556058982094,0.5103228787819292
12750.0,0.29317869212787406,0.35129637243006906,0.36956192909647323,0.3890135938074209,0.6037118657360208,0.6068253470316151,2.6530365830709637,2.7853728511179794,0.4720551250035211,0.5093396514925219
12850.0,0.2932490056756244,0.3512224066536168,0.3694426183895573,0.38902332013327273,0.6036417399424171,0.6068080305034722,2.6531460614249265,2.785720949412618,0.4710306202635022,0.5080813688988169
12950.0,0.29326097238525506,0.3508356283331639,0.36893052020250666,0.38902615137118485,0.6036854296965486,0.6067917535325549,2.653377406430947,2.7857857173990235,0.4701776091894462,0.5070338087559179
13050.0,0.29318755073532604,0.35032480191002024,0.3682822237077813,0.389029128616344,0.603703930733277,0.6067757259980172,2.6533370344648897,2.7862709057105803,0.4697430361407282,0.5065001548799464
13150.0,0.29320854112994515,0.34994193312038996,0.3677724277459583,0.389030233814732,0.6037046612424908,0.6067599422097276,2.6530083395635766,2.786649852102812,0.46908466579529406,0.5056917222424584
13250.0,0.2933645506484932,0.34984829910942794,0.3676003343400074,0.3890151524386682,0.6035680326013132,0.6068009961512436,2.6526242144171897,2.786509968065408,0.4683591213139482,0.5048008650718222
13350.0,0.2934614633751472,0.3493872250890123,0.3669638930562271,0.3889983299448314,0.603524829600779,0.6068062317429503,2.6529948153831913,2.786506963128994,0.46788870277039485,0.5042232973542529
13450.0,0.2935728741931505,0.34908692064948627,0.36653419239290613,0.38901877911725297,0.6032532897182366,0.6068180804401255,2.6531963706144235,2.786585766665131,0.4675445433052247,0.5038007642207953
13550.0,0.2937332515415025,0.3487749906072873,0.36607382288510537,0.38905162965788276,0.6031739355029148,0.6068135192974783,2.6528857900339586,2.7861394686041274,0.46693510316078324,0.5030525745777893
13650.0,0.29381127570871957,0.3484245226367326,0.36558868595696525,0.3890767957434386,0.6029345835469928,0.6068024320562685,2.6524112945458853,2.7861758681481907,0.4663081563718928,0.5022829395668333
13750.0,0.2940106855226224,0.3482796499050096,0.36533561013947413,0.38905643324962236,0.6027932513998986,0.6068111410079347,2.6520382213890894,2.7862044802812944,0.4656643767237709,0.5014926902903716
13850.0,0.29414080722499963,0.34778861861399213,0.3646493593362469,0.3890436951479778,0.6027405963468339,0.6068262219334424,2.6518004834695508,2.7861676970982474,0.46486403144390487,0.5005103245245168
13950.0,0.29432376800314886,0.34764486011011797,0.3644029176294511,0.38904617556202503,0.6025367357178698,0.6068317683320268,2.6516593223746527,2.7861816126186265,0.46430588673257567,0.49982528849240215
14050.0,0.2944425469448423,0.3472052497105381,0.3637878134368997,0.38905372489546236,0.602347875596043,0.6068372357839386,2.6514561359377877,2.7862593853563715,0.46359311633979816,0.49895052858315436
14150.0,0.2944321788029541,0.34672442116173263,0.3631591259030631,0.389055273515504,0.6023016041269167,0.6068405059713184,2.651785790517641,2.7859049962136524,0.4630248861390856,0.49825320251783956
14250.0,0.29466672352823886,0.34670660000218145,0.36306198975113485,0.3890652077882535,0.6020321380955722,0.6068535541365603,2.651374047087174,2.785562603708994,0.4623282866771185,0.49739839683078424
14350.0,0.2947653790560788,0.34642878060466004,0.3626658496627856,0.3890592616762673,0.6018688593129398,0.6068643300118544,2.650779913979123,2.7857475844340702,0.461728659831668,0.49666263491267915
14450.0,0.2947541385884337,0.3462258316260926,0.36240264943792827,0.38907891797714506,0.6017369040204831,0.6068507369732284,2.650678392544269,2.785397189744217,0.4610699982751063,0.4958544861561446
14550.0,0.29479024507574997,0.3463110239206706,0.36250326870050276,0.3890500221828049,0.6016500584152292,0.6068558861933977,2.6508394016446952,2.785209675882069,0.4602684271162911,0.49487106529667513
14650.0,0.2949380962168454,0.3464279098128972,0.36261042265737065,0.38906632742974806,0.6014647464336905,0.6068432188929169,2.650882163360192,2.785318192296175,0.45966958266809976,0.4941364144935073
14750.0,0.29494346379966524,0.3466137333422422,0.3628529609127664,0.3891188434957763,0.6014060063724491,0.6068029286150181,2.6510531608936443,2.7853099906693344,0.4587835477178428,0.4930495247298341
14850.0,0.29508402566356223,0.34670826523266385,0.3629330262400958,0.3890680746583422,0.6012302201871925,0.6068318631742059,2.6508111030261023,2.78485078780263,0.45824225509062455,0.49238557426005186
14950.0,0.29510966149762846,0.3468974837320517,0.363173656434299,0.3890168763623217,0.6012146344726105,0.6068490401979888,2.6508732833910496,2.784765565104436,0.4578295555270798,0.4918793805013529
15050.0,0.29524355618346454,0.347103416457698,0.3634022296867428,0.38902118585040046,0.601058401435121,0.6068493787788279,2.6505426426936616,2.7849339343929937,0.4572367345162277,0.4911522967746234
15150.0,0.2954372410551327,0.3471764660685729,0.3634373653585112,0.3890602940706946,0.6007920269289155,0.6068404725760773,2.6497543655759603,2.78490209927036,0.45669065471778947,0.49048257861866906
15250.0,0.29549254901422095,0.34719598344286,0.3634456342632894,0.3890475636456139,0.6007566716936593,0.6068310274736176,2.6498156858944033,2.7854607711452446,0.45601088277176155,0.48964895042567436
15350.0,0.29554323294905577,0.34720889893857093,0.3634466796781328,0.38906607262947523,0.6007517425574883,0.6068164940394863,2.6498371340267557,2.785601784227418,0.4553986055053355,0.48889814223121136
15450.0,0.29556928393496235,0.3471476520103896,0.36335799626266674,0.38907804231425586,0.6006523849589026,0.6068034431428486,2.649450585969824,2.7856697795061636,0.45469638386728534,0.48803709641482684
15550.0,0.2956341749459133,0.34742922968335327,0.3637076754579773,0.3890511448482034,0.6006964182367696,0.6068053501382651,2.6494419508259353,2.7855825693928282,0.45400343246999725,0.4871874774389189
15650.0,0.29570180278572794,0.3477586712561923,0.3641194013469097,0.38904854168815817,0.6007878090856815,0.6068097885119267,2.6493823058626855,2.785669000576381,0.453376199069936,0.4864184858521602
15750.0,0.2956980017296258,0.348028251096149,0.3644749008970563,0.3890525410012602,0.6007466192622692,0.6068129007682151,2.64946944216315,2.785919386746082,0.45298094948540746,0.4859339327979496
15850.0,0.29582376815133016,0.34799019541014675,0.3643853582629177,0.3890871804266615,0.6005778815216705,0.6067995710049935,2.649315765988656,2.785945802540762,0.45247715579946446,0.48531633913489436
15950.0,0.29595995038320055,0.3477816944515499,0.3640685283016025,0.3890940999160667,0.600416901761645,0.6067920506551407,2.649026065818325,2.78594055364998,0.4520334211727556,0.4847723971990021
16050.0,0.2960792418250784,0.3476543039495832,0.3638636091887133,0.38907605418661945,0.6002105787801384,0.6068126596473835,2.648926876808099,2.7855865043039922,0.4515752220463786,0.48421075002543557
16150.0,0.2961613934968813,0.34748751946907475,0.36361858763176413,0.3891083622858726,0.6001151631477929,0.6067946257197797,2.6490765815632016,2.7855835253536023,0.45112107025745707,0.48365408978767954
16250.0,0.2962166032853794,0.34685080923514544,0.36276441681935767,0.38906748454081125,0.6001267614300656,0.6068451172235659,2.6489721620815128,2.785291430436151,0.4505992471127803,0.48301451559030506
16350.0,0.29614964885205536,0.3463947179972745,0.3621860254429148,0.3890741544654701,0.6002109962693412,0.6068405602103947,2.6492053804149895,2.7854676728307264,0.45031360929114783,0.4826644370859985
16450.0,0.2961225547514818,0.3460144750731301,0.36169479288850526,0.38908003607703817,0.6002838733207709,0.6068232934168233,2.64908321342766,2.785641757412832,0.4499587983542397,0.4822295940185105
16550.0,0.29607673222716757,0.34558967087125897,0.361150880159402,0.38908911990804756,0.6004247477493811,0.6068092562383031,2.6492283607959553,2.7857654130812994,0.44941368928698816,0.48156155932439393
16650.0,0.2960400884545667,0.3450874393019435,0.3605023209968334,0.3890726181255082,0.6004276019458291,0.6067719656477183,2.6492696783293117,2.785695399291506,0.44922166343456027,0.4813262392546933
16750.0,0.29612246038690526,0.3448547059600877,0.3601705545688022,0.3890937433844877,0.60034565100591,0.6067578055041584,2.6494179449976865,2.785697859222785,0.4487016329871012,0.48068898574407093
16850.0,0.29611588566613933,0.34500071873918825,0.3603645234192894,0.38907634749163167,0.6004142187407274,0.6067622099578753,2.6498908337018277,2.785866450856679,0.4483065426877305,0.48020485851690003
16950.0,0.29613095076950896,0.34477002490728725,0.3600565910648747,0.38907081371572877,0.6004277033803316,0.606767742316097,2.6501811699850863,2.7858619837581777,0.4477619666429485,0.47953758976662875
17050.0,0.2961241222269661,0.3445870063340909,0.3598181984820444,0.3890576495625757,0.600541903700663,0.6067784880652253,2.6501514242987367,2.7857226828024984,0.44707277211518615,0.4786931734472869
17150.0,0.29604901510300324,0.34421986708554786,0.3593592777086333,0.3890459892243942,0.600631450061221,0.6067908576759468,2.6499995950227926,2.7857366014415748,0.4465414036270996,0.478042169832374
17250.0,0.2961085838761055,0.3440882270906712,0.3591675435295347,0.3890079190703159,0.6006260506637296,0.6067972871138,2.6498031258073276,2.7857677421680607,0.44593401237644886,0.47729807080800335
17350.0,0.2962517223789833,0.3440511922318655,0.359073882757057,0.38900070647731816,0.6005146677424934,0.6067926920638672,2.649597390597362,2.785510365534853,0.4454307950878501,0.4766816277631097
17450.0,0.29643628644021397,0.3439858970733225,0.35893006041515657,0.3889906797840463,0.6002870895650679,0.6068036215689728,2.6490273030468563,2.7854965984469713,0.4447411842466469,0.4758369037956389
17550.0,0.29634656677716853,0.3440005026734214,0.3589774539551009,0.3889926820748009,0.600303116631531,0.6067967637171757,2.649147401241356,2.785443115336691,0.4441397243545414,0.47510020745826337
17650.0,0.29634129620897076,0.34412019262360055,0.3591364172110556,0.38900803921752136,0.6001784601439011,0.6067848847090903,2.6491641611448595,2.7858151261043687,0.44365448426436094,0.4745058959204225
17750.0,0.2964225140346696,0.34414981549995866,0.35914982453190664,0.38899830853738265,0.6000298574728182,0.6067990535744547,2.649124395570037,2.7858393174043417,0.44303543262414496,0.4737477381476658
17850.0,0.2966095770347237,0.34421216997976145,0.35917298490534477,0.3890464908076881,0.5998302616099938,0.6067828132877797,2.649034658433777,2.785835219640699,0.44239382711256864,0.4729620096859889
17950.0,0.2967035584589427,0.34404420386882517,0.3589226924262168,0.3890175006295654,0.5996880396635285,0.60676953930144,2.6488735050229586,2.7860539973548657,0.44186559524695157,0.47231516101507653
18050.0,0.29675236055663917,0.3437651572124725,0.35854060759002016,0.3890022795334139,0.5996720403301756,0.6067824497257854,2.6484039238893593,2.785666515466155,0.4414322714478307,0.47178455888263343
18150.0,0.29681639181723335,0.3435914134599419,0.3582921345476503,0.38898520704803774,0.5996022257726846,0.6068067875048291,2.6482976109030876,2.7855587790357093,0.4408556379271118,0.47107851194001704
18250.0,0.29683664896400686,0.343406373320345,0.3580425724037656,0.3889762205852953,0.5995008492685333,0.6068067503150602,2.648565031569536,2.7856823383860654,0.44050421704526677,0.4706482426743984
18350.0,0.29678905592872523,0.3432752511330999,0.357885198197332,0.38895504530664154,0.5995793144787748,0.6068285107078724,2.648769601675495,2.7856683244465184,0.43999633620549994,0.4700264362686274
18450.0,0.2969253216627421,0.34353427578067997,0.3581828042177461,0.3889335876994701,0.5994721153325024,0.6068359438512908,2.6482836696149197,2.7855243847162523,0.43965119088869226,0.4696038882440625
18550.0,0.2969006428511635,0.34367019944925914,0.35836920295151775,0.38892940142229776,0.5995094604064473,0.6068497655113025,2.648406695443942,2.785344268382058,0.4393654806796183,0.4692541158042316
18650.0,0.29695098709399276,0.34374030433673647,0.3584455183273131,0.3889484933973119,0.5995265669401108,0.6068237628009316,2.6483514575961054,2.785160702857666,0.43908148918189915,0.4689064577644457
18750.0,0.29701169060845484,0.3436348437853636,0.3582878347838206,0.3889738667860864,0.5995130926350597,0.6068225694629719,2.6483075018933944,2.785437734561021,0.4387429440874375,0.46849202949523094
18850.0,0.29709826047612764,0.3435285872437913,0.35812097565648565,0.3889990926522546,0.5994037451594082,0.6067980478489302,2.647680500919841,2.785658776377545,0.4384347388938302,0.4681147543887401
18950.0,0.29703674871515223,0.3433328976674166,0.35788311590955685,0.38899463647205196,0.599443828821698,0.6067948920901372,2.6477513518588354,2.785455361598319,0.43800386077529396,0.4675873352506861
19050.0,0.29705975901509935,0.34343176792240526,0.3580058278647014,0.3890192708245763,0.5994908403758333,0.606768148653624,2.6478739451498345,2.7857789629103498,0.4377279673152805,0.4672496385483228
19150.0,0.297107780412409,0.3433698225632636,0.35790932152496074,0.38900286388146577,0.5994517257584462,0.6067771917915612,2.6478908256825293,2.785785911261292,0.43739903508371947,0.46684703451871684
19250.0,0.29723384311004497,0.34329322788948263,0.35776903453444875,0.38898614614856036,0.5993475663601893,0.6067949716897921,2.6478348144222705,2.785673317828718,0.43699111344515174,0.46634776886145246
19350.0,0.2972783317540777,0.3432198111843323,0.35765856186241235,0.38897626632426546,0.5992046922639656,0.6067955144437079,2.647789717677274,2.785877101795088,0.4367211441356806,0.4660173582864817
19450.0,0.2974479502048075,0.3432665306917935,0.3576666559877034,0.389008401549337,0.5989753740167599,0.6067873117063489,2.6474571919626912,2.785724050758481,0.43634581299179076,0.46555801278355036
19550.0,0.29750309544405196,0.34313777232704723,0.35748009934741715,0.38896768283632155,0.5989560636284589,0.606818065572103,2.6475270016901176,2.7856186294837926,0.43602651097935197,0.46516725223225963
19650.0,0.29753059654731084,0.342951517851151,0.35722666454664365,0.3889622548537219,0.5990407612844129,0.6068149203602962,2.647397642129034,2.785661836232006,0.435762106214342,0.46484368462086584
19750.0,0.29755277846906375,0.34284297092093113,0.35707703140580377,0.38894904614788217,0.5991640929573188,0.6068128196040798,2.6474670535866376,2.78585649099232,0.4355779234087056,0.46461829462850096
19850.0,0.2975216867785829,0.34265239012632276,0.35683632546418387,0.3889609523655368,0.5991788826759358,0.6067991536950368,2.647429984688362,2.7858225033099977,0.43532913733225276,0.4643138546054285
19950.0,0.2975658320495319,0.34264115856821764,0.3568076897598046,0.38897149376560003,0.5990672146759564,0.6068021653050061,2.6471977993636013,2.7858690539580455,0.43493904783688475,0.4638365173192315
20050.0,0.29762209484982205,0.3425560315418812,0.35667812593081405,0.38896900991142924,0.5990569048925237,0.6068061443319624,2.6472721481012087,2.785795445732218,0.43468082574074607,0.4635205517853908
20150.0,0.2975400347548024,0.3425515446984155,0.35669801925212247,0.38899014659945214,0.5991424743188926,0.6068011513076361,2.647395405879787,2.7858466307187606,0.4342962147228603,0.4630499502383514
20250.0,0.2975543957186151,0.34275886478949935,0.3569659836403487,0.3889677105668769,0.5991753493654634,0.6067986766085709,2.6474581660371035,2.785724484160398,0.4339781719109877,0.4626608144649901
20350.0,0.2975761060701262,0.3428156406567351,0.3570337800982407,0.38899059431860383,0.5992034789445233,0.6067957348533325,2.6472893841744685,2.7855593179220306,0.43375055382444383,0.4623823242986581
20450.0,0.297558053637857,0.342866258996426,0.3571059806805477,0.389032815471246,0.5992474695613906,0.6067854872622448,2.6471711664789996,2.7853957644802807,0.43347389912070305,0.462043846943737
20550.0,0.2974124513363837,0.3430381366299595,0.3573776377222262,0.3890402632385754,0.599405381733249,0.60678604447473,2.647428749502968,2.7853749150768463,0.43323632556217717,0.46175319188056363
20650.0,0.2974263827788627,0.34327474167867617,0.3576842259043318,0.389037900874719,0.5993966393879233,0.6067987022420306,2.647301306104793,2.7854365794898617,0.4329999968457647,0.46146406702184617
20750.0,0.29744084590701936,0.3435342634210566,0.35802076606832545,0.3890347048802398,0.5993508746566433,0.6067943713556057,2.6471172572281887,2.78549282724866,0.43259245802845137,0.4609655004401814
20850.0,0.2974336214848025,0.34360415769279284,0.3581148976438755,0.3890174063865572,0.599409620641696,0.6067996738765606,2.6471459873751098,2.7852463971481365,0.4323228062539164,0.4606356311085871
20950.0,0.2973931752125998,0.3435447050395168,0.3580494715565478,0.3890239693045841,0.5994950121712564,0.6068077896043228,2.6473701178252265,2.785026189466452,0.43196981920877586,0.4602038306101688
21050.0,0.2974117697360297,0.34347754899307964,0.35795536533100963,0.38900384992953135,0.5994423067787755,0.6068286542207103,2.647098117462012,2.784931585432814,0.4315474828507846,0.4596872179530588
21150.0,0.29746220343038726,0.34353784642095825,0.3580187627894234,0.3889980692477061,0.5993139804264574,0.6068337194458973,2.647353452193364,2.784809508719311,0.4312363197684862,0.4593066100656862
21250.0,0.2975237168187763,0.34364122059832836,0.358135293214759,0.3889731355984613,0.5991388640534566,0.6068490894546223,2.6473052235123253,2.7849097446215327,0.43095101425784343,0.45895764161473207
21350.0,0.297572682216426,0.3436562794790573,0.35813969576159854,0.38896936607212784,0.5990136293382039,0.6068582267809555,2.647538463033159,2.784929412159244,0.43071465456595254,0.45866854871829
21450.0,0.29753071317131213,0.34362748672828125,0.35811504413190015,0.3889770725760034,0.5989925877581466,0.6068430376206319,2.647466528471162,2.7851073875702914,0.4303274021746621,0.45819491374945875
21550.0,0.2975074127913529,0.34368552141549935,0.3581986412688025,0.388973064099296,0.5990589763816064,0.6068419098881804,2.6474138195801804,2.7852048356152586,0.43009434733110874,0.45790988182968906
21650.0,0.2975015896128695,0.34384207765152336,0.3584062310351003,0.3889512147833136,0.5990781026280542,0.606858805597902,2.647514016954693,2.784968848130268,0.4297932091995966,0.45754159278058965
21750.0,0.2974403006137558,0.3437478714353579,0.3583016794078614,0.38893458748775406,0.5992611833938666,0.6068663509723774,2.6475259384151424,2.78495569711316,0.4294368381127161,0.45710576957135085
21850.0,0.29733649271636137,0.34353605565001366,0.3580559182863044,0.3889468704029121,0.5992448858175826,0.6068848107638178,2.6477802938614183,2.78502504733706,0.4292426324231692,0.456868273112257
21950.0,0.29727779590243625,0.3435427300582464,0.3580831379357868,0.3889529493142793,0.5993039041501527,0.6068794132385854,2.648223663347537,2.7849479823253733,0.429106063389596,0.45670126414480156
22050.0,0.29719888316457227,0.3434066884898708,0.35792914159210754,0.3889661611465632,0.5993583057457713,0.6068704367148969,2.6482095404108215,2.784926024467116,0.42894727063508686,0.45650708105051563
22150.0,0.29705678869790825,0.34310691136350685,0.35757980705840925,0.38897200212855065,0.5995237235339266,0.6068660557085546,2.6484122259679412,2.7848907321159855,0.42868764531644754,0.4561895997777583
22250.0,0.29694260472070466,0.3430356110990589,0.3575219845322559,0.388948414713879,0.5996723742753136,0.6068635117522898,2.6483659312356185,2.7849411306956653,0.42834014770605344,0.45576467812518384
22350.0,0.2968435536762405,0.3428298212162146,0.3572826481573493,0.3889598682500806,0.5998071674645432,0.6068578587087917,2.6487495355363224,2.7849463513858668,0.42812853128549766,0.4555059203102223
22450.0,0.2968556509200655,0.3424852835610172,0.3568260252481734,0.38895673184106705,0.5998129259275758,0.6068589372411118,2.648880298167016,2.7849827126692874,0.4277413966119279,0.455032559469116
22550.0,0.29684185919350126,0.34242210362801834,0.35674732330743797,0.3889655962318674,0.599984036184648,0.6068533546184296,2.6490276432944677,2.7851207292278333,0.4272704742370734,0.4544567753058872
22650.0,0.2967712656234008,0.34234395024558884,0.3566667939839908,0.38897806004629365,0.6000375259370445,0.6068517946227633,2.6492708009467845,2.7850853671605704,0.4269125290602582,0.45401914468912785
22750.0,0.29683215382626044,0.34228861624090384,0.35657493299979176,0.3889659332861238,0.6000189002681202,0.6068493692585036,2.649028344370721,2.7851426036260682,0.42658969377470607,0.45362445444492094
22850.0,0.29687916448085205,0.3422398979373215,0.35649612845221196,0.38895217704678453,0.6000249442037547,0.606858780797349,2.6490286858364893,2.7851205747231185,0.42620547754401705,0.45315473915884635
22950.0,0.2969471413026728,0.34218464787661784,0.3564021499427149,0.38895641774255313,0.6000052285303475,0.6068724674306227,2.6487937580662537,2.7851205316356,0.42584575444751466,0.45271498492144685
23050.0,0.29698688692028075,0.34205878021150865,0.3562242323887517,0.38896773606317964,0.6000108455164636,0.606857403149548,2.6487300336703274,2.7850554026275764,0.42555177727204013,0.45235561631884913
23150.0,0.29703908405515667,0.3419838515015067,0.3561093498417881,0.3889890773231818,0.5999157703770894,0.6068485162628067,2.648632308160675,2.7849735617273095,0.4253534452524084,0.4521131742927694
23250.0,0.297080723896727,0.34192541016235944,0.3560194544172725,0.38897083012357725,0.5998714033804998,0.6068491677777405,2.6486601555266756,2.78499994745204,0.4251145940215735,0.45182120822333316
23350.0,0.29717534690245495,0.34203631152949565,0.35613547184085126,0.388992301632386,0.599766177037386,0.6068540961843283,2.6484607945400347,2.7848376953382012,0.4248359131936034,0.4514805648490491
23450.0,0.2972957333944578,0.3420062988755046,0.3560581908838336,0.38899851346154474,0.5995786960044347,0.6068487484542343,2.648310033521057,2.7848473839756838,0.42446717803573997,0.45102985990255073
23550.0,0.2973971374738213,0.34214410459241285,0.35620743711539876,0.38897402855567864,0.5994373911935796,0.6068621289966561,2.6479822302992546,2.7848569907209,0.4241623467340807,0.45065727809962164
23650.0,0.2974307142431752,0.34209306766671665,0.35612980731411537,0.38898878781479546,0.5994355418375547,0.6068512959283009,2.648029259287081,2.784748121089511,0.4238295689409142,0.4502505524627103
23750.0,0.29740322052944446,0.3419232160547572,0.3559152146484269,0.38899779129441675,0.5995057050229465,0.6068451854658854,2.6476843596166435,2.7848380572971396,0.4234794891457282,0.44982269577742784
23850.0,0.29729260300127475,0.3418628823203431,0.35587068439205033,0.38898707363303425,0.5997186700767263,0.6068420611295228,2.6480634657575246,2.784855966943145,0.4231026969217482,0.4493622099864565
23950.0,0.2973263742262456,0.3418889930942734,0.35589438759565356,0.3889932008545585,0.5996993862469209,0.6068385453634608,2.647838194823651,2.784953041449717,0.4228959230011928,0.44910951511434477
24050.0,0.29738712629054026,0.3419568444626954,0.35596447017394417,0.3889840153539669,0.5996307845827615,0.6068442060621285,2.6480139351893617,2.784799864512699,0.4225730578517787,0.4487149583870658
24150.0,0.297450479346869,0.3420591375758602,0.356079001590686,0.3889910328884365,0.5995602666556247,0.606853546437011,2.6480060382110917,2.7843664015607525,0.42227203440086597,0.44834710562715785
24250.0,0.2974871244213946,0.34202848703237615,0.35602720099582746,0.3889882354508045,0.5995295039379819,0.6068578615314935,2.6478580125081335,2.784258135406967,0.42197318703651543,0.44798192386753677
24350.0,0.29745032604946436,0.34190709306915,0.3558792198467655,0.38898923904700666,0.5995954991581454,0.6068576239168927,2.6477399503165047,2.784076836920618,0.42173374848115613,0.44768934623371404
24450.0,0.29748165318155173,0.34189620453572145,0.3558550635327462,0.38897303719361237,0.5995304895505297,0.6068688397202675,2.647655584767516,2.784072886286284,0.42156221105651376,0.44747974381241096
24550.0,0.29744963046715794,0.3417081017952592,0.3556179070698053,0.38897094590165265,0.5994827094619365,0.6068807787870253,2.6476248449117055,2.784182997281081,0.42136298488683654,0.44723631324932833
24650.0,0.29757860574271366,0.3416350818702376,0.35548140293888797,0.3889715894214365,0.5992921179668168,0.6068792341081599,2.64773226995033,2.7842110841468846,0.42115530420348707,0.4469825578567829
24750.0,0.29762915168682724,0.3416428976993646,0.355475789303305,0.3889671676829503,0.5991527615045856,0.6068845703204012,2.6474671394634584,2.7842066375386647,0.4209861633632117,0.44677589671728896
24850.0,0.2976833782595676,0.34163230800224503,0.3554448287785151,0.388956682686187,0.5991412820409641,0.6068934851716329,2.647361069486089,2.783997009067424,0.4208083814413023,0.44655868172812396
24950.0,0.2977149776817167,0.34147308691236494,0.3552256355277116,0.3889705035925945,0.5991731794316862,0.6068943128532024,2.64765260412848,2.7838251221543286,0.4206034910136097,0.44630835058703966
25050.0,0.2977194487216635,0.3414007202303101,0.3551291198473133,0.3889824285678737,0.5992551195561057,0.6068903436988646,2.6478220694980235,2.7838581962110642,0.4204366158491153,0.4461044698543945
25150.0,0.2978064930736318,0.341432928280279,0.3551440936309396,0.3889723342977719,0.5992743827283211,0.6068903820921735,2.6479543989060375,2.7838671432308923,0.42022437720304784,0.4458451713344129
25250.0,0.2978734272876935,0.34153364301000805,0.3552554250941641,0.3889808970100944,0.5992523068393332,0.6068876480139505,2.6478361919646023,2.7838482982510295,0.41995834245327013,0.4455201568635091
25350.0,0.29780719298513914,0.3413764802797121,0.3550696848580065,0.38900666717574,0.5993692556506645,0.6068766518086177,2.6480423773006674,2.7838335424421894,0.4197667801947792,0.4452861311826848
25450.0,0.2977744275859136,0.3412028265735444,0.35485175196965696,0.38901351317103444,0.5993784134218694,0.6068680994852959,2.6480190643801613,2.7840978650210007,0.4195942395694703,0.4450753477996773
25550.0,0.29779730910398167,0.3409166452807607,0.35446843665060557,0.38900751841741193,0.5993824116472937,0.606866658839195,2.64803114144239,2.7841292173091152,0.4194314565750252,0.4448764883906041
25650.0,0.2978037141927262,0.340908973384376,0.3544563405588945,0.3889991136480674,0.5993590893142565,0.6068562629137368,2.6480860041187673,2.783996588484142,0.4192333870169207,0.44463452684578936
25750.0,0.2977602147555277,0.3406240964643091,0.35409560214421176,0.3890180684423397,0.5994256533726847,0.6068579860976375,2.6480977395968948,2.7838378102142523,0.41895593145258453,0.44429559618755915
25850.0,0.29772030216326223,0.34046508372630113,0.3538991579318276,0.389016662301676,0.5994495377354842,0.6068631774399547,2.648314397461411,2.783718942524609,0.41876018242238533,0.4440564817028389
25950.0,0.29769666549824286,0.34034679105520144,0.3537511162302455,0.38901538117496726,0.5994173634927364,0.6068509884012285,2.6483636993614312,2.7838360370615,0.4185388931146826,0.44378617496919015
26050.0,0.2976815870343445,0.34007475470038334,0.35339832168113844,0.3889930065603523,0.5993439791178842,0.6068603892365085,2.6485316150560116,2.7837718251379253,0.4183627374560579,0.44357100400804395
26150.0,0.29772788014866586,0.3397768705712691,0.3529922675612301,0.3890005611362197,0.5992963940193493,0.6068563343658094,2.648388512515812,2.783803705716306,0.4182223692896144,0.4433995497714907
26250.0,0.29779874218085045,0.33968553180618327,0.35284995140271647,0.3889887267702172,0.5990701306616889,0.6068614528970433,2.648284591777799,2.783721071036569,0.41800402678732773,0.4431328581258739
26350.0,0.2978772899741582,0.33971539773197795,0.35286451731300705,0.3889730517117172,0.5989446320822736,0.6068676710561378,2.648010695854989,2.7836580326401283,0.4178042020326546,0.4428887902936893
26450.0,0.2979610792978321,0.33967140476928165,0.3527803642031658,0.38898822224132595,0.5988764129900568,0.606862500472583,2.6477842304250663,2.783682416740101,0.4174590529919633,0.4424672345093535
26550.0,0.2979801554538303,0.3395999437865805,0.3526804486911591,0.38897023101041367,0.5987898760875295,0.6068697977477423,2.6478908966975645,2.7835861037999177,0.41725339451474364,0.442216056288218
26650.0,0.29802117481189344,0.3393726982957375,0.3523688913906599,0.38896124406270527,0.5987561442347379,0.6068792915838168,2.647812910788863,2.783516787068671,0.417099848079548,0.4420285280776862
26750.0,0.29800361766189704,0.33916591265618523,0.3521026339401044,0.38897092869042377,0.5987716347052445,0.6068730140929425,2.647937372597932,2.783533957843139,0.41686217641336976,0.4417382628396492
26850.0,0.29801195418348625,0.33901354015505136,0.35189975288897185,0.38898109332034114,0.5987359874864996,0.6068611969759152,2.6478151115228354,2.78355843469219,0.4167017099079764,0.44154229148668134
26950.0,0.29812895216660595,0.33889801776577383,0.35171115266836944,0.38896093249815167,0.5985870654150124,0.6068691328707766,2.647537917169001,2.783515954324245,0.41658388783249134,0.44139840226032634
27050.0,0.2982083891394586,0.3388580953173366,0.3516337172589555,0.3889544985661107,0.5984784296329156,0.6068581568149167,2.6472738620626144,2.7835255449797938,0.4164831771989256,0.44127541170494233
27150.0,0.2983241719186353,0.33898636513286695,0.3517659115716255,0.38895593881131113,0.598355861662554,0.6068697285551291,2.6470043883388636,2.78356454137081,0.41629086603930515,0.4410405598572611
27250.0,0.29836191145954405,0.3389493372363302,0.35170538533760587,0.3889445825933942,0.5982690543466296,0.6068753440240843,2.646931374276371,2.78334270366588,0.41602485921683097,0.44071571842898605
27350.0,0.2983591125336061,0.33890533324380423,0.3516484311812951,0.38896078847733634,0.5981912909948448,0.6068534971299152,2.646844268926296,2.783473461843382,0.41581004975536784,0.440453404927162
27450.0,0.29835126783276,0.3388006599528351,0.3515133260477158,0.38896629741735816,0.598137772758734,0.6068489308222039,2.646717739038826,2.7835777753114552,0.4155964131664249,0.44019252977605083
27550.0,0.2983500852413688,0.33875945150533987,0.3514595380454451,0.38895935578345503,0.5981550578926355,0.6068614569344244,2.646682850841231,2.7835361546518547,0.41544919241334416,0.4400127596377309
27650.0,0.2983651756531338,0.338838068864125,0.35155812101615075,0.3889591674742034,0.5981552204260243,0.6068612346750688,2.646626520553572,2.783509299908494,0.415237516657145,0.43975428905620684
27750.0,0.29842283154366106,0.3387982513224845,0.3514876689672575,0.3889553636338678,0.5980937623869412,0.6068635364491498,2.6463652085382057,2.783500656728945,0.4150916430800743,0.4395761709191568
27850.0,0.2984607977373513,0.3385818025948405,0.35119126126433714,0.3889517334911244,0.5980431582348926,0.6068751570859344,2.6461165381087555,2.7835459323428773,0.4149946971473291,0.43945779718758327
27950.0,0.2985015693428035,0.33836616515143375,0.35089503811986045,0.38895155049965835,0.5979936317126399,0.6068770348109315,2.646245293040851,2.783544370617769,0.4148577699448711,0.43929060733122266
28050.0,0.298453089728666,0.33807162546263814,0.35052316526474364,0.3889433519226624,0.5980175394816586,0.6068799686285817,2.646505028688352,2.783439445158183,0.4146812843921872,0.43907511992096887
28150.0,0.2984503700464809,0.337980940596969,0.35040483419855095,0.38894197678168574,0.5980917196547195,0.6068757770594421,2.6467664654986316,2.783683369546697,0.41443395724301674,0.4387731425080495
28250.0,0.29840725940859997,0.33785809282344476,0.35025692618239596,0.38893153550703297,0.5981752858305902,0.6068843580758327,2.646976512600006,2.7835043599442946,0.414243558894664,0.4385406786526595
28350.0,0.29843375451443893,0.33772816220045965,0.3500778331874947,0.3889311159838634,0.5981767838876935,0.6068833550844895,2.6467865130225743,2.7836123056698256,0.4141487107327266,0.43842487709713324
28450.0,0.29843534726947374,0.3376805493133815,0.3500147556700382,0.38893022965425206,0.5981550736353731,0.606880601736331,2.646710314054394,2.7836878619548884,0.4140619710619503,0.43831897637470546
28550.0,0.29848665864445756,0.33752102509087384,0.3497889688311761,0.38895913934719706,0.598142271724283,0.6068593044026602,2.6467046976740267,2.7837909039133977,0.4138420566711259,0.4380504867520191
28650.0,0.2985246892384138,0.3374605229278125,0.34969749923019494,0.3889503201516621,0.5980143799518339,0.6068604935255437,2.646779403426281,2.783771070916468,0.4137247605472807,0.4379072846188451
28750.0,0.2986255736555583,0.337450748286213,0.349652946027276,0.3889632687448893,0.5978783346666202,0.6068519355848616,2.646624028955585,2.7838139801906756,0.41356114545440004,0.43770753659111544
28850.0,0.2987814964531805,0.3375239588222537,0.34970016128110537,0.38897673091144425,0.5976770302589166,0.6068465564451968,2.646580639815002,2.783922446984062,0.4133595366775141,0.43746140924397714
28950.0,0.29887437787477333,0.3375360073953383,0.34968680524465867,0.38896051890412203,0.5975745224689991,0.6068629753721935,2.6464822827405943,2.7838505611410396,0.41322828709015913,0.43730118049195227
29050.0,0.2989395849976548,0.3377257982585588,0.34991575099770006,0.388963909390162,0.5975801177240027,0.6068620701525033,2.6464431227667387,2.7837860535427104,0.41308980616697305,0.4371321262691351
29150.0,0.2989530152049486,0.3377266720620743,0.3499126785028852,0.3889815142991625,0.597585331549518,0.6068519090254325,2.646486564047675,2.7838351842409215,0.41293652505523054,0.43694500732515307
29250.0,0.29890541668440046,0.3375223078493592,0.34965904507263196,0.38899627575948886,0.5976742675464086,0.6068397661618539,2.6464613480766093,2.7839557573076865,0.41272296125570135,0.43668430313920753
29350.0,0.2989372318357038,0.3373869543298346,0.34947115282799,0.3890061421888013,0.5976314265272052,0.60684269701204,2.646388600434258,2.7840073856346024,0.4124954646202499,0.4364065974234654
29450.0,0.2989341566772825,0.3373023660886556,0.34936094618937286,0.38898369639692554,0.5976123051848837,0.6068364401888008,2.646462343567416,2.783977176536467,0.41223927134449234,0.4360938699621473
29550.0,0.29887955579345005,0.3371521754057574,0.34918071299819686,0.38897179060066733,0.5976880647017022,0.6068427464383733,2.646555892566848,2.7840182325583744,0.4120221134141079,0.4358287986791384
29650.0,0.2988515874025903,0.3371639290303428,0.3492049506847793,0.3889646426162583,0.5977511719672184,0.6068510336919622,2.6467432432220015,2.783951084897296,0.41181361985523596,0.4355743094202041
29750.0,0.2988036383268926,0.3370092572769691,0.34901673751842177,0.3889810354556136,0.5978454505730898,0.6068495176632843,2.6468688313354356,2.783934805428777,0.4116875937169735,0.4354204835267589
29850.0,0.2988442966961387,0.33702737312676734,0.34902776857639345,0.38897870361876213,0.5978597031925227,0.6068493517805225,2.6469567187479335,2.7838918440805682,0.4115103884251098,0.43520419262408405
29950.0,0.2988489589411209,0.3369487766059088,0.3489230050148421,0.3889768060961067,0.5977974024239592,0.6068548629428197,2.647047370047103,2.7838558467284003,0.41129004824055215,0.4349352585910727
30050.0,0.2988638172472581,0.3369802939242186,0.3489597580226919,0.38898677680640154,0.5977694585870686,0.6068516854680506,2.647094156123044,2.7838799844049853,0.41106371251223056,0.4346590135562212
30150.0,0.29889457101697714,0.337022555599449,0.34900563646822585,0.38898467022807576,0.597732745182581,0.6068554940134787,2.6471373045237283,2.7838641627465885,0.4108749300317855,0.4344286079114702
30250.0,0.29892182073083906,0.3370363468559968,0.3490151979239035,0.38898456301008366,0.5977382565865593,0.6068536577303368,2.646889287840882,2.7841161916269495,0.4106510804374566,0.4341554096983172
30350.0,0.2989458602353976,0.3371171923169398,0.34911389668542453,0.38897790848577385,0.5977681130769991,0.606849527198459,2.6468142326218107,2.7841556987823393,0.4103356442665267,0.4337704457046327
30450.0,0.29899497684447474,0.3371836608274977,0.34918581865073345,0.3889765920681839,0.5977107484154869,0.6068427966240986,2.6466674244852606,2.784267196060064,0.4100795316630165,0.4334578911259236
30550.0,0.29904458294515446,0.33730664226917295,0.3493318609138645,0.38897008088690843,0.597693037871101,0.6068433111845906,2.6465772109326533,2.7841750373067864,0.4097759148087093,0.43308737478904674
30650.0,0.299009502963695,0.3372066865676577,0.34921151570033165,0.3889769621654595,0.5977599425793609,0.6068320772568734,2.6465724195273355,2.7842204951634937,0.4095096566782961,0.4327624590992045
30750.0,0.29901430952789754,0.33715516332076634,0.3491422887985251,0.38896855643061296,0.5978010471204189,0.6068384767975165,2.6463888120233925,2.784226638086615,0.40934942674066765,0.43256693458036133
30850.0,0.2990248249799428,0.33714031185557697,0.3491194648736334,0.3889524826148008,0.5977546919062593,0.6068364072477532,2.646452722335977,2.7842651557822142,0.40917604896287574,0.4323553699912685
30950.0,0.29898822607528336,0.3371272184380593,0.34911375889493174,0.38894368731534074,0.5977877936092533,0.606841135989158,2.646635763906063,2.784212962088768,0.4090379314915753,0.43218683476888475
31050.0,0.2989629683083834,0.33706714396535076,0.349042742028969,0.3889565813957592,0.5978416154069113,0.6068265112234844,2.6465760959908753,2.7842963531998124,0.4089484321950563,0.432077626327384
31150.0,0.29897482878298476,0.3372765205632729,0.349314195122792,0.3889588718912124,0.5977885140123913,0.6068228949311552,2.646574595823691,2.784221921812599,0.40874956151042613,0.43183496508221525
31250.0,0.29894257546420194,0.3372929691609689,0.3493459500370957,0.3889537748079303,0.5978842277047132,0.6068253815878029,2.6466594990057484,2.7841959585525076,0.4085857895840814,0.43163513522100394
31350.0,0.2989881491135462,0.33742425480798555,0.34950417374052367,0.3889613070268797,0.5978440879078817,0.6068217919683716,2.646571623910029,2.784131892160979,0.40836179148876683,0.43136182496867
31450.0,0.2990089771238699,0.33739630629103873,0.3494608954578632,0.3889669540231588,0.5977832183396393,0.6068252201837916,2.646503377842299,2.7840873143662233,0.4081930043215211,0.4311558845619405
31550.0,0.29898576959965406,0.33731763425946854,0.34936479172398166,0.3889788892698632,0.5977756647966783,0.6068241894076393,2.646422894553966,2.7841729538154256,0.4081122626439704,0.43105737148115314
31650.0,0.29896843871761947,0.33725085721215575,0.34928247445329574,0.3889672627545449,0.597808915990016,0.6068140027171476,2.646415584637396,2.7841980270071436,0.40795131335717755,0.4308609995698874
31750.0,0.29896509019948075,0.33716631978675493,0.34917242051418396,0.388991287561451,0.597832194261598,0.6068123838619396,2.646260293932697,2.7839898824547595,0.4078310661445258,0.4307142899630021
31850.0,0.29903146008292764,0.337160266830655,0.34914360609422646,0.38898894498844905,0.5977074503155315,0.6068167404477238,2.646137370960192,2.7838521209249847,0.4076580741705698,0.4305032316697195
31950.0,0.2990310174868996,0.3371615212900892,0.3491453939139488,0.3889928464332342,0.5977027323088481,0.6068179399705943,2.646228037782576,2.7839092596237354,0.40753879101237533,0.4303577030030343
32050.0,0.2990722671408241,0.3371349975772585,0.3490975700001379,0.38899217432895294,0.5976668434682225,0.606820380019359,2.6462089397193984,2.783891161681427,0.40747929607759525,0.430285118300243
32150.0,0.299149994025652,0.33716744672399224,0.34911578900061346,0.38900252816615066,0.5975356909582907,0.6068175173400664,2.646009561997671,2.7838700640201757,0.40734085291915123,0.43011621745044465
32250.0,0.2992505717510297,0.3371599994752445,0.349074391045712,0.38900741600133526,0.5974121732659449,0.6068134321416535,2.6458145234790527,2.7839328196094892,0.40716362846263554,0.42990000715341353
32350.0,0.29924797686635035,0.3371059076729366,0.3490041144978637,0.3890037689571318,0.5974248091249111,0.606804117337964,2.646016334970724,2.784050824407811,0.40696772555672545,0.42966101447677113
32450.0,0.2992770416595304,0.33716440247829993,0.34907185873562746,0.38901237083700924,0.5974114819265971,0.6068059535915841,2.6459087649235253,2.784004788275602,0.4068377115673339,0.4295024061691133
32550.0,0.2992754431561857,0.3372401295472179,0.3491718881272566,0.3890144243873508,0.5974148259654082,0.6068130011366935,2.6460015340859075,2.783968248237218,0.4067146309612658,0.42935225823515
32650.0,0.29933000495792006,0.33736795338272496,0.349322737173378,0.3890152450773905,0.5974279501393523,0.6068086735475334,2.645943664696517,2.7839288655731584,0.40657264008755495,0.4291790439272072
32750.0,0.2993003643615681,0.3373982412686527,0.34937185972516505,0.3890146055517652,0.59743336081341,0.6068159750847463,2.646020491165653,2.7838683568057982,0.40646972488647143,0.4290534996441472
32850.0,0.29929532474659765,0.3376084312434833,0.3496496932853616,0.3890260875545684,0.5974600468783293,0.6068128824084661,2.64597813468639,2.7838416941708783,0.4062583889606176,0.42879569950379226
32950.0,0.29925313993314095,0.3374825675260761,0.3494975304838557,0.3890060414975302,0.5975011380534735,0.6068164850839288,2.646051360388956,2.7838000198728916,0.40609911091838696,0.42860140667694246
33050.0,0.29924987132670894,0.3376511576241331,0.3497201333176093,0.3890139923963586,0.5975126319929805,0.6068191582705685,2.6461422989443304,2.7837555710304347,0.4059975434748162,0.42847751302030496
33150.0,0.29921820105450364,0.3375722654445488,0.3496263999671344,0.3890143647270628,0.5975768453440318,0.6068224186299227,2.646063764031455,2.7836661402421052,0.4058331090933932,0.42827693619952667
33250.0,0.29921881090092434,0.3376127385139151,0.3496794014779979,0.38900674102830407,0.5975892454362273,0.6068289675498653,2.645934582176344,2.7835291343847435,0.4057322936267626,0.4281539634565197
33350.0,0.2992230936085549,0.3374990178897986,0.34952859409247516,0.38899794976952334,0.5976138646517348,0.6068300800575867,2.6458901276467777,2.7835938390250132,0.40553777078078623,0.4279166921826904
33450.0,0.29919514006015085,0.3373817820402478,0.34938329809113544,0.38899146131573736,0.5976404292846252,0.6068258049086896,2.64593861000627,2.783738868078503,0.4054003639064311,0.4277490918136257
33550.0,0.2991665142583812,0.33735302119581645,0.34935449480472464,0.38899707198886263,0.5976635569729666,0.6068284104795852,2.6460821825754586,2.783811510944165,0.405269696122861,0.427589713751631
33650.0,0.2991804150280833,0.33727729381865457,0.34925059858140556,0.3889928023057332,0.597654750230305,0.6068321892365919,2.6461446594688005,2.7839906936389194,0.4050962168267986,0.42737812123718955
33750.0,0.2992330026159697,0.337182980802166,0.349110116803542,0.38898908854457387,0.5975538502562886,0.6068463156647375,2.6460112169163694,2.783851796314354,0.40496050442496767,0.4272125958197864
33850.0,0.29926946730599757,0.3371457823136615,0.34904976703035584,0.388988834752595,0.597506720628637,0.6068399751853873,2.646023317458876,2.783923449986174,0.4048191771051662,0.4270402246766558
33950.0,0.2992946998605273,0.3370212176312446,0.34887812321632716,0.38899091725737595,0.5974669376454301,0.6068321993461331,2.645902801555165,2.783944608592366,0.4047089656377373,0.426905806152017
34050.0,0.2993066276716816,0.3368542746105205,0.3486549636484413,0.3889835986334619,0.597425919943614,0.6068388593580385,2.646044362420259,2.783942154085119,0.40461128765210647,0.42678667537020126
34150.0,0.2993804487066468,0.3368606578590122,0.3486401521640413,0.3889846478069582,0.59729056250183,0.6068507510761199,2.645965483221925,2.7838548052082412,0.40444099902811614,0.4265789897478386
34250.0,0.2994322741536699,0.3368460849037133,0.34860471113944125,0.3889690430195266,0.5971478205015912,0.6068596537327542,2.64599800829598,2.783829278859031,0.4043198660455274,0.42643125721803415
34350.0,0.2994793231566261,0.3369595891298864,0.3487391012929111,0.3889712009546476,0.5970294896800677,0.6068615178597587,2.645992504154782,2.7836961840138645,0.40418709949359993,0.42626933880551465
34450.0,0.299496832672875,0.3371083667940672,0.34892913466072756,0.3889526851406786,0.5969754143566224,0.6068677251749028,2.645978320915958,2.7835319337412217,0.4041028719715324,0.42616661849667237
34550.0,0.29946498153313145,0.3371588316619424,0.3490054702738544,0.38895532841822955,0.5969725912419324,0.6068712917137156,2.64586872324754,2.7835017699729385,0.4039290407227009,0.425954624347352
34650.0,0.2994749734768283,0.3372196285901251,0.34908223448287556,0.3889424531773108,0.5969394822660241,0.6068748376670398,2.645733778069986,2.7834025178418433,0.4038215771971819,0.4258235703488325
34750.0,0.2994370109486191,0.33717836123115963,0.34903992846281523,0.3889551400482442,0.5969350522287129,0.6068665649909528,2.645884484276001,2.783344117922263,0.40374416915090483,0.4257291706071089
34850.0,0.299425751898343,0.33713287905021583,0.34898369044080446,0.3889642929883577,0.5969630713609366,0.6068689564144678,2.6459597281726355,2.783286060438021,0.40360763449009485,0.42556266747174687
34950.0,0.29941487854050297,0.3370670735764446,0.3489006205877405,0.38894944058799463,0.5969814883694313,0.6068744814168585,2.646020231732322,2.7832683895659494,0.4034421350296029,0.4253608453627201
35050.0,0.2994230407280118,0.336946285333523,0.3487393050666837,0.3889538587593432,0.5969886736469716,0.6068688482497112,2.645969130873649,2.7833991697257314,0.4033067736579239,0.42519577861732194
35150.0,0.2993492291565562,0.33675446148668764,0.3485103916475861,0.3889421165931453,0.5970629569571279,0.6068760490455649,2.646040651306929,2.783384118093275,0.4031485391284171,0.4250028223184421
35250.0,0.2992971609834064,0.3365615235065443,0.34827318029953047,0.38894799708948313,0.5971356840940681,0.6068661881932609,2.6458961834081096,2.783510981502259,0.4029735627830304,0.42478945449161704
35350.0,0.29923837107319007,0.3362894389234669,0.3479340602478396,0.3889449254461671,0.5971700941981841,0.6068682639812352,2.6459618451889697,2.7834645900515196,0.40280525259704253,0.42458421939198765
35450.0,0.29917258280320574,0.3361374594903487,0.3477549921634508,0.38893378839604675,0.5972311077261577,0.606887534907355,2.646041240891621,2.7833338398050413,0.4026435175665095,0.4243870055947773
35550.0,0.29915975335525463,0.33605914810529186,0.3476561007410179,0.38893118235668583,0.5972048606227672,0.6068976962673521,2.646058302921061,2.783282581382938,0.4024538661404926,0.424155756120552
35650.0,0.29919611916976,0.33595180993023427,0.3475035984549547,0.38893813798609483,0.5971566014978545,0.6068963002440504,2.645921002100978,2.7832736756501477,0.4022766516992572,0.4239396760007597
35750.0,0.299214510627395,0.33582975646294205,0.347337405154114,0.3889398095927022,0.5971357444547004,0.6069010657044739,2.645868381969693,2.783248040419727,0.40210034283986745,0.4237247043354591
35850.0,0.29921755902083136,0.33577981322085815,0.3472708073980094,0.38893217776351463,0.5970776268444397,0.6069127778862695,2.645919250441431,2.783122140314703,0.40195881269280775,0.42355214109289296
35950.0,0.2991749260955784,0.33567126244277584,0.34714153958046645,0.3889201001553935,0.5971113459987207,0.6069091263108297,2.6460755383801775,2.783124883702692,0.40182348947541136,0.42338714832927904
36050.0,0.29916842489755696,0.33558343773737676,0.347028156058463,0.3889133761725399,0.5970774735790965,0.6069096557654617,2.64610891109549,2.7829972473045537,0.40169430309853316,0.4232296402458645
36150.0,0.2991380413657769,0.33536564595580953,0.3467514645412484,0.3889101660122707,0.5970960692650273,0.6069054797931088,2.646202956793976,2.783171816570333,0.4015823612074819,0.4230931590298312
36250.0,0.29919299606535754,0.33523739095132177,0.34656562934405344,0.3889103420037272,0.5970698739345122,0.6069079473669885,2.6461944112222024,2.783174405731485,0.4014596460664588,0.4229435448807494
36350.0,0.2992177523488571,0.3350638142291102,0.34632971939147544,0.38888644786201215,0.5969819262193611,0.606912602129259,2.6462024232739405,2.7830614438691863,0.40131518415239775,0.42276741973830334
36450.0,0.2993391195564871,0.3351142554112286,0.3463578695370044,0.3888983992247462,0.59686565526323,0.6069070807385446,2.646010122759969,2.78301493502913,0.4011878979607517,0.422612237272493
36550.0,0.29945169038737296,0.3351839810499213,0.346414129543865,0.3888840440275607,0.5967820305873982,0.6069119859921945,2.645786049972914,2.7828592492662185,0.4010006012175278,0.42238389627391465
36650.0,0.2995730939605704,0.33518283094719803,0.3463744625715667,0.38887975460675306,0.5966211017434722,0.6069155002592215,2.645500446581023,2.7829445114387443,0.400792481062096,0.4221301742611314
36750.0,0.29958929652165034,0.335044970915155,0.34618818286739933,0.38888554349078924,0.5965840385295638,0.6069165464885509,2.645491211504421,2.782904148509038,0.4005476597171836,0.4218317169573132
36850.0,0.2996065490357274,0.3349084904995329,0.34600338638815753,0.3888701989365035,0.5965688855119263,0.6069146020460972,2.645560724668763,2.7829264109970726,0.4004016105339172,0.4216536749410248
36950.0,0.299582770679011,0.33485889167094374,0.3459456725541226,0.38886501353369485,0.5965822305215014,0.6069210576168638,2.645545969403413,2.7829296186871773,0.40024006908412624,0.42145675040949176
37050.0,0.29960465328305574,0.3349781956006238,0.3460955946147166,0.3888723686789641,0.5965480014034708,0.6069196512914832,2.6455798644429644,2.7829328010977314,0.40010603830383146,0.4212933650432
37150.0,0.2995873179918316,0.3348777935978609,0.3459690859311844,0.38886956559510377,0.596549756399559,0.6069190600522394,2.64568625790729,2.7829413556766744,0.3999033253979719,0.4210462599117181
37250.0,0.2995766687916377,0.33475333707142807,0.3458088613879336,0.3888668041131135,0.5965643875332205,0.606921156479041,2.6459048256289113,2.783025021928197,0.399717688976875,0.4208199758112695
37350.0,0.29953263267667674,0.3345910153216078,0.3456093641528718,0.38886921551784304,0.5966239190383122,0.6069200289149086,2.646041905329994,2.7829476081093354,0.3995278117662835,0.420588527245137
37450.0,0.2995004281014038,0.3344576036965863,0.3454441445979294,0.38887048484729575,0.5966681797548796,0.6069207764812891,2.646063439925777,2.7829133300735633,0.39939658161349545,0.42042856871119144
37550.0,0.29951052039141407,0.3343510650378152,0.3453009504981127,0.38885051643849466,0.5966613405768154,0.606934302681706,2.646047579977948,2.7828472750442375,0.39920850841222827,0.4201993274082993
37650.0,0.2995404619077749,0.33430095469622845,0.34522568100117096,0.3888395076544432,0.5966192133011075,0.6069395235186515,2.6460291431205643,2.782858598664159,0.3990785211747512,0.42004088958618907
37750.0,0.29956186971985277,0.33430675385972775,0.3452265745894027,0.3888387193298554,0.5965561177187357,0.6069349156313938,2.645838634374476,2.7828698600078545,0.398923201168513,0.41985157740952633
37850.0,0.2995513887148822,0.3342421982988552,0.3451450241681039,0.38883807185165054,0.5965599323663839,0.6069366727431442,2.6459318076379525,2.782844074594435,0.39872749515704536,0.4196130453817884
37950.0,0.2995545445994143,0.3341351400461997,0.34500332718661797,0.38884854489490994,0.5965508155252823,0.6069320966509653,2.64592173249136,2.7829396293306345,0.3985074171574814,0.4193448143902758
38050.0,0.2995726448059529,0.33407577245742026,0.34491961257645287,0.38884881437603874,0.5965199337730942,0.606928333026748,2.6459064509759163,2.7830110318604895,0.3983192077705215,0.41911543015017877
38150.0,0.29957354272739173,0.3340214675267793,0.3448479581780154,0.38885357620275013,0.5965474037377791,0.6069314041571857,2.645870280859813,2.7828383050997316,0.398233090011251,0.4190104739071042
38250.0,0.29959251048371865,0.3338456591028866,0.3446109343831965,0.38884706914895173,0.5965483255339731,0.6069315834880342,2.6458159976705193,2.7829723376585784,0.3980766259831606,0.41881978558393795
38350.0,0.29950784187111323,0.33368085722991947,0.3444209477712586,0.3888606811928226,0.5966551067768768,0.6069244609006492,2.645913238608297,2.7829075075006493,0.3979509822789705,0.41866666154040294
38450.0,0.29943781449701334,0.3334399936990607,0.344126392876847,0.3888538833485465,0.5967262229850978,0.6069332397077007,2.6461738076674197,2.7828716320720335,0.3978258147508283,0.41851411998688437
38550.0,0.29938607406359935,0.3332349036800542,0.34387310727379716,0.3888444278862062,0.596788669554616,0.6069391196078128,2.646225515251831,2.7827814631085603,0.39766131767709983,0.41831365084080496
38650.0,0.29933273196044846,0.33309668526871394,0.3437082134513117,0.3888344155167302,0.5968494993661226,0.6069359136891881,2.646326112183634,2.7828237041618413,0.3975322901689339,0.4181564103280303
38750.0,0.2992278803527255,0.3329110573674299,0.3434971987149084,0.3888448292377179,0.5969476916724731,0.6069304017961038,2.6465707005610244,2.7828141203172865,0.39742844394253435,0.4180298588769512
38850.0,0.2992152262938315,0.33296759457738956,0.3435754817522221,0.3888450611798337,0.5969805153020517,0.6069328974801373,2.646536052184773,2.7826861855565066,0.39732492497735966,0.41790370772327307
38950.0,0.2992706141511935,0.3330199417182701,0.3436268732393513,0.3888519917811012,0.5969145849913994,0.6069294754948735,2.646460502134098,2.7826667308179243,0.3971874058139405,0.417736125251817
39050.0,0.2992803882170993,0.3329457348588742,0.34352627237486055,0.3888612961341726,0.5968804896161429,0.6069212056029505,2.6466055571047455,2.7829162454581016,0.39708952996045505,0.41761685417680294
39150.0,0.2992795008062155,0.33281888156397876,0.34335982980213287,0.38885803563340693,0.5968698117544892,0.6069234502311773,2.64667835774242,2.7829269604602254,0.3969724639704143,0.41747419982703415
39250.0,0.299288697501971,0.3327044995727236,0.3432066087949601,0.3888570676797772,0.5968278515197065,0.6069297597513651,2.6464731025361474,2.782825516952392,0.3968752281515583,0.4173557115808029
39350.0,0.29933562909839767,0.33259897397242133,0.3430531680756859,0.38885237026990876,0.5967652664481207,0.6069327336027249,2.6464238884617823,2.7828008255104093,0.396758926039231,0.41721399151830896
39450.0,0.29933264262178083,0.33250454703650356,0.34293000270970214,0.38883337901588727,0.5967149121695268,0.606939494562896,2.6465523560744955,2.782745845331203,0.39662376228658197,0.41704928993500245
39550.0,0.29930818459272784,0.33248431379040533,0.3429110972525325,0.3888235894172513,0.5967634193825693,0.6069472326869307,2.6465284780797407,2.782615293233461,0.39651795421405595,0.4169203610003007
39650.0,0.29933677257076896,0.33243668800202514,0.3428395185661342,0.3888381416780172,0.5967476230107689,0.6069410607551086,2.646416450941249,2.7825963641753324,0.3964268505743722,0.4168093509083602
39750.0,0.2993028180938177,0.3324265626401335,0.34283688235468984,0.38883431921441475,0.5967407109255114,0.6069452340821822,2.6465414559447855,2.782575011840062,0.3963551065566958,0.4167219313897111
39850.0,0.2992798595184374,0.33229313982002073,0.34266874220051835,0.3888284942470481,0.5967250508142832,0.6069521467466519,2.6466507796670373,2.7826641792007876,0.3962596937164803,0.41660567270187676
39950.0,0.29931447955207735,0.3322186815156875,0.3425600021328221,0.3888267659915697,0.5966719231058046,0.6069505143801374,2.646501738912463,2.782612726535706,0.3961645605949272,0.41648975610085015
40050.0,0.29933345209985124,0.33220798744212515,0.3425399842639827,0.38882365029039434,0.5966537664477791,0.6069523857082442,2.646510734374378,2.782569023636617,0.3960933935018711,0.41640304214223955
40150.0,0.2993263363031128,0.3321263381683539,0.342434910183144,0.3888241417284424,0.5966596099723545,0.6069495155787126,2.6466467048474014,2.7825927819752954,0.3960365721805556,0.4163338083763529
40250.0,0.29936194363285545,0.33201416085999663,0.342276286274241,0.38882664250412136,0.5965931281210408,0.6069625599364215,2.646744739868891,2.7824847540427267,0.3959609652320192,0.41624168601373546
40350.0,0.2994159521357198,0.33198935769043236,0.3422267137219135,0.388819899375376,0.5965329235954502,0.6069695918316991,2.6467282876384473,2.7824317859372765,0.3958384796567793,0.4160924466421528
40450.0,0.2995077837707985,0.3320969852591081,0.3423393057268625,0.38881731455961527,0.5964154161825418,0.6069728807693477,2.646573474398267,2.78243099034128,0.3957351994772387,0.41596660920241985
40550.0,0.2995511732393699,0.332189684102857,0.3424475018028101,0.38881599738904,0.5963300535128604,0.6069773865009711,2.6464810835279047,2.7824006089908413,0.3956462681713443,0.41585825573576085
40650.0,0.2995803319303607,0.33220124589642186,0.34245353314289817,0.38880907469996356,0.5963164497798332,0.6069737521832397,2.6464383431452543,2.782513049335681,0.39553428340967933,0.41572181561139426
40750.0,0.2995631309495459,0.33230385551140845,0.34259379751656527,0.38880869944150565,0.5963613162867168,0.6069669455964484,2.646373728069794,2.782612663522896,0.39543197167787264,0.4155971624445541
40850.0,0.29956315037707365,0.33226688217614225,0.34254519788442095,0.38879776000260446,0.596363614109814,0.6069697192235408,2.646527291818232,2.7825967467538084,0.3953068504367335,0.4154447209134997
40950.0,0.2995674805693823,0.3322929836902475,0.34257814181394797,0.3887910874930767,0.5963666332934484,0.6069700373617462,2.646550684938163,2.7825979973289856,0.395219093331058,0.41533780329267717
41050.0,0.2995632539781433,0.3322666290034457,0.3425448325828265,0.38878205909775815,0.5964125112664734,0.6069757131373383,2.6465057597870536,2.7825480912405167,0.39513157552027217,0.4152311782775885
41150.0,0.29956370071524424,0.3321507651664532,0.342392413993976,0.38879656329083934,0.5964051906393527,0.6069672668951156,2.6464950773329763,2.782683096603566,0.39502595152489955,0.41510249548591127
41250.0,0.29952758266066143,0.33205656377572523,0.34227995784045956,0.38879747504204326,0.5964345106785293,0.6069639523890551,2.6464626219748184,2.7826211021820035,0.3949252447588827,0.41497980484704877
41350.0,0.29948319404306234,0.3319161564276001,0.3421093731770262,0.38879874592001573,0.5964704602065247,0.6069582355928737,2.6466310400791517,2.782745610103495,0.3948476424020043,0.41488526317532654
41450.0,0.29951834622818974,0.33185590783366686,0.3420191414811025,0.3887821209466078,0.5964722202118162,0.6069720875250516,2.646477792024226,2.782649997714936,0.3947656800081319,0.4147854106504136
41550.0,0.29953191382814826,0.331704415786444,0.3418157735447655,0.3887707109329541,0.5965153666578423,0.6069680633438646,2.6462988123783817,2.78273292343468,0.39463407035584336,0.4146250761910691
41650.0,0.29948742867300215,0.3314608516751706,0.3415096417615664,0.38877005845058593,0.5965537442078221,0.6069712611942313,2.646425595796726,2.7826473988876166,0.3945165353910504,0.41448189036060756
41750.0,0.2994759003810017,0.3312763032476699,0.3412707155771942,0.38876946396056455,0.5965866685827886,0.6069691743910548,2.6465853033623223,2.7826101823977374,0.39444892346121857,0.41439952365272265
41850.0,0.29949539858657914,0.33116214801610516,0.34111455497967047,0.3887673288332385,0.596564717688944,0.6069694869895804,2.6464814203718214,2.782477569414044,0.3943320686188231,0.4142571693755016
41950.0,0.2995188382572511,0.3311813123177123,0.34113237559385723,0.38876163873377073,0.5965400109651736,0.6069664608710386,2.6466926684583014,2.782445698968059,0.39418436876546104,0.414077241970606
42050.0,0.2995110813107351,0.33120249371229643,0.34116265189564426,0.3887602915606966,0.5965608427861406,0.6069712967587199,2.646672252714227,2.7824900800087837,0.39405513681194926,0.41391981457956273
42150.0,0.29952343138969584,0.33116579928837386,0.3411105434851012,0.3887660579791793,0.5965504970226093,0.606961400678535,2.6466448159248164,2.7825888077949545,0.3939175724680494,0.41375223941434913
42250.0,0.2995351221006062,0.3311458244194602,0.3410806165768143,0.388764086148078,0.5965515609098009,0.6069645688859656,2.646636441754308,2.7826042400663815,0.3937982435356185,0.4136068800014182
42350.0,0.29951688418799227,0.3310462432606971,0.3409554703978329,0.3887684321654996,0.5965698566739864,0.6069552076692624,2.646625747197435,2.782711680045901,0.39367936335838893,0.41346206920545103
42450.0,0.299532657283641,0.3310269270465856,0.3409251261149396,0.3887804850227594,0.5965560293043746,0.6069557843160576,2.646676350645657,2.78263959416832,0.3936047418447812,0.41337117195418516
42550.0,0.29951552330351544,0.33102445329135993,0.3409272598589682,0.38877033260505983,0.5965620079434089,0.6069554182040606,2.6465739654202833,2.7826548003096114,0.3934778523820692,0.41321660834344764
42650.0,0.2995311488173791,0.3310803267920755,0.3409957827269801,0.3887681217006878,0.59653443061124,0.6069480199761081,2.64655176610902,2.782775434227725,0.39335147197054776,0.4130626670343284
42750.0,0.29958328443358206,0.33107046695045783,0.34096643859861875,0.3887734517150056,0.5964171598325185,0.6069364459311125,2.646480551223969,2.782818310170837,0.3931693338821327,0.4128408123897988
42850.0,0.2996006882548044,0.33106097994478906,0.34094850019021283,0.38877070944081216,0.596386782105435,0.6069449954493712,2.6465870201669075,2.7827839921225976,0.39303557302330533,0.41267788693035234
42950.0,0.29962139809275445,0.331128690278813,0.34103098210871713,0.38877244597753347,0.5963924006425928,0.6069381388093644,2.6466324601947293,2.782812682677224,0.3928723829107155,0.41247911897470396
43050.0,0.29958486527576716,0.33107960343228865,0.3409779497100525,0.38876917251236154,0.5964293512345822,0.6069382825021724,2.6467543453485503,2.7830108064844334,0.392744146930036,0.4123229282699382
43150.0,0.2995629798866267,0.33113270557817953,0.34105461936695325,0.3887587631026223,0.5965143333874071,0.606940974716716,2.646748211452384,2.7829901772761123,0.3926589476234425,0.41221915726029495
43250.0,0.2995062503574313,0.3310212625657385,0.34092598068834934,0.3887703299452178,0.5965755705070401,0.606940879979677,2.646816092438809,2.7830690633372406,0.39259095516024356,0.412136344559538
43350.0,0.2994842482053384,0.33102242489476885,0.34093442328287554,0.38878099550549455,0.5966339876819451,0.6069391709534038,2.6468329143332516,2.7830276341509723,0.3925188751537275,0.41204855406247565
43450.0,0.2994605173639184,0.3309926077850961,0.3409026933460376,0.3887667680832052,0.5966905249591494,0.6069464454213024,2.6469117903411346,2.7828506179396393,0.39239208034869955,0.41189412493946576
43550.0,0.2994139418454582,0.330945770454305,0.34085577373137116,0.3887786474547631,0.5967304998737114,0.6069461091593998,2.647040825137931,2.7828443222428194,0.39229942455734235,0.4117812766823697
43650.0,0.299391531219805,0.33088983442462105,0.3407893011461347,0.3887819614484874,0.5967308881812562,0.6069485235160941,2.6471028315299696,2.7829113608076543,0.39225319995337377,0.4117249788037768
43750.0,0.29942284914212064,0.3309118284828878,0.3408083648471289,0.38878374739487337,0.59667139036822,0.6069408699229966,2.6469954193190084,2.7829369507930664,0.3921567700973371,0.411607535894787
43850.0,0.2994679227973965,0.33082150189768667,0.34067548390063507,0.38878763231120544,0.5966212857175435,0.6069371280016651,2.6469432203429983,2.7829966342272723,0.3920481218241588,0.4114752136054975
43950.0,0.29944116946794797,0.3308067993622349,0.3406645687575823,0.3887852938260834,0.5966371641145825,0.6069374985779853,2.647045977066645,2.7829218133105833,0.3919315400816866,0.41133323100920677
44050.0,0.29945108836764256,0.3307788028848414,0.3406246560188182,0.3887762593882131,0.5966702231504392,0.6069385485006252,2.6470392997600958,2.782935859141169,0.391844390787426,0.4112270948485935
44150.0,0.2993959866123761,0.3307278186417432,0.3405749658509729,0.3887763091522318,0.5967284999207267,0.6069436705850613,2.647084753952245,2.7828320669064994,0.3917822911969491,0.4111514665172342
44250.0,0.29934788008808716,0.33071478449856306,0.3405729544561412,0.3887806425732558,0.596772276332738,0.6069442498474847,2.6471932728799987,2.782719702485566,0.39168731339226415,0.411035798311967
44350.0,0.2993198154250049,0.330725572750909,0.34059595362476464,0.3887764087710679,0.5967734662127122,0.6069455029199129,2.6471750485380316,2.7827341062506687,0.3915885164641833,0.4109154803452628
44450.0,0.2993952311435946,0.330782274775973,0.3406467742032919,0.3887838917208068,0.5966720658702839,0.6069467503543464,2.6469814257435758,2.7827484438806733,0.3914777467120505,0.4107805831235613
44550.0,0.29941387313673057,0.33082401811207207,0.3406957779614651,0.38878272682816295,0.5966205023456265,0.6069464209557824,2.6469749749959446,2.7827313024729685,0.391342899914269,0.4106163667951951
44650.0,0.2994001289033156,0.3307770926333933,0.34063842409141765,0.388781348146531,0.5966094824304047,0.6069384784215599,2.6469439139755737,2.7826560058221617,0.3912411351196733,0.410492439388383
44750.0,0.2994084355918365,0.3307160137966848,0.3405555383753514,0.38878172094587365,0.5966134834975754,0.6069381689794878,2.6470068421917894,2.782654783199143,0.39116401853856547,0.4103985291141
44850.0,0.29945689397030606,0.3307649727675309,0.34060465467523016,0.388774595886213,0.5965601658825891,0.6069445497313563,2.6469334916046745,2.782669174171821,0.39105476386042015,0.41026548344685343
44950.0,0.29946363798144765,0.3307353806272929,0.3405636426017014,0.3887798064667107,0.5965513559208915,0.6069402237992718,2.6469494487162804,2.7826834963679903,0.39093784804408893,0.41012311022311226
45050.0,0.29944306735519066,0.33071138993132926,0.3405385770266871,0.3887763196079459,0.5965729950500542,0.6069379148076859,2.646954236958609,2.7826666841288668,0.39084944992405174,0.41001546544692447
45150.0,0.29939592313870017,0.33064623073419985,0.34046775597849976,0.38879016141433503,0.5966326327213128,0.6069325153374464,2.647056454264543,2.7827739695941474,0.3907453075286822,0.4098886498447967
45250.0,0.2993956951424647,0.33065288287302597,0.34047657044548807,0.38878682805196335,0.5966418421692334,0.606935758325806,2.6471736823405654,2.7827327287895423,0.3906534763418067,0.40977682702704177
45350.0,0.2994250948284828,0.3306495156406858,0.3404629050388068,0.3887997864579065,0.5966219046989043,0.6069354589755693,2.6471294368640814,2.7826387452014574,0.39058180055489383,0.4096895482560541
45450.0,0.2994932082760025,0.3306656120166229,0.3404626531922465,0.3888096455532955,0.5965298893313676,0.6069268002904454,2.6469863751641127,2.782712381823266,0.3905023577476986,0.40959281251535345
45550.0,0.2995256433329413,0.3306647182894631,0.34045128470436997,0.3887994699584398,0.5964826238721433,0.6069333274791124,2.6468856620608676,2.782794477891317,0.3904468706780273,0.4095252476680065
45650.0,0.2996158475445831,0.3307070208228799,0.34047853242463033,0.3888101635473066,0.5963665637116384,0.6069244923441118,2.6468007179489526,2.782799546249727,0.39036382908914163,0.40942413136085637
45750.0,0.2997027590111827,0.33079459439325337,0.3405663140847613,0.3888180564520175,0.5962573495661299,0.6069242202356462,2.64655658938796,2.7827171651496077,0.3902573931365215,0.40929453011729033
45850.0,0.29974463802722157,0.33087850401965097,0.34066343333155735,0.3888279031469498,0.5961917951625917,0.6069250398028623,2.6464356624257164,2.7826198781339,0.3901513284630633,0.40916538253889123
45950.0,0.29974809056407214,0.330907152389759,0.34070000039211773,0.3888337441104729,0.5961900720332527,0.6069245500642212,2.646432774128795,2.782636172156818,0.3900495410160477,0.409041444524053
46050.0,0.29978196392488426,0.33106640297375045,0.3408986552462513,0.3888324282661575,0.5961653384291328,0.6069216737964657,2.6463690948415546,2.782658918508017,0.3899831718496369,0.40896063315322767
46150.0,0.29976248658381943,0.3310825590165532,0.3409260103525552,0.38882270068836555,0.5961456956512318,0.606927043834392,2.6463316956760212,2.782534223669676,0.3899130566452208,0.4088752612617752
46250.0,0.29976998775293745,0.33107946412031625,0.3409195852643496,0.3888119278218458,0.5961378132364704,0.6069362824587801,2.6463744536567244,2.7825462832746104,0.3898353407584736,0.40878063562619005
46350.0,0.29972528334921156,0.33103562428609906,0.340876017151978,0.38881128764989836,0.596224245431598,0.6069377143966908,2.646507632432751,2.782493560660553,0.3897655666885186,0.4086956805426904
46450.0,0.2996799162177936,0.33094700215320016,0.34077380059004225,0.3888224831515615,0.596267679920777,0.6069316053475925,2.646642395876618,2.7825121068716343,0.3896766446057413,0.40858741232881973
46550.0,0.299610915996356,0.33091599050788073,0.3407547282115028,0.3888167194102259,0.5963562544306246,0.6069354041803834,2.646783028578448,2.7824081320262684,0.3896072355232817,0.408502903187561
46650.0,0.2995657192099157,0.33088955020773375,0.340734182807048,0.38881050046694643,0.5964176544982955,0.6069430451651842,2.6469144800691327,2.7822938836907176,0.38953030105557984,0.4084092322909338
46750.0,0.29954974107193455,0.3308865838428631,0.3407353058565835,0.38882122939733854,0.5964308784838825,0.6069386751085751,2.6469234484349364,2.7823041789243503,0.3894650607074271,0.40832980011921305
46850.0,0.2995415945527067,0.3308283798718032,0.3406613695435192,0.3888275035640031,0.596431452903887,0.6069326161661651,2.646898227212908,2.7823635229798205,0.3893693748897592,0.40821330071302386
46950.0,0.2994786297753664,0.3306470046223435,0.3404427795742505,0.38882732955114324,0.5964865498072459,0.6069363804818001,2.6470456277192453,2.7823459423318595,0.3892778017538401,0.40810180978279303
47050.0,0.2994050747848692,0.33051890230038355,0.3402975338052595,0.3888278619384565,0.5965845571826317,0.6069397037257657,2.6471265220840627,2.782224300372488,0.3892131057313878,0.4080230426347786
47150.0,0.29938574794169787,0.3304159566896374,0.3401683080104184,0.38880987245459103,0.5966564866068588,0.6069413161969206,2.64712860048498,2.7821413467163127,0.3891599310350715,0.4079583030950937
47250.0,0.29931738207221553,0.33025525378954673,0.339978584900708,0.388801302864894,0.596762184927303,0.6069437683858755,2.6472830489689754,2.782149741971558,0.38907656057657725,0.40785680138496316
47350.0,0.2992280439884678,0.3300822231783944,0.33977925092379996,0.38879392465097845,0.5968815864501277,0.6069455766509894,2.647384046176187,2.7821454366722644,0.3889707866921138,0.40772802539830355
47450.0,0.29915501096436153,0.32998867091399464,0.33967924975530794,0.38879212862385937,0.5969891045499564,0.6069467450633493,2.647522555292795,2.7821200732343008,0.3888841794019178,0.4076225852365532
47550.0,0.2991204565584223,0.3298624024637199,0.33952415689109916,0.3888131545291018,0.597016676831192,0.6069382347374606,2.6475637458911394,2.7822062650572623,0.38881657410203413,0.40754027980567553
47650.0,0.29913071789124324,0.3298283711989201,0.3394762050956186,0.3887979524056415,0.5970139136639316,0.6069471784432852,2.6473907103810843,2.78214730380845,0.3887191909655507,0.4074217227588431
47750.0,0.2991565018823427,0.32983303082818777,0.33947422563973906,0.3887891596389023,0.5969879164834243,0.6069585977257228,2.647369179037091,2.782130474878386,0.3885923208227822,0.4072672693767363
47850.0,0.2991362777103604,0.3297882788605381,0.3394217649363082,0.3887931418167324,0.5969584752669747,0.6069559674824139,2.6474020694136335,2.7821889432780136,0.3885253719743293,0.4071857658790909
47950.0,0.2991526395220276,0.3296746246748763,0.3392672485800573,0.38878949298895393,0.5968987090988717,0.6069602302350521,2.6473242935814874,2.7822304879943114,0.3883956225177557,0.40702781074356703
48050.0,0.29919365641951645,0.3296234433287419,0.33918709064306984,0.38879078076103835,0.5968531352105058,0.6069578156542211,2.6473051078838994,2.7821802903226955,0.3883106653893422,0.40692438643104256
48150.0,0.2991986765771155,0.32961899344194695,0.33917966445660824,0.3887746798449117,0.5968497019791904,0.6069707794230851,2.647331685443057,2.7821240794261795,0.3882038902829389,0.40679440299254555
48250.0,0.2991876721442313,0.32950056307091313,0.3390274716478703,0.3887724320600572,0.5968612049491202,0.6069733269776997,2.6474079017727576,2.7821199025360177,0.38811947859947354,0.4066916449617053
48350.0,0.2992274147048752,0.3294117169732701,0.3388982119719085,0.3887711013063141,0.5968186800686648,0.6069777253831561,2.6473886679235035,2.7821054061946824,0.38802434491692145,0.4065758357743542
48450.0,0.29922836255062363,0.3293291287691222,0.3387893695806503,0.3887637938213191,0.5968058450805969,0.6069806608738928,2.6472291674567634,2.7820806480204405,0.38789676059125133,0.4064205254101617
48550.0,0.29922493265367983,0.3292534362479473,0.3386909659490028,0.38876229034125537,0.5968447611789667,0.6069850260550965,2.6471794878732107,2.7820374589275825,0.3878349888551572,0.40634533054774524
48650.0,0.29918749449874216,0.3291175329902469,0.3385241165161484,0.388766573453963,0.5968989332182278,0.6069782738278966,2.6472163353333746,2.7821547612076047,0.38774800073235705,0.4062394406362754
48750.0,0.2991642129828692,0.3291564072518008,0.3385825254506079,0.3887633248142961,0.5969547291337612,0.6069813952534507,2.6471996992019884,2.782125951576168,0.38765405166199307,0.40612507841838574
48850.0,0.2991804580874008,0.3291674745898055,0.3385919654905613,0.3887719535885762,0.5969318949458556,0.6069877791652367,2.6471258243480453,2.7820706504982398,0.38758558514576125,0.4060417363580059
48950.0,0.2991749291671516,0.3291098802114895,0.3385180076825671,0.388773688166811,0.5969197769197767,0.60698657841517,2.647113529960097,2.7819828897106307,0.38749573908900126,0.4059323706808123
49050.0,0.29913207939528613,0.32891412948654875,0.33827420237237416,0.3887708048888958,0.5969780432610956,0.6069870135165641,2.647188949561262,2.7819484906840257,0.3873918597332051,0.4058059242994758
49150.0,0.29915262135101073,0.3288837905480669,0.3382278722957131,0.3887711954826882,0.5969644564708755,0.6069799190250655,2.647129780904229,2.7819488142116158,0.3873382725312154,0.40574069626661197
49250.0,0.29915387481177186,0.3288230578325734,0.3381476582105396,0.3887652059955905,0.596949706604942,0.6069838175874805,2.6472535881760884,2.781906503689173,0.3872456187333237,0.40562791609531096
49350.0,0.299154480881815,0.3287971656076142,0.3381134379500082,0.38876433699960783,0.5969252902676745,0.6069818240765339,2.647235053620717,2.781888677123364,0.38714970959190864,0.4055111747250062
49450.0,0.2991662949588028,0.32871550370217995,0.3380023978786699,0.3887696629763537,0.5968940971871144,0.6069784230854995,2.6472651265505904,2.7819882068950488,0.38705057821127775,0.40539051258208963
49550.0,0.29916637507632127,0.32863483490833717,0.3378963508555422,0.3887641989943586,0.5969148957639603,0.6069770539444419,2.647307187201589,2.782034870803842,0.38696235042379384,0.4052831233948485
49650.0,0.2991788603583823,0.3286395576444289,0.3378986339343293,0.38877384275886556,0.5969344021268452,0.6069712593905673,2.6472745600142003,2.7820692573671537,0.3869130587034513,0.4052231269269123
49750.0,0.2991318332568116,0.32854417899517746,0.3377880590843782,0.3887805716546834,0.5969946332737028,0.6069689051476562,2.6473747240910455,2.7820713421618355,0.3868007027455004,0.40508637175873985
49850.0,0.29910860595594163,0.3284899736334204,0.33772411776062805,0.38877718147743984,0.5970221259352873,0.6069783956189656,2.6473501174199985,2.7819671187074855,0.38674468627302006,0.4050181914190071
49950.0,0.2990899505568035,0.32844018785929047,0.3376645481543578,0.38878442937759217,0.5970266861524294,0.6069662269023856,2.6473135976825644,2.7821435638667102,0.3866504014169606,0.40490343379070004
50050.0,0.2990611085572498,0.32835637392117006,0.33756345732125925,0.3887810444874367,0.5970589998201834,0.6069700905077031,2.64736713216873,2.782109534182711,0.3865355766116415,0.40476367791498336
50150.0,0.29901979446097704,0.32830870292277237,0.33751378843933666,0.3887925249399308,0.5971145141672148,0.6069671591792994,2.647312781779789,2.782121494825866,0.3864419643998121,0.40464974174483237
50250.0,0.29897076594045946,0.32824262113310004,0.33744234705078713,0.3887968831268982,0.597165230542676,0.6069644385186571,2.6474437159398208,2.782129426851423,0.38635555403587934,0.40454457209904093
50350.0,0.2989648574764477,0.32823120472708683,0.33742919957728773,0.38879676891183806,0.5972056165716669,0.6069631189053057,2.647506598095638,2.782157191284901,0.3863003858405465,0.40447742770037975
50450.0,0.298942168798918,0.32820247617501724,0.33739857277893415,0.38879407043596276,0.5971770628927078,0.6069610116747151,2.647432473872598,2.7821392545247314,0.3862075263814341,0.4043644107896166
50550.0,0.2989017342491391,0.3281118748003014,0.3372922046878095,0.38879959408876436,0.5972208264920575,0.6069634626417096,2.6475544785406733,2.7820363333043123,0.3861218094517554,0.40426008795241913
50650.0,0.2988990191668727,0.32807850985193465,0.33724920692438265,0.3888036575345142,0.5972470434937119,0.6069641270656269,2.6473857962780456,2.7821174189197695,0.385998820557633,0.40411040462789166
50750.0,0.29886289514431535,0.3279337134069449,0.33707025628948556,0.3887992447600514,0.5973107919055781,0.6069628184666521,2.64748770369433,2.7820681460763033,0.38594432600809303,0.4040440828564441
50850.0,0.2988441789081646,0.3278995154529617,0.33703119265275505,0.3888059753575238,0.5973469548288137,0.6069617116674415,2.6475754462914,2.7821016559150324,0.38588314205498186,0.4039696203470228
50950.0,0.298817743755723,0.3278320633151517,0.3369508494624007,0.3888038130576056,0.5973916115483502,0.6069572726737663,2.6476530321881095,2.782123259354436,0.3858186991270699,0.4038911921499575
51050.0,0.2987728876204797,0.3277778111814727,0.3368936443006419,0.38880140546450553,0.59748212571742,0.6069628410805092,2.6478517583759937,2.782031172061385,0.38578483942805936,0.40384998452521387
51150.0,0.2987504928293321,0.3277184379952124,0.3368226493330605,0.38881054490414074,0.5975490215245057,0.6069593947332618,2.647801432551971,2.782039143766453,0.38573750243648175,0.40379237515932986
51250.0,0.2987296083989962,0.3276882467363835,0.33678953307099097,0.38880544120054206,0.5975547794189382,0.6069588886070726,2.6479698263146583,2.782076350578888,0.38564306072458693,0.40367744004918127
51350.0,0.2987234298543312,0.3276629541379104,0.3367582331984639,0.3887854210316379,0.5975318883760783,0.6069655897645827,2.647952571710505,2.782031626159641,0.3855825111000419,0.4036037521100071
51450.0,0.2987730261645461,0.3276619288483854,0.33674129826330634,0.3887902907264737,0.5974235680550427,0.6069596314940642,2.647906221666968,2.7821114550240647,0.38549862493220455,0.4035016648218067
51550.0,0.29877445390970503,0.3276477804155504,0.3367222544602447,0.38879878216681885,0.5974035421233341,0.606956024131464,2.6479725619153998,2.7822278355526984,0.3854250067611572,0.40341207423890113
51650.0,0.29876627522280896,0.327600162898747,0.3366622418826132,0.388801234147668,0.5974387717565972,0.6069506882732395,2.6480657553760487,2.782328275904979,0.38534157784463385,0.40331054526923715
51750.0,0.298730475528288,0.32756714860717095,0.33663010300339136,0.38881777497989944,0.5974935750033816,0.6069446001043668,2.6480387851926652,2.782318189325827,0.3852517458730702,0.4032012251910368
51850.0,0.2986617577302867,0.3274069074892273,0.3364410974134658,0.3888253755948864,0.5975709243794721,0.6069470212725133,2.64811606369433,2.7823023569816345,0.38515557181973586,0.4030841884481722
51950.0,0.2986214428163229,0.3272843469879995,0.3362926882990979,0.38882099066343295,0.5976237223537567,0.6069478932070818,2.6482565619785907,2.7823173867246487,0.38502344518822185,0.4029234021985808
52050.0,0.2985595399791633,0.3271971462114846,0.33619753674164277,0.38882109764789624,0.5977034062746153,0.6069472248372001,2.6484791265532164,2.7822785645376604,0.3849477475532334,0.40283128608542307
52150.0,0.29846626906715573,0.327003121466223,0.3359718465059298,0.38880739989235913,0.597819792525551,0.6069519280550919,2.6486298966414465,2.7822782412357068,0.3848263920197013,0.4026836107725344
52250.0,0.2984245601425379,0.3269198640154871,0.33587553094698547,0.38879655187318796,0.5978846337869133,0.6069558477349928,2.64874372347513,2.7823525591517466,0.38471858934343744,0.40255242943086716
52350.0,0.2983778571347375,0.326847637829896,0.33579528319123153,0.38879733123776705,0.5979658459246242,0.6069542129090393,2.6488513891483945,2.7823540037569043,0.38458846340200176,0.4023940858736306
52450.0,0.2983524359241779,0.3267526342608993,0.3356784108810117,0.3887967730228126,0.5979731558978857,0.6069476273093197,2.648785154647586,2.7824698252936106,0.3844460083295934,0.40222074238214406
52550.0,0.2983535933814434,0.3267558724345744,0.3356823029941299,0.3887886285428327,0.5980086011683887,0.6069517230880694,2.648816209142285,2.7824710447954897,0.3843460690912376,0.40209913511513595
52650.0,0.2983440573052488,0.3267127770046435,0.335628660338739,0.3887896159125406,0.5980366944597444,0.6069577026077589,2.6488452520653483,2.782339312173034,0.3842593108963398,0.4019935678480939
52750.0,0.29832804647353,0.3266334877886079,0.33552948363048957,0.388790149958408,0.5980703683342495,0.6069526644044875,2.6489575930342495,2.7823597286113824,0.38416961884041534,0.40188443178416006
52850.0,0.2983396882427759,0.3265900072957711,0.335468678998141,0.3887767491690193,0.5980537738169572,0.6069512402792969,2.648929492264111,2.782446288265754,0.38408658680373947,0.40178340055696304
52950.0,0.2983243560023697,0.3265026391433238,0.3353586709876237,0.3887797157524281,0.5980786009707088,0.6069568091254391,2.6489883749460366,2.782458872693481,0.3840260631853029,0.40170975760488237
53050.0,0.2983075466563249,0.326375623790879,0.33519701946173885,0.3887878087569387,0.5980940981319861,0.6069540630714056,2.6490357252577117,2.7824638689936876,0.38394979694853826,0.40161696034336786
53150.0,0.29827767431794056,0.3262567705374022,0.33505020077780445,0.388801416739248,0.5981274105849372,0.6069477526293225,2.648890995332164,2.78256855932224,0.38388956512949096,0.40154367360949533
53250.0,0.2982753230505148,0.3261944438089965,0.33496902461880496,0.3888011632133709,0.5981273591106272,0.6069501042234162,2.6488763789843763,2.7825188726583705,0.38382630169549853,0.40146669872897006
53350.0,0.29825537011023545,0.32608404615791886,0.3348302014871908,0.3888131222280269,0.598134430469907,0.6069456992371491,2.6489592799525665,2.7825780808852714,0.38374427071463146,0.4013668895490545
53450.0,0.29825475532689977,0.32595998512844276,0.3346673430660706,0.38881992788061875,0.5981686030195883,0.6069439299545593,2.6491391505698103,2.7825959105009326,0.3836656192354945,0.4012711931914162
53550.0,0.29824280922769997,0.32592453005664934,0.3346244994600335,0.38881497745610194,0.5981596982315921,0.6069361916677779,2.649071863810702,2.782609939363219,0.3835746578550804,0.4011605202990098
53650.0,0.29822838157207854,0.3259738311262669,0.3346938295575832,0.3888004557095884,0.5981843768056514,0.6069420886842959,2.6491185247396167,2.7825791835576985,0.3835058483053323,0.4010768003632276
53750.0,0.29822492827813946,0.3259921060245441,0.3347189333162713,0.3888018111006343,0.5981635690498784,0.606943684768677,2.6491743142866033,2.7825857511382446,0.38341228775491376,0.40096296719465013
53850.0,0.29823901992056173,0.3260308039726607,0.334765364674749,0.38880068285961555,0.5981537947299028,0.6069411895786738,2.6491500478579275,2.782670284947067,0.3833345580609381,0.4008683960438311
53950.0,0.29826009050516156,0.32598940464917797,0.3347043319515831,0.3888018236173296,0.5981229263591035,0.6069390743452607,2.649077680855168,2.782702605344251,0.38325085121459346,0.400766553648671
54050.0,0.2982766343509278,0.32603137066517257,0.3347542877925066,0.38880805687909803,0.5980860668627774,0.6069393720745436,2.649103638089461,2.782634901848406,0.3831643074122107,0.4006612607016755
54150.0,0.29827025780970423,0.3259990548709532,0.33471381966163144,0.3888146663410288,0.5981104688740745,0.6069383760226245,2.6491110306459684,2.782676404254467,0.38305035484476013,0.40052262268401095
54250.0,0.298294388500125,0.326016643537395,0.3347293522633941,0.38880496245160406,0.5980826159886454,0.6069436508083007,2.6490501977888594,2.78262375261911,0.38296442814812576,0.4004180829784485
54350.0,0.2983588423671496,0.326038069094825,0.33473725463780873,0.38881390435266583,0.598006292432522,0.6069345550220065,2.6489196676879403,2.7826246415906732,0.3828360319012177,0.40026187613754005
54450.0,0.29842509425731323,0.3260978683836621,0.3347950259662289,0.3888171409278182,0.5979899359056765,0.6069273291583449,2.648820839425566,2.7826402201560074,0.38269911748522983,0.4000953086760217
54550.0,0.298438712683714,0.326148489590644,0.3348572766185363,0.38880708694005617,0.5979784055287714,0.6069340617037458,2.6487333762900906,2.7825714242524247,0.382626370823332,0.40000680756187873
54650.0,0.29847414375641007,0.3261780887165481,0.33488504284687715,0.38879808628820045,0.5979175129457834,0.6069382079010633,2.6486974641056196,2.7826291331502,0.382547776087983,0.3999111927262443
54750.0,0.2984586817616357,0.3261424682421029,0.33484308685024977,0.3888123779249984,0.5979299008237292,0.6069302843783861,2.6486726459548278,2.782726804533834,0.38246338350851367,0.3998085254712216
54850.0,0.2984957223772078,0.3261103162302923,0.3347891885841189,0.3888179321457625,0.5978664017064412,0.6069207489380507,2.6485804622473164,2.78274755152372,0.38239425246792647,0.3997244252989683
54950.0,0.2984880278683212,0.32605367411986164,0.33471716294177434,0.3888181860871766,0.5978890284071263,0.6069147058288478,2.6486469349387978,2.782748204838294,0.3823073321731801,0.39961868488198776
55050.0,0.2984729327013244,0.32602710148720515,0.33468698310562484,0.38881867801862396,0.5979121178543533,0.6069219451054657,2.6486277916632175,2.7827252521984622,0.38222665080340273,0.39952053521411346
55150.0,0.29847252312225664,0.3259667689588546,0.33460781765035685,0.38881434541162224,0.5979171728527135,0.6069233558775181,2.6486014700977436,2.7826697418341335,0.3821045827400927,0.3993720399937837
55250.0,0.29845454911416847,0.3258316178332805,0.33443583943071575,0.3888147575195762,0.5979417567102859,0.6069220466598071,2.648647632721458,2.7826108101817724,0.38203930437180533,0.3992926300386297
55350.0,0.29843460131537525,0.32573611158253796,0.334316586237932,0.3888129069851971,0.5979259633972286,0.6069288721071165,2.6485762060842304,2.7824834452496066,0.3819328170555948,0.3991630914451914
55450.0,0.29839158312659736,0.3256733097642071,0.33424756670745587,0.3888135105185376,0.5979522461272115,0.6069302627545214,2.648717827569549,2.7824142465021557,0.3818443906554992,0.39905552463605376
55550.0,0.2983563800031062,0.3256085939347921,0.3341735754561791,0.3888203682520338,0.5980012961062805,0.606928948173767,2.6488247361259925,2.7823668971907494,0.38179734570369783,0.3989982969844092
55650.0,0.298360420974533,0.325631036243511,0.3342018010423326,0.38881602972458895,0.5979915904476107,0.6069308727606139,2.648857590795208,2.782418546377883,0.3817503810101621,0.39894116727705725
55750.0,0.29837557543338183,0.32566988497544086,0.33424809654580223,0.3888217305895065,0.5979833545586625,0.6069263331599599,2.6487791170433117,2.7824951175395687,0.3816800839576342,0.39885565575419657
55850.0,0.2983697120766563,0.3256467421355886,0.334219523011253,0.38881742073540365,0.5980002148573886,0.6069255698197151,2.6487725429441786,2.782494422313416,0.3816070485202372,0.3987668139204393
55950.0,0.29831757734247144,0.3254940839680839,0.33403527176470493,0.3888238244586204,0.5980661650372645,0.6069183750067176,2.648783871860741,2.782586664628491,0.38152547875610565,0.39866759165159193
56050.0,0.29828747978178166,0.3254432827741457,0.333977963714603,0.3888230605432583,0.5980931651531641,0.6069211967672449,2.648823698009955,2.7825287236040075,0.3814673627414409,0.3985968993342879
56150.0,0.2982595818426159,0.325371754980717,0.3338927236812631,0.38882674824419516,0.598135741126605,0.6069206247440082,2.6488081793639124,2.7825529066304053,0.3814064732191005,0.39852283383877396
56250.0,0.2982265434747606,0.3252940116270977,0.3338009301892608,0.38882958680669943,0.5981344331656326,0.6069236102469427,2.648913595612493,2.782562785982478,0.38132260957043335,0.39842082367720966
56350.0,0.29819943821093947,0.3252158885566775,0.33370677295105233,0.3888331644424384,0.5981423577221343,0.6069184220333405,2.6489103886109633,2.782572627209438,0.3812303676435415,0.39830862349388296
56450.0,0.2981673371758613,0.3252384888345983,0.3337465650702014,0.38883669229821904,0.5981525570849052,0.6069190979787911,2.6489567952792465,2.782619631882828,0.38112696618090125,0.39818285064401876
56550.0,0.29819873874502023,0.3253187310088554,0.33384215714891785,0.3888445520774285,0.5980854449965518,0.606919241039075,2.6488987092272125,2.7826558607472447,0.3810068240676462,0.39803671714115274
56650.0,0.29825631147188314,0.3253885638403711,0.3339158431561816,0.3888479574956141,0.5980150394520839,0.6069139114931899,2.64889024798078,2.7826460698736954,0.38089289316820263,0.39789814048023653
56750.0,0.2982876257110242,0.3254431382208587,0.3339777278668067,0.3888394263072996,0.5979924582826734,0.6069156490634651,2.648881819673229,2.782636315104731,0.3808049234924539,0.39779114229429474
56850.0,0.29827781647257695,0.3254338842076146,0.3339686483529121,0.38884783644841603,0.5979871945964009,0.6069020773601294,2.648908606925267,2.782809515493857,0.38071723749061726,0.3976844902421506
56950.0,0.2982846798587502,0.3253843588031305,0.33390140075707864,0.38883842975321276,0.5979603518814421,0.6069064634510501,2.648833458092051,2.7828135553110585,0.38060732343545406,0.39755080386829467
57050.0,0.29829713963421367,0.32542111837480553,0.33394579740756297,0.38882474349221324,0.5979246638972147,0.6069080296576875,2.648865488691535,2.7828754182986106,0.380500654386345,0.39742106598270416
57150.0,0.29831982619961905,0.32539330050405413,0.3339021067140195,0.3888164969053239,0.5979109726863922,0.6069067907823258,2.648893902058434,2.782868829048761,0.3804055683843919,0.39730541752759146
57250.0,0.2982866979207791,0.32532340280414274,0.33382065291034274,0.38880492140900597,0.5979364552584233,0.6069156870622474,2.6490689346086884,2.7827592129244856,0.38030525199956056,0.3971834090133361
57350.0,0.29826403802672113,0.32528034338609263,0.3337711822133237,0.38880313658427024,0.5979719621279488,0.6069142647905131,2.649093412474357,2.782817360241601,0.3802358062752627,0.3970989473853893
57450.0,0.29826343214141376,0.3252398337984769,0.33371813146212526,0.38880052451427916,0.5979549529163981,0.6069185914953735,2.6491108414868005,2.7827465092797645,0.38015270652097527,0.3969978802900024
57550.0,0.29827403973687633,0.3252330962913681,0.33370594263706554,0.3888007019569874,0.5979204531632815,0.6069182116731364,2.6490812966764956,2.7827749474414225,0.3800450582499031,0.39686695840872294
57650.0,0.2982987251043465,0.32521113237662425,0.3336693175193401,0.3887926576029201,0.5978676865969363,0.6069202615739653,2.649043175342732,2.7827824679484254,0.379940582401189,0.39673989641283997
57750.0,0.29833825960870364,0.32528496382542066,0.33375392800781745,0.38879229658104336,0.5978284358712402,0.6069262869907136,2.6490051936540375,2.7828453682258294,0.37988301933139434,0.39666988971774686
57850.0,0.2983729075768252,0.32523945592135545,0.3336832282582078,0.3887847904969623,0.5977583792847142,0.6069227843944046,2.648975981379983,2.7828769386728673,0.3798201151905447,0.3965933878938878
57950.0,0.2983903053419146,0.3251722868414707,0.3335894810270455,0.3887832965343766,0.5977134130558576,0.6069261962692742,2.648938245626256,2.782830751332026,0.3797764425129583,0.3965402750381865
58050.0,0.29839139942349374,0.32510257187788827,0.33349751179212656,0.3887892255779677,0.5976875506020566,0.606924428519762,2.648824848605247,2.7828656774150806,0.37972195140131804,0.3964740056449083
58150.0,0.29840103291186093,0.32501436565596015,0.33337855594696275,0.38879756388554687,0.5976638406906157,0.6069202593248727,2.648794383441744,2.7828987658231625,0.3796811555831351,0.3964243920677393
58250.0,0.29842127197149027,0.3249781984165608,0.333324661013583,0.3887940351255927,0.5976446756278859,0.6069179928241683,2.6488258190919836,2.7829643595715887,0.37961058956950344,0.3963385742169898
58350.0,0.29841492065306363,0.32491597672741507,0.33324488006506836,0.38878459653845127,0.597638772257545,0.6069237887954042,2.648836581250856,2.7829680381851047,0.3795591393960224,0.39627600427152393
58450.0,0.29841189580190064,0.32491594664668755,0.3332457911979063,0.38878676125538875,0.5976496552668048,0.6069215240115768,2.6487908565734855,2.7830332868050007,0.37949159211894656,0.39619385877861313
58550.0,0.29839825732690195,0.324963766644407,0.3333129267156229,0.3887808695987387,0.597647691755905,0.6069226827893746,2.648767493430899,2.7830487905982872,0.37944575720953005,0.3961381184693523
58650.0,0.29837392040897465,0.32500346845374806,0.3333727549821054,0.38876895221424956,0.5976714804521662,0.6069286116178864,2.6487936493281516,2.783094929215186,0.3793919342184196,0.39607266415476994
58750.0,0.2983445842093762,0.32506279003817806,0.3334599404415158,0.38876628156739523,0.5976846351551465,0.6069314564858586,2.6488656709182,2.7830030428598937,0.3793248076362682,0.39599103188079166
58850.0,0.29832031007238524,0.32501894843799517,0.33340994906718685,0.38875928241575575,0.5977133778525429,0.6069312331141471,2.648951042558073,2.7829862297684107,0.37926587557240277,0.39591936544787404
58950.0,0.2982750882687111,0.32501127988515094,0.3334140829646035,0.3887660474868436,0.5977664501026275,0.6069272785873122,2.64907513593383,2.783011879123935,0.3792257691470618,0.3958705928867381
59050.0,0.2982702390803616,0.32503582078911747,0.33344786075472643,0.38876224596033865,0.5977732807234426,0.6069267243569231,2.649180180590457,2.782978177265955,0.3791643896017157,0.39579595098783915
59150.0,0.29828370335867577,0.3250151105650761,0.33341640997280186,0.38876007627274956,0.59776893036466,0.6069234670588939,2.6491327184898847,2.7829530410742875,0.3791004918307417,0.395718247320259
59250.0,0.29825696625744874,0.32491299830012793,0.33329060837068425,0.38875852076981215,0.5977585188435641,0.6069244400938485,2.6491799328336443,2.782998872003467,0.37905266897402035,0.39566009213169806
59350.0,0.2982670481106717,0.3248420832579763,0.33319423716141494,0.38875880162028115,0.5977338208286295,0.6069282741655674,2.649198341017312,2.782876063848014,0.3789758014699208,0.3955666177623013
59450.0,0.2982916610711205,0.3247591802406203,0.3330775434081773,0.38875579138786454,0.5977177843938707,0.6069322635447781,2.6491662317344677,2.782916822224363,0.3789176361550452,0.3954958866652275
59550.0,0.2983002966033354,0.3247651346761359,0.3330826552133017,0.3887683574486203,0.597732699702776,0.6069246528186024,2.6491711660953046,2.7829557653207697,0.3788648689387303,0.39543172026773854
59650.0,0.29827873627471574,0.3245968646252836,0.33286827639260486,0.38876429357864306,0.5977587970025648,0.6069242762066114,2.6491827928561222,2.7830079917015538,0.3788016864928693,0.3953548891872127
59750.0,0.2982916444814254,0.32457134876137217,0.3328306843922126,0.3887661402925639,0.5977643888805207,0.6069225619654994,2.649093969212769,2.7830566908779564,0.3787465250974182,0.3952878123273175
59850.0,0.2982889839271874,0.32450050460959046,0.3327384111097743,0.38875990918598324,0.5977634458906281,0.6069218559422656,2.6490488821565537,2.7830885245466623,0.3786940969968472,0.39522405958800444
59950.0,0.2983035112954418,0.3244982925173477,0.33273093804423237,0.3887596168858438,0.5977561675368216,0.606921652683033,2.64907399477523,2.782995153711901,0.37862087165451697,0.3951350179949481
60050.0,0.29834221488396095,0.32456500152747675,0.33280644875829596,0.38875451476971173,0.5977107791710384,0.6069247806031629,2.649077380102262,2.7829087489568023,0.37855045296881673,0.3950493900050138
60150.0,0.298394752628292,0.32463976164236674,0.33288819304679024,0.3887600270427986,0.5976216521753586,0.606923575667911,2.6490807488899986,2.7828891316348265,0.37847242943967013,0.3949545154777993
60250.0,0.2984498634634329,0.32470460595466716,0.3329560964519122,0.38875620011780615,0.5975487543775203,0.6069300094604321,2.6489629536881067,2.7828114935549957,0.3783998149339216,0.39486621896265406
60350.0,0.2984869403479398,0.3247135541483745,0.33295620419993965,0.3887567843602419,0.5974724528176832,0.6069228347500538,2.6488786853115425,2.78281695180336,0.3783170709962982,0.39476560635994096
60450.0,0.2985074960864549,0.32473404563146246,0.3329766754884649,0.38874942607280655,0.5974476849018212,0.6069282559428382,2.648900568782514,2.7828389430285405,0.37824745734558984,0.3946809603078498
60550.0,0.29852872475157577,0.3247442820165225,0.3329834571569344,0.38874705550044764,0.5974259714951033,0.6069270532278658,2.648780355662625,2.7828146148823043,0.37819858007381374,0.3946215288725231
60650.0,0.2985294993405487,0.3247600626895513,0.3330039540278093,0.3887383310587002,0.5973901502036238,0.6069298115447478,2.6489243247024183,2.782808505083126,0.37815235890677806,0.3945653273950139
60750.0,0.29855705571394,0.3248098419277366,0.3330607175949298,0.3887426262990744,0.597357080541884,0.606925482708112,2.648911455857574,2.7828682562169123,0.37806527338178225,0.3944594387513737
60850.0,0.2985596121086513,0.32476168622535834,0.3329966238048948,0.3887514417454878,0.5973617524773625,0.6069203464199523,2.648957789837175,2.782876866259472,0.37798867228745836,0.3943662991894967
60950.0,0.29856353232134564,0.32475992997708986,0.33299308352603807,0.38874660489737994,0.5973880658233665,0.6069252350248645,2.648921944779163,2.78289037755917,0.3779148365491046,0.39427652283144854
61050.0,0.2985622903934292,0.3247408207097587,0.3329683588091765,0.3887449682699972,0.5973815334720154,0.6069258488804524,2.6489009569875783,2.782880912205557,0.37782346683177875,0.3941654281142013
61150.0,0.29854608668431865,0.3247214117534928,0.3329479424895189,0.3887501055475414,0.5973851613219732,0.6069251524913821,2.648893117906951,2.7829172597190226,0.37774504206016307,0.394070073868224
61250.0,0.2985502944300718,0.32472038705049816,0.3329452733026322,0.3887478264534698,0.5973830631336634,0.6069295195180565,2.6489081600066893,2.782871863232329,0.37767944728371383,0.39399031989335687
61350.0,0.2985582362885279,0.32467315953002235,0.33288070683449206,0.38873337278880693,0.5973731479519485,0.606932405339774,2.6488954419583393,2.7828592110064436,0.37760145273105106,0.39389549034765736
61450.0,0.29856531207352577,0.3246649239597165,0.3328676591239479,0.3887367583493551,0.5973801890937495,0.6069290979805125,2.648894159742868,2.782856361988864,0.37753120576807264,0.39381008144360036
61550.0,0.29857077648160685,0.32454770749524675,0.3327118858138193,0.3887395297257061,0.597369011063996,0.606931162775592,2.6489156269855876,2.782798287982787,0.37746364634435264,0.39372794081964096
61650.0,0.2986024191740504,0.324431987163236,0.33254985138840865,0.3887410147271669,0.5973366206549775,0.6069351673127834,2.6488624100057985,2.7828150165123087,0.3774187038342465,0.3936732988306389
61750.0,0.2986368308879306,0.3243929689986769,0.3324877552620543,0.38874483811271937,0.5972884649641301,0.606934948421894,2.6487413555129615,2.782873792869309,0.37736636874718615,0.393609669166669
61850.0,0.2986483341830841,0.32438650567913985,0.3324756452921859,0.3887460073901996,0.5972577646278959,0.6069424908247298,2.6487079950872006,2.7828337629829987,0.3773191084685196,0.3935522098573809
61950.0,0.2986653299503646,0.3244146798360389,0.33250733265725085,0.38874309208722124,0.5972447579538668,0.6069461348485151,2.6487409198135827,2.7828568092239316,0.37726697314345325,0.3934888238119138
62050.0,0.29865301594933863,0.32437183820388055,0.3324548966267366,0.3887402680844764,0.5972388841436882,0.6069502506003183,2.6488349782199254,2.782768582842934,0.3771902021235528,0.3933954864388641
62150.0,0.2986584640511034,0.32436624116515783,0.3324458282581464,0.3887401535947873,0.5972692313880711,0.6069490434586784,2.648809670552049,2.7827948755003784,0.3771161230870895,0.3933054227531422
62250.0,0.2986417215700648,0.32430888710470723,0.332375710558452,0.38873655168117455,0.597283095853882,0.6069512136351272,2.648888861279915,2.7828756985827714,0.37705701179170614,0.3932335570882379
62350.0,0.2986229591691438,0.32417917126384,0.3322111236364588,0.388741643493662,0.5972786322593061,0.60695065035044,2.64893732323356,2.78290333900426,0.37700785514306623,0.39317379435419497
62450.0,0.2986041360587686,0.32415669500506755,0.332187499245333,0.3887367400743973,0.5973145345951226,0.6069505692462938,2.648911978564152,2.7828780485341733,0.37696614520981936,0.3931230853184279
62550.0,0.29860575530241623,0.3241249552689893,0.33214527525848375,0.38872977450667284,0.5973014020559223,0.6069543252705832,2.6488339616102365,2.7828704247228817,0.37690248325763087,0.39304568850087057
62650.0,0.2985908411756777,0.32404513247081407,0.3320450525921427,0.3887226576388117,0.5973157651114902,0.6069587077620507,2.648934948326721,2.7828372910799786,0.37685361891203806,0.3929862822222231
62750.0,0.2985779186853542,0.3239947012666182,0.3319828329350155,0.38872175402847836,0.5973254609488295,0.6069600484454469,2.648917692269344,2.782882343440705,0.37679266809047457,0.39291218242766884
62850.0,0.2985423835885463,0.3239948451580075,0.33199419022269533,0.3887174060451183,0.5973476953429538,0.6069650443111527,2.6489068606542787,2.7828015645492377,0.3767075778714142,0.39280873651645
62950.0,0.2985222753338669,0.32392120329560087,0.3319037235121458,0.38872147922084993,0.5973720830487206,0.6069689123286408,2.648916710323742,2.7828020556718682,0.37660825637708106,0.3926879906717596
63050.0,0.2984980451348858,0.3238912821596289,0.33187201379597675,0.3887249133264249,0.5973811676262074,0.6069735610854743,2.6489534913381902,2.782751794615401,0.37653823500409883,0.39260286604538885
63150.0,0.29851812990149573,0.32391163750645147,0.3318924541822947,0.388719807565924,0.5973572865037768,0.6069707526405004,2.648857143358975,2.7827080229509153,0.3764804299574055,0.3925325932763303
63250.0,0.29853865853336636,0.3239061255488623,0.3318787580394467,0.38872399342557273,0.5973314255901091,0.6069670044742415,2.64887809365596,2.782805092470395,0.3764323581081707,0.3924741533825836
63350.0,0.2985547864130866,0.32389646849123493,0.3318609971443673,0.38872096608553736,0.5973616833199161,0.606966583005797,2.648848465658662,2.7828371399760514,0.3763388758157589,0.3923605099605346
63450.0,0.2985215897975936,0.32388479840328216,0.3318560925364986,0.38871774843969015,0.5974304581488078,0.6069726245449282,2.648864633176749,2.782813932231146,0.3762719695764829,0.39227917496563414
63550.0,0.29849004280585345,0.3238711033110397,0.3318480080412411,0.3887137954073254,0.5974691192900194,0.6069783323629878,2.6488996348584304,2.7827609026324476,0.37618858143767375,0.3921778045471409
63650.0,0.2984766446853856,0.32390107155217673,0.33189160571031107,0.38871028781736316,0.5974811079166081,0.6069832367127029,2.648981656009171,2.7826640524879225,0.3761196933723845,0.3920940618335991
63750.0,0.2984523262108777,0.323883715880736,0.33187643834840574,0.38870635817065363,0.5974954118366774,0.6069857727721956,2.6490257733032267,2.7827149442388324,0.3760391634151761,0.3919961677003448
63850.0,0.29842994265667544,0.32381234361903655,0.3317896696357786,0.3887109864880773,0.5975084180357396,0.6069840722933119,2.6491120341609284,2.7827312188060516,0.37597067590344324,0.39191291338561524
63950.0,0.2984544506144778,0.3237966859095335,0.3317613884308367,0.388713941306356,0.5974533627308407,0.6069834717205396,2.6490760613373965,2.782741191947004,0.3759141350743368,0.39184418212373084
64050.0,0.29842947414434834,0.3237881554577969,0.33175802672773785,0.3887152686762277,0.5974573386832368,0.606981936269539,2.649072986929184,2.7826980535859405,0.375850675953384,0.3917670415067669
64150.0,0.29842663023000177,0.32376077707315637,0.3317229375095764,0.3887129958629349,0.5974455581362721,0.6069833673676208,2.6491447444369713,2.7826129600308342,0.3757990849776818,0.39170432818052525
64250.0,0.29844383624564996,0.3237816216799184,0.33174492567354563,0.3887099303201044,0.5973874336586199,0.6069840158129872,2.6491088898684496,2.782568599699575,0.3757242294660369,0.3916133354658268
64350.0,0.2984391375292327,0.32368164181611203,0.3316150003062741,0.3887163758974694,0.5973597923886187,0.606981398890464,2.649085580246691,2.782560116319766,0.37564027918304826,0.39151128830783644
64450.0,0.2984916333388046,0.3236467859626215,0.3315526910729639,0.3887269184141195,0.5973008952537586,0.6069787900885985,2.6490266527063007,2.7826323347958675,0.3755589255959735,0.391412398575997
64550.0,0.2984945386663662,0.32362517151317866,0.33152337040789115,0.3887249362855289,0.5973112732568047,0.6069771188672564,2.649025227464959,2.782636174305252,0.37553341100989723,0.39138138439858194
64650.0,0.29850573944189723,0.32359386087452024,0.3314786990390589,0.388721803947957,0.5972905291488146,0.6069791650554556,2.6489696731061416,2.7826570148235192,0.37546395577183944,0.39129695877103876
64750.0,0.2985206477638884,0.32361278556032463,0.33149888601063315,0.388720259912479,0.597274327809609,0.6069790427947102,2.648957531584453,2.7826345491663074,0.3754062212451601,0.39122678066777783
64850.0,0.2984999178526419,0.3236109980735613,0.33150305185727885,0.3887169312498072,0.5972982683381907,0.6069789209110151,2.6489330911169553,2.782585940746708,0.37535782560922304,0.39116795464553333
64950.0,0.29848214241302246,0.32359992794322395,0.33149408910985867,0.3887074107950121,0.597307816661791,0.6069811088358955,2.6489656917882733,2.782559033080101,0.37531871576255194,0.39112041596316804
65050.0,0.29847251730172436,0.32352397584254755,0.33139729138394913,0.38869735917978115,0.5973101105286622,0.6069869794468992,2.6489735970495634,2.782509152172068,0.37526589837982255,0.39105621588831185
65150.0,0.2984886953014933,0.32345470868009896,0.3313011700276607,0.3886965830497524,0.5972892204263942,0.6069896087550495,2.6489553811903432,2.7825438398274636,0.3752131909788502,0.39099214989864245
65250.0,0.29850204188045004,0.32336827969583704,0.3311833830092444,0.38869931270622066,0.5972840262984478,0.6069870193560288,2.648924964642461,2.7825707567049363,0.3751720181796693,0.3909421045277779
65350.0,0.2985079456472144,0.3233588113170231,0.33116908338467727,0.3887008367114989,0.5972904775749418,0.6069832137228232,2.649006337541283,2.7826220746594066,0.37513775866164195,0.3909004624086486
65450.0,0.2985066002265375,0.32334930075987095,0.3311570066417758,0.3887092206977998,0.5972377809353563,0.6069815587233232,2.649078297814821,2.7826472645298415,0.37508076249481165,0.3908311844839139
65550.0,0.29850604550249166,0.3233470724985152,0.3311542524115511,0.3887068725567648,0.5972282650150265,0.6069796036673767,2.649012744804403,2.782779163241039,0.3750329849386934,0.39077311199357495
65650.0,0.2984968145523888,0.323346209842017,0.33115601979018594,0.388708764249382,0.5972172548780675,0.606978568490963,2.649072293353666,2.7827492025758978,0.37497168928867985,0.3906986090620942
65750.0,0.29852131731180664,0.3233514587065936,0.3311552174306695,0.3887029628810482,0.5971904609815818,0.6069871180666483,2.6490343229492397,2.7827451923764674,0.37491280435748875,0.3906270367941924
65850.0,0.29854277567759707,0.3234487084967444,0.3312762873827621,0.38870329007528776,0.5971804528405035,0.6069790891558248,2.6490481009599773,2.782794333068057,0.37488793287028616,0.39059680665119323
65950.0,0.2985467937968556,0.3234990052051691,0.33134112879063904,0.3887121332663664,0.5971765401586024,0.6069744204030293,2.6490800328590876,2.7827963232412722,0.374836008098984,0.3905336947797978
66050.0,0.2985840798858246,0.3235779129098453,0.3314331175745375,0.3887083520715858,0.5971588620914143,0.6069727937502869,2.6490422253275487,2.7827559203706183,0.3747819397111897,0.3904679778672925
66150.0,0.29860486171180584,0.3236476030286466,0.33151817887108226,0.38871362469366316,0.5971354930386537,0.6069732883856662,2.6490090710247802,2.7827398267405927,0.37473247893383776,0.39040786160122676
66250.0,0.29859200703394106,0.3236574708650422,0.3315351880691026,0.3887148364394316,0.5971343828772395,0.6069743852923006,2.64904846484519,2.7826920863895284,0.3746763914158906,0.39033969140278113
66350.0,0.29859460672000493,0.32369830373401876,0.33158803708128026,0.3887142078523166,0.5971150397130413,0.6069729167608656,2.6490395062919094,2.7826324325085308,0.37461595727299346,0.3902662387141934
66450.0,0.29862578309826426,0.3237028229688402,0.3315841783567355,0.38871338919752385,0.5970594874418742,0.6069758167672452,2.649001989583472,2.782639169571841,0.37458467825440384,0.39022822186842415
66550.0,0.2986309123737287,0.3237340054743287,0.3316235490202315,0.3887129267741807,0.597043019639074,0.606973448933903,2.6489345313655246,2.7826879576117216,0.37452446438490783,0.39015503770071974
66650.0,0.2986397229783967,0.32375393278839426,0.33164697015725064,0.3887116374172086,0.5970218001230289,0.6069727385935731,2.6488747805340886,2.7826585844608265,0.3744732849523403,0.39009283443413323
66750.0,0.29862313649289896,0.32373826852645043,0.3316315957369952,0.38871443742117257,0.5970100822459588,0.6069750265913659,2.648912580854016,2.782729669081344,0.3744022523450546,0.39000650232990464
66850.0,0.2986274571165606,0.32374234482845815,0.33163559525219743,0.3887192226499455,0.5969681829740766,0.6069708755291657,2.6489083828768853,2.7827197630253013,0.3743491099131062,0.38994191418823027
66950.0,0.29863043664576483,0.3236971656754161,0.3315752805133065,0.38871890910225093,0.5969428387925497,0.6069698734895705,2.6489534853883874,2.782709887781815,0.37428504649564986,0.3898640534638689
67050.0,0.29865302864276916,0.323717833959874,0.3315953442023927,0.3887148447376379,0.5969011647850141,0.6069727520842373,2.648929848398982,2.782677675973751,0.3742189464403831,0.38978371809386697
67150.0,0.2986852379569949,0.3237186015034911,0.33158623004667553,0.38870644505036656,0.5968548495182496,0.6069747285967477,2.648870548020679,2.782730437477189,0.3741727803387613,0.38972761003047574
67250.0,0.29870087524548117,0.32371131489147864,0.33157173878022067,0.38871036986519025,0.5968251773207833,0.6069786322879986,2.6487757369310425,2.7826938310880553,0.374104786194065,0.3896449737727007
67350.0,0.2987238882192027,0.3236804209262569,0.3315239026341882,0.38870430491676156,0.5968050956927141,0.6069841576220133,2.6487183233924334,2.78266772631052,0.3740435311882001,0.38957052845751405
67450.0,0.298739784954769,0.3236272461309753,0.3314490196434973,0.38870718528319165,0.5967658003587792,0.6069815125053775,2.6486299551297274,2.782672827735106,0.37398896627418465,0.38950421429801
67550.0,0.29873799595252476,0.32364548573089674,0.33147355394695655,0.38870275852665237,0.5967226243874998,0.6069850927447441,2.648584775801899,2.7826838374566387,0.3739279953141342,0.38943011521355064
67650.0,0.29873069831326643,0.32362195206931466,0.33144491753550126,0.38870836307038337,0.5967144609835774,0.6069823062482478,2.648591460653245,2.7826800317412976,0.3738823650266284,0.3893746602711596
67750.0,0.29872354705413745,0.323667396349582,0.3315068918424361,0.38871334841137456,0.5967466162861064,0.6069826275626953,2.648649783179788,2.782658526885891,0.37383898539113924,0.3893219408478557
67850.0,0.2986596122054233,0.323669943334996,0.331530333118576,0.388716274907779,0.5968323237682569,0.6069830953117884,2.6487609935691396,2.7827166659505242,0.3738065003287738,0.38928246181579734
67950.0,0.2986404985413457,0.3236621610300352,0.33152611209790905,0.3887167897642937,0.5968646524701621,0.6069825315300748,2.648804178989745,2.78275403308453,0.37374813417058056,0.3892115299227831
68050.0,0.29864177469264347,0.3236796916454323,0.33154875125916594,0.3887095939881822,0.5968595612114445,0.6069857900692136,2.6488472358217847,2.782606142484988,0.37371792422787864,0.3891748162313225
68150.0,0.298670727139237,0.3236993938992125,0.33156554630949053,0.3887071437032894,0.596827339290693,0.6069903596425595,2.648882827182379,2.7826186224549074,0.37367913689842375,0.3891276787636958
68250.0,0.29867385327092716,0.3236987506210932,0.3315637183597168,0.38871489744250665,0.5968078123397461,0.606988762069421,2.6488406626345102,2.7826193426179766,0.37362106954104557,0.3890571110697815
68350.0,0.2986851332725675,0.32380840889618323,0.33170429552074815,0.38871425297723017,0.5968135067519128,0.6069855598308734,2.6488337351333797,2.78268004104747,0.3735738558971965,0.3889997339610372
68450.0,0.29867567817203305,0.323829329684788,0.33173476301736815,0.3887302089033346,0.5968073512439558,0.6069784225212198,2.648876494328271,2.782721566660559,0.37353101245479675,0.3889476680862564
68550.0,0.2987008091588364,0.32395521887185913,0.33189231906738054,0.38872600677892627,0.5967720383364211,0.6069772869834142,2.648817020513867,2.782697332723694,0.373490379836402,0.3888982891805469
68650.0,0.2987316774367215,0.32405832199295787,0.33201812456777496,0.38872449255553637,0.5967545993503375,0.6069765917466614,2.6488086983692183,2.7826149026083358,0.3734434148657499,0.38884121516346426
68750.0,0.29872310940213687,0.32405241907512033,0.332013059258058,0.38873155566402595,0.5967641197946213,0.6069744440080879,2.648739319262275,2.782618529219668,0.37339866783612646,0.3887868367886014
68850.0,0.2987329373489571,0.3241212492237101,0.33210043295577535,0.3887277872735886,0.5967874104951272,0.6069785478787534,2.6488022983646347,2.782616336638515,0.3733625033788498,0.38874288850977895
68950.0,0.29874798160528304,0.32413557478172017,0.33211453263717183,0.3887257360256891,0.5967835129294716,0.6069797392351095,2.6487563315055547,2.782569193521185,0.37331578088980744,0.3886861100319817
69050.0,0.298756476256073,0.3242113209281005,0.3322114149678806,0.38872613817814883,0.5967715167050441,0.6069826649867496,2.64865836365635,2.7825612909815445,0.3732649116998893,0.3886242927265956
69150.0,0.29875887871532003,0.3242133559655082,0.3322133345298531,0.3887251894495853,0.5967555060664345,0.6069831238883032,2.64866045809742,2.7825794355128024,0.3732035845940274,0.3885497672409641
69250.0,0.2987427336780612,0.3241747243531282,0.3321676357081493,0.3887186391207806,0.5967422853099595,0.6069821374420598,2.6486336679413296,2.7825542070334333,0.3731445168574616,0.3884779878849727
69350.0,0.2987408700797186,0.32412826443711346,0.3321071598065804,0.3887234374381031,0.5967536156652393,0.6069789909301969,2.6486184903708243,2.782529050851635,0.37308559065255825,0.3884063810225093
69450.0,0.2987194804835894,0.3241497534951123,0.33214212501301954,0.3887283030093891,0.5967598738679066,0.6069759974658402,2.6486695903204196,2.782521244697283,0.37302051533657565,0.38832730237219565
69550.0,0.29871309809021956,0.32420700148080656,0.33221937111784816,0.3887293983302147,0.5967527425917671,0.6069779011085399,2.648628526283685,2.782486146562478,0.37297862260851833,0.38827639521618246
69650.0,0.29873135607634355,0.32429416557534585,0.33232819141788944,0.3887454111429759,0.5967167736285194,0.6069726206371775,2.64861055287655,2.7825372886824606,0.37292426878157264,0.38821034597576454
69750.0,0.29874549866464395,0.32434651159597666,0.33239254423153836,0.38874649644372206,0.5967009791974308,0.6069762440681856,2.6486083962466127,2.782538108987956,0.3728908800602967,0.388169773153889
69850.0,0.2987344233867408,0.32437306966448654,0.33243092992320666,0.3887467441370682,0.596707133756138,0.6069762780776226,2.6486234248265084,2.7825446540695467,0.37283463955153956,0.38810143199380753
69950.0,0.2987228195753026,0.32439798033160533,0.3324673165693005,0.38874722779285165,0.5967092679161128,0.606977598604737,2.6487284700417315,2.782493998461396,0.3727889092576633,0.388045862753878
70050.0,0.2987609632237092,0.3244822721734613,0.3325661121290977,0.38874869516518806,0.5966874134559108,0.606969921914034,2.6486761921451976,2.782513432691399,0.3727329022642819,0.3879778061791224
70150.0,0.29873270154307585,0.3244665182371355,0.33255428919812574,0.38875649420863906,0.5967055352026346,0.6069652606520216,2.6487295500283046,2.782517133254256,0.37266875573891545,0.387899859457837
70250.0,0.2987176934368334,0.32447699038122507,0.332572769420891,0.38875627525892625,0.596721043116824,0.6069600432734051,2.64878702692386,2.782580603931606,0.37260683840407594,0.3878246220710996
70350.0,0.2987454672077978,0.3244814684993045,0.3325699260480637,0.3887531775674516,0.596689315006183,0.6069569728930646,2.648678033999305,2.7825770918552926,0.37254507772641254,0.3877495755965454
70450.0,0.2987585270357222,0.32446744232684277,0.33254738713262355,0.38874583610155977,0.5966478829257212,0.6069597308767795,2.648668705430727,2.7825253327360286,0.3724896265151062,0.3876821963357789
70550.0,0.29878416828317195,0.324489736120486,0.3325686288693561,0.3887457191290465,0.5966037334694052,0.6069631897492597,2.6485290097452765,2.7824878906275665,0.3724445371426009,0.3876274081664491
70650.0,0.29878923740922547,0.32455793746613043,0.33265667176972913,0.3887487320081553,0.5965822139814015,0.6069657895854269,2.648495857797022,2.78251283304701,0.37235460810321425,0.38751813612631125
70750.0,0.29879412896987156,0.3246141884275915,0.3327290642571606,0.38874979467798515,0.5965529815832992,0.6069635764865512,2.648520745809027,2.782537703482888,0.372275175257222,0.3874216189009507
70850.0,0.2987947945600291,0.3246641717182836,0.3327945473965922,0.3887442018352935,0.5965442971870545,0.6069640513189649,2.648565324433383,2.7825596812730398,0.3722000551725412,0.38733034286606116
70950.0,0.29879442475404155,0.3247026011174333,0.33284517083164217,0.38874317188527385,0.5965549463714394,0.6069633972741746,2.648535081412334,2.7826013258394533,0.3721211254199332,0.38723443870682706
71050.0,0.2988024747542436,0.32467255102159925,0.33280314641991104,0.388741029176828,0.5965735879860943,0.6069614783746882,2.6485612138265706,2.782609075458668,0.37203238387043513,0.3871266137338069
71150.0,0.29880020873044777,0.32460978528361123,0.332721366486034,0.3887380951299917,0.5965671599836964,0.6069629379769782,2.648637872465699,2.7826322633721845,0.3719720641631776,0.3870533232298867
71250.0,0.2987903648827012,0.32456776095194845,0.33266922828799755,0.3887394234580471,0.5965750656131141,0.6069617268529562,2.6486273061023944,2.782603459841812,0.3718998784677972,0.38696561583973627
71350.0,0.2987802748049325,0.3244956950780895,0.33257768430679596,0.3887350228954411,0.5965948620201538,0.6069648638421323,2.6486700231228664,2.7826097774545855,0.37182990400750415,0.38688059587682033
71450.0,0.2987602460671709,0.32443231384267346,0.3325006780006886,0.3887399657031362,0.5966175420917834,0.6069621138962364,2.6486342531255618,2.7826538621505112,0.37177606190947177,0.3868151774473111
71550.0,0.2987390949169945,0.32432531551697696,0.33236669913411426,0.3887386598739878,0.5966518986457213,0.6069638439714329,2.6486293272394197,2.782643317933084,0.3717302909902222,0.3867595658732299
71650.0,0.29872032946541766,0.3242496950331662,0.33227320992588716,0.38873027316241726,0.5966575483943002,0.6069661274790303,2.648641160225616,2.782593725534725,0.371684606787225,0.38670405996272456
71750.0,0.2987277439605813,0.32427220937469253,0.3323004699334132,0.3887342264816655,0.5966545414001201,0.6069625510445849,2.648594425850813,2.7826292829887844,0.37164891424459656,0.3866606940439393
71850.0,0.2987107230462286,0.3243068557071549,0.332351354543446,0.3887330256759792,0.5966500118300371,0.6069639949339606,2.6486243675351857,2.7826438716288138,0.3716014063213251,0.3866029728971595
71950.0,0.29873104695548924,0.3243554463521312,0.33240882901964725,0.38872037191595865,0.5966534169087294,0.6069687704131975,2.648531922615981,2.7826334011774803,0.37156583681103184,0.386559756890596
72050.0,0.29872519923167,0.32427829958900234,0.3323092739870211,0.3887211550741019,0.5966763820071895,0.6069679810134481,2.6485230058813833,2.782634062217234,0.37153229160447604,0.3865190005275708
72150.0,0.29874905318885253,0.32422453251128347,0.33223111172690467,0.3887279004102595,0.5966780779199181,0.6069674709983223,2.6484711464655146,2.782656895818044,0.3714771424968807,0.3864519964648105
72250.0,0.29875866117020083,0.32420430785876975,0.3322015111037485,0.3887311201872495,0.5966599770245393,0.6069623949841515,2.648386217719885,2.782744713068127,0.3714378276265317,0.3864042306664225
72350.0,0.29874771913983744,0.3241456251640092,0.33212782420017745,0.3887311493039087,0.5967055051070477,0.6069639673259511,2.648391358531551,2.7826830219814958,0.37140053802271983,0.3863589256833715
72450.0,0.2987330895831822,0.32409835561381145,0.332070296366295,0.38873715733386494,0.5967237167188858,0.6069641550841242,2.6484503152634336,2.7827015514754128,0.3713456903139233,0.3862922888579497
72550.0,0.2987092752203475,0.3240407150327567,0.3320020246880854,0.3887433801211526,0.5967376052707752,0.6069666855039884,2.6484732744254917,2.7827172768997865,0.3713222224912908,0.38626377693090685
72650.0,0.2987068078299869,0.3240365757083303,0.3319973598986668,0.3887455138987832,0.5967269548939449,0.6069711359788564,2.6485594835371216,2.782730206521691,0.37127730661172065,0.3862092071882888
72750.0,0.29869696470761103,0.32404103633964854,0.33200631599543173,0.3887510457696892,0.5967060246594547,0.6069662272683521,2.6486124694715687,2.7827582164224265,0.37122858031859474,0.38615000838379016
72850.0,0.2986792706068101,0.32396096418299586,0.33190663930694,0.3887423376783802,0.5967161741087973,0.6069676462917447,2.6486474633685377,2.7827106579130394,0.37117606706450845,0.3860862090913331
72950.0,0.2986824976579475,0.323923376125176,0.33185622364344786,0.3887392092340102,0.5966875025702185,0.606968376033226,2.64857681718774,2.782702981503386,0.3711430621928695,0.38604611108719844
73050.0,0.29869643896105635,0.32385153432014185,0.33175742143299725,0.3887425665775336,0.5966712296888474,0.60696376504086,2.648557010488807,2.782782929672859,0.37110235426023663,0.38599665476250405
73150.0,0.298721001359692,0.32386829047321775,0.33177172419461154,0.38874874492722367,0.5966707222047545,0.6069658651282942,2.648544089333534,2.7827710717405196,0.371059782091037,0.3859449338228884
73250.0,0.2987222644827584,0.3239023491194863,0.33181609000531503,0.3887473609047313,0.5966685779033735,0.6069690516170405,2.648467047204509,2.7827688041032266,0.3710153558038185,0.38589096059593964
73350.0,0.29871343065782957,0.3239602634052102,0.3318949822686727,0.38874503951869915,0.5966556693160283,0.6069729110714218,2.6484556512588777,2.7827815392837403,0.3709556074272489,0.38581837310834044
73450.0,0.29874565092783867,0.32399956942581326,0.33193651523946244,0.3887486237079668,0.596597731821214,0.6069679105798403,2.6484197787883654,2.7827996799702954,0.3709056110337408,0.38575763357111204
73550.0,0.298773956965883,0.3240287995608533,0.3319660358049868,0.3887466723434495,0.5965682315672117,0.6069712172506128,2.6483717667760396,2.782741642077427,0.3708595534172948,0.385701679490851
73650.0,0.2987956522311603,0.3240236424681655,0.3319524393997957,0.3887459757040245,0.5965238761184505,0.6069697628002312,2.6483659735059373,2.782753000378683,0.37079636927847637,0.3856249193909175
73750.0,0.2988191538603466,0.32404235876752874,0.3319696517383574,0.38874264903814265,0.5964857425662023,0.6069669563802499,2.6482707080965158,2.782745347547151,0.37075433952025594,0.3855738592962898
73850.0,0.29882207461000315,0.32403838490153464,0.3319635109931588,0.3887417211304393,0.5964770957739233,0.6069682197939069,2.648328709382401,2.7827851097621243,0.37069333762830003,0.38549975125282626
73950.0,0.29884588780244153,0.3240706963334576,0.33199849330034836,0.3887395357872566,0.5964608997849926,0.6069658287244236,2.648313535119156,2.782769322507602,0.37062679564261075,0.38541891345381274
74050.0,0.2988360074830137,0.32403192389933483,0.3319506404873215,0.38873338274719155,0.5964509594738763,0.6069665500803477,2.648359171749616,2.782740074359765,0.3705604396552855,0.38533830225486937
74150.0,0.2988343599257307,0.32398747162802,0.33189273530588237,0.38873903606633736,0.5964306617577649,0.6069668649107879,2.648296800453189,2.782739225689063,0.370505599267431,0.38527168102772846
74250.0,0.2988369690269671,0.32395554155126544,0.3318499500589021,0.38874094189105185,0.5964050315820659,0.6069663708232863,2.6482372931090294,2.7827626185894845,0.3704339310255085,0.38518461763880296
74350.0,0.2988682638504129,0.32391523561225355,0.3317871410231178,0.3887398063310685,0.5963738214684402,0.6069613051606543,2.6481308676703095,2.7828424335950164,0.3703718683415732,0.3851092237945568
74450.0,0.2988747709107535,0.3238914164917144,0.3317537908171592,0.3887354367826016,0.5963463217418171,0.6069648493640089,2.6480596540821093,2.7828656266754375,0.37031371499825083,0.3850385795325294
74550.0,0.29886856516717325,0.323861221931057,0.33171605691399186,0.38873872644861923,0.5963434427438934,0.6069619455138064,2.6481039821748844,2.782837785351899,0.3702613121062068,0.38497492129927086
74650.0,0.2988832526223242,0.32388143382557555,0.33173800506088313,0.38873976311621394,0.596335347148732,0.6069649435372573,2.6481026500067886,2.782806001986288,0.3701885156214803,0.38488648990496205
74750.0,0.2989004028621217,0.32389796258189746,0.331754338493827,0.3887403154772285,0.5963310189830239,0.6069653917673316,2.648023732046767,2.782862593208624,0.37011036982175083,0.38479156115272223
74850.0,0.29894046503921023,0.32392523709553384,0.33177759402752127,0.38873785381649,0.5963017194159062,0.6069650372072491,2.647985097603305,2.7828829604665155,0.37002137653608247,0.384683456342395
74950.0,0.29894361282161636,0.3239050448610625,0.33175006635917414,0.3887467450089328,0.5962738322370617,0.6069620151832501,2.6479959358961467,2.7829006032095056,0.3699659261134738,0.38461609839038097
75050.0,0.29896291852316415,0.3238642408153444,0.331690370678601,0.38874487535213764,0.5962195040705652,0.6069652636207349,2.647886829815249,2.782828934112722,0.36990692276579784,0.38454442504368486
75150.0,0.2989820674211419,0.323796797217564,0.33159571229643947,0.38874743300015063,0.5961681148620779,0.6069619832071402,2.647819264502898,2.782938414522407,0.36983521221212323,0.38445731651076936
75250.0,0.2990296590615756,0.3237187391570932,0.3314781643299702,0.3887473960846596,0.5960974604988638,0.6069611035069276,2.6477598439351895,2.782926682150041,0.3697600596916985,0.38436602774290407
75350.0,0.2990538321275887,0.3236390960223268,0.3313658932463874,0.3887427532039337,0.5960385396345105,0.6069660654802164,2.6477642844053717,2.7828181053813403,0.36967055813222155,0.38425731008083225
75450.0,0.2990857869850363,0.3236059433699841,0.3313122782338248,0.3887388287549216,0.5959954142423558,0.6069695564008399,2.6477329295546057,2.7827906620880203,0.3695995658759636,0.38417107652478394
75550.0,0.2990989172113883,0.32359035410048653,0.3312876628370603,0.38873990645230905,0.5959798017233392,0.606968670169816,2.64767916115766,2.7828003497369993,0.36954872961218366,0.38410932669516556
75650.0,0.2991045052994666,0.3235356044377934,0.3312139498812675,0.38874188902275897,0.5959736156825423,0.6069658034923495,2.647661220377198,2.7828509842608447,0.3695052434960425,0.38405650524743873
75750.0,0.2991178250486868,0.32351233509542454,0.3311791811101136,0.38874652908738916,0.5959619014930495,0.6069607001887728,2.647652570163979,2.7828698090004935,0.3694419710197329,0.38397965031846887
75850.0,0.2991386529433905,0.32353015400855006,0.3311960543433145,0.3887442141574873,0.5959391438478068,0.606963916098664,2.6476030744164802,2.7828556230735924,0.3693806701513044,0.3839051907919083
75950.0,0.2991389788277111,0.32349362593182474,0.33114794359311756,0.3887431987824981,0.5959236876407158,0.6069619886505744,2.6475510730383975,2.7829073047463897,0.3693410905804167,0.3838571154820061
76050.0,0.2991617567160757,0.32347527124586917,0.3311166615266614,0.38873882478787314,0.5958899948718623,0.6069638795019104,2.6474978962531948,2.7828615497683136,0.3692997836891611,0.38380694232697377
76150.0,0.29919601065267565,0.32347464468406656,0.33110507252250376,0.3887382388163251,0.5958738558915837,0.606960381347583,2.6473988969215223,2.7828198514003755,0.36924422485724334,0.38373945853490443
76250.0,0.2992124005144889,0.32347290030769255,0.331097628814128,0.38874059899700014,0.5958746770534155,0.6069559743478744,2.6473552326667886,2.7827546578826667,0.36920666344567515,0.383693835324075
76350.0,0.299257405501302,0.323505064806428,0.33112575773089614,0.388745779981861,0.5958266427420728,0.6069531505808671,2.647267157081817,2.7827813143595974,0.36915489245649324,0.38363095307409384
76450.0,0.29927475004761456,0.32349144316815703,0.3311024038631847,0.3887350572794626,0.5958003165426221,0.6069549122967624,2.647252558648599,2.7827791310319667,0.36910323653681143,0.3835682109802936
76550.0,0.2993094696726549,0.3235064726895791,0.3311112450663267,0.3887410231215693,0.5957577301406904,0.6069534036132742,2.6472837132819067,2.782800461688293,0.3690357229390343,0.3834862084883708
76650.0,0.2993523052484943,0.32350482760600646,0.33109562034693885,0.38874114240581026,0.5957121237818164,0.6069535948650345,2.647223471079064,2.7827852103864963,0.36897902136433713,0.38341733887028867
76750.0,0.29937076814133606,0.3234887210698196,0.3310686491330572,0.3887425677394341,0.5956788836627537,0.6069539159098873,2.6471672935363295,2.782805178113213,0.3688977551005507,0.38331863384940207
76850.0,0.29941079641546975,0.32347998814154694,0.3310445912554569,0.3887459277571187,0.595642867366723,0.606956578313877,2.647072229277473,2.782771740814433,0.3688361125724217,0.38324376422396655
76950.0,0.2994095730889391,0.3234183362951789,0.33096394758856856,0.38874152499697656,0.5956651635456327,0.6069587139868198,2.6471190553086243,2.7827721816368736,0.368786916538971,0.38318401222884146
77050.0,0.29943543291196584,0.32338605159999195,0.33091338890194305,0.38874305743231036,0.5956491155208886,0.6069599356270491,2.6471398017821337,2.782753151745422,0.3687360736416794,0.3831222603749855
77150.0,0.29942389722592944,0.323322122184208,0.3308329928853813,0.3887463829519264,0.5956346644891187,0.6069566175422187,2.647151425653423,2.7827497250404054,0.3686608913155028,0.38303094746672867
77250.0,0.29940784709755347,0.32330791544776444,0.3308193655006879,0.3887495638182527,0.5956561080115468,0.606951625221676,2.6471759643647426,2.782768309104517,0.3685929138945574,0.3829483860078645
77350.0,0.2994181948429053,0.32336338087622213,0.3308890107724074,0.38875240491951296,0.5956714198911454,0.6069487143023322,2.6472430980700987,2.782779090381678,0.3685390231934829,0.3828829339473813
77450.0,0.2994099480235554,0.3233187105509142,0.3308328930595127,0.3887515004250338,0.5957029605815289,0.6069467146970303,2.64726487090019,2.7827472368792767,0.3684939215623893,0.3828281568329923
77550.0,0.2994273705316631,0.32329122355997436,0.33079129165458654,0.38874509608031593,0.5956901909711029,0.6069465255122394,2.6472143811905515,2.7827554395127594,0.3684610184747741,0.3827881953573774
77650.0,0.29943867010483394,0.3233013157794584,0.33080100442005467,0.3887474304906604,0.5956631595214484,0.606942344593111,2.6472271222179495,2.7827340007844703,0.36840570891016505,0.38272102111203876
77750.0,0.299447989346268,0.32332351313872004,0.3308272491877764,0.3887453398871563,0.5956386413036485,0.6069422901313124,2.6471510869167276,2.782755060095366,0.36835225437971886,0.38265610025694946
77850.0,0.29946699924144193,0.32337884473123407,0.33089399617088305,0.3887492899581598,0.5955891382255847,0.6069419789084233,2.6470662548327066,2.7827760673457087,0.36831095549198933,0.382605942790667
77950.0,0.2994947659440355,0.32343958909977394,0.3309651049487203,0.3887467907307143,0.5955391207296892,0.6069473130556332,2.6469893330620566,2.7826636091420265,0.36825086083800024,0.38253295832685824
78050.0,0.299493989744305,0.3234632749350738,0.33099647885217254,0.3887437185928767,0.5955522671074039,0.6069493023792095,2.646951045619117,2.782634713100044,0.36820803228043664,0.3824809437178018
78150.0,0.29949586607137724,0.32346847898153214,0.3310027287532951,0.38874712401526124,0.5955725454568719,0.6069480876764173,2.646921814224173,2.782635322142351,0.36816699202053377,0.3824311012198924
78250.0,0.29950216124930285,0.32350106987583255,0.331043584015599,0.38873896452136353,0.5955558395419869,0.606951221070653,2.646855601837317,2.782623150180546,0.36813114201133723,0.38238756236958815
78350.0,0.29950302164138454,0.32347610083672723,0.33101049715526354,0.3887354174176381,0.5955414736250975,0.6069530701586408,2.6468610264345314,2.7825739988517575,0.3680800249072859,0.3823254823776696
78450.0,0.29949907825577177,0.32342952261182084,0.33095051940943626,0.3887332410307643,0.5955759646148552,0.6069535123835217,2.6467848651986587,2.7825338924117053,0.36801374298759676,0.38224498580004646
78550.0,0.29947875072539454,0.32339067222186774,0.3309058475493308,0.38873218746909366,0.5956164784662196,0.6069505162251232,2.646861654871492,2.782520622368722,0.367964580738957,0.38218528075146146
78650.0,0.29947314293818794,0.32339363879680855,0.33091150892380355,0.3887300698094428,0.5956242132967158,0.6069524863002328,2.646813655118404,2.782534086302545,0.36792735570521223,0.3821400730781033
78750.0,0.29948467660525285,0.32338371955918965,0.33089484734471264,0.3887217345501126,0.5955883734809716,0.6069558481797012,2.6467860932596556,2.782551324538153,0.367890191283098,0.38209493921645077
78850.0,0.29950749799049814,0.32337050013940916,0.3308703008147812,0.38871773038022756,0.5955206655590927,0.6069560309951634,2.646778890557471,2.782563445442729,0.3678497172120314,0.3820457862235644
78950.0,0.2995171856950681,0.3233071445691924,0.3307839887867743,0.38872074053773265,0.5954790946283138,0.6069576066167571,2.646765373059405,2.7825616047325354,0.36780090672039484,0.3819865095367163
79050.0,0.2995189184080869,0.3232762077921584,0.3307427844557237,0.3887194165876348,0.5954622964921379,0.6069589252507824,2.646731652936125,2.78251802307496,0.36775387837090096,0.38192939745800986
79150.0,0.2995308320312216,0.32328456570693276,0.33075002486215627,0.3887171785757815,0.5954350545160517,0.6069615039607784,2.6467510765038393,2.7824758175865627,0.3677153204807852,0.3818825723000797
79250.0,0.2995381457535581,0.323286989441895,0.3307509117439437,0.3887266713913587,0.5954345055582891,0.6069614263542362,2.646762879884857,2.7825914370189437,0.36766512558394365,0.38182161534970993
79350.0,0.29952959716540606,0.3232979111067575,0.33076795263118225,0.3887290045437563,0.5954722687804815,0.6069610968985845,2.646721727273081,2.782605952188442,0.36760837168255067,0.3817526935537282
79450.0,0.2995126959077458,0.32325807519427874,0.33072090868433196,0.3887386241751627,0.5955152232193426,0.6069559854501462,2.646804021633207,2.7826468587761686,0.3675600757324702,0.3816940434442473
79550.0,0.2994902230219898,0.32322878766566454,0.33068947941081944,0.38873494770364203,0.5955619665371898,0.6069604404721446,2.6467139008059117,2.7826574958772192,0.36750524297425435,0.38162745551578864
79650.0,0.2994533446987221,0.3231721679008214,0.3306266551929098,0.38873061100406403,0.5956138654881923,0.6069630010922591,2.646798511246597,2.7827145600014958,0.36746710443588004,0.3815811410113695
79750.0,0.2994238318469835,0.32313863768567586,0.3305918623778363,0.38872861219606775,0.5956586124311923,0.6069641759977868,2.646830245698145,2.782689977966144,0.3674389562623364,0.38154695869735183
79850.0,0.2993935037548624,0.32309352130303887,0.3305420982467515,0.3887237603567982,0.5957249126498102,0.6069662245932982,2.646904479571515,2.782666711765985,0.36739267066091424,0.38149075107681035
79950.0,0.2993545837038669,0.32308995397433854,0.3305496417736296,0.3887249397908071,0.5957679078435542,0.6069647659191184,2.646932251502037,2.7826510053541043,0.3673629655103324,0.38145467834305424
80050.0,0.29933822682820244,0.32314352288518267,0.3306251873602336,0.3887274387882566,0.595789933917128,0.6069633108893011,2.646969944556773,2.782644083175753,0.36733659362077625,0.38142265349507026
80150.0,0.2993121274260305,0.32311087477512906,0.33059048108484573,0.3887253893104566,0.5958235081284076,0.6069654776609077,2.6470013066904645,2.7825673159238526,0.3673151890713768,0.3813966608386463
80250.0,0.2992908190497644,0.3231527724296805,0.33065224349193983,0.3887241767015656,0.5958532603955089,0.606962654670963,2.6470936485840673,2.7826626886402464,0.36727736903994973,0.3813507341736594
80350.0,0.2992503743290177,0.32316327528507194,0.330678758442689,0.3887244621224893,0.5958912770220657,0.6069605854314131,2.6471957165525826,2.782691865063624,0.36722485491419404,0.38128696411791996
80450.0,0.29923383473824733,0.32320366981446724,0.33073704655270775,0.3887130270420102,0.5958956383388647,0.6069647362991071,2.6472863426629254,2.782706058291406,0.36717573355952593,0.38122731440911595
80550.0,0.2992252728663428,0.32321771024491414,0.3307581905638937,0.38870736561102187,0.5959222107732988,0.6069671388312925,2.6473854338479277,2.7826916620945843,0.36713488060099764,0.38117770556054886
80650.0,0.2992030641963422,0.3232042742851336,0.33074751174161093,0.38871047027355143,0.5959428897347833,0.6069656916839146,2.647452043777701,2.7826500241918573,0.36709247186836924,0.3811262077524106
80750.0,0.2992118680996446,0.3231835930713831,0.3307175637767866,0.38870635409244686,0.5959336726480167,0.6069649911456126,2.6474119915946153,2.782654307932518,0.36704851631485264,0.38107283188573104
80850.0,0.299218426619555,0.3231479289551992,0.3306686296892588,0.388702029326824,0.5959398152156435,0.6069635502343734,2.647421509179033,2.7826548677396197,0.3669932866088626,0.3810057660536955
80950.0,0.29925633578850397,0.32312551880479046,0.3306272620384805,0.38869939447823404,0.5958992476930489,0.6069642129189173,2.6473445344384827,2.7825776064102725,0.36694466679928117,0.38094672703698623
81050.0,0.29926294874874415,0.32313049586871234,0.33063172496355947,0.3887056787723126,0.5958927095285683,0.6069603089412751,2.647326967017678,2.782644882058932,0.3668880762085158,0.3808780095402766
81150.0,0.2992572330838484,0.32313840754211703,0.3306439195147157,0.3887115308885585,0.5958925952853323,0.6069607275326155,2.647404329303165,2.7826392932470907,0.3668332386102593,0.3808114211363505
81250.0,0.2992745409950983,0.3231490677352875,0.33065249042506123,0.3887106603420344,0.5958651585826635,0.6069626219984898,2.647379348683749,2.7826189498136182,0.36679782668269834,0.3807684212429159
81350.0,0.2992870062239581,0.32309603225982547,0.3305788690139552,0.3887119077850018,0.595871101768878,0.6069638971862579,2.647321240133985,2.7826318442879305,0.36674962756962587,0.38070989445830217
81450.0,0.2993150435119142,0.3230921316706371,0.3305649308062357,0.38871412265465033,0.5958490380719695,0.6069659058820547,2.6472706418860885,2.7826275203013204,0.36672236064727276,0.3806767851765367
81550.0,0.2993149882238921,0.32297540131673386,0.3304115311459127,0.3887139483741551,0.5958526566197839,0.606965457198553,2.6472986442218995,2.782626885598672,0.3666727238450811,0.3806165132026066
81650.0,0.2993260247022257,0.3229562316051076,0.3303828680602991,0.38871400639349624,0.5958453662539344,0.6069662343388222,2.647321675287553,2.7825417518924453,0.36662319679157757,0.3805563748524591
81750.0,0.29931294563639227,0.32293892861793905,0.33036423755499655,0.3887108743258006,0.5958597448349257,0.6069692113857835,2.64736911720683,2.782516760568088,0.36659927136842363,0.38052732347575824
81850.0,0.2992850104838753,0.3228794789773307,0.33029488336098817,0.38870909847517565,0.5959034098544914,0.6069732807173918,2.647387124626539,2.782456401740246,0.36655945243158855,0.3804789736317532
81950.0,0.2992816030203558,0.32287093532427313,0.3302847254769329,0.38871150175405517,0.5959073104660104,0.606976974045457,2.647407526366296,2.782454758589317,0.36650541222325095,0.38041335608824045
82050.0,0.29926773664330697,0.3228505549340773,0.33026229782546235,0.38872057793542136,0.5959259484954481,0.6069733458458673,2.647466876850657,2.782437271212772,0.36644200240092856,0.3803363621727285
82150.0,0.2992607094664907,0.32281751370312395,0.330221080748923,0.38872577146171194,0.5959251865467247,0.6069731348370588,2.647517565873137,2.782406442732986,0.36639930236328055,0.38028451496861015
82250.0,0.29927745327422417,0.3228328282821604,0.3302359461417975,0.38871942926106334,0.5959202927623978,0.6069771796087489,2.647448984981547,2.7824024352855816,0.366314146765848,0.3801811182094063
82350.0,0.29925821719334417,0.32280390313436613,0.3302039758586874,0.3887086535444454,0.5959548760792219,0.6069817002829254,2.647480143100012,2.7824227234165133,0.366265407779538,0.38012193933473326
82450.0,0.2992566604796432,0.32278596565597606,0.33018089013996643,0.3887111554056922,0.5959554159440152,0.6069823288983661,2.647477264202812,2.7823908104227697,0.3662026760366254,0.38004577096921893
82550.0,0.299254253808769,0.32276539794230785,0.33015461466999146,0.3887065320696634,0.5959558333636179,0.606984773049378,2.647440476714032,2.7823456507499955,0.36615886884837406,0.3799925809848548
82650.0,0.2992708474479608,0.3227730487452295,0.3301594548672282,0.38870698074133847,0.5959194686089703,0.6069868483139853,2.6474279771474416,2.78227156363775,0.36610579022929657,0.3799281341558131
82750.0,0.2993119340483981,0.32279052545219034,0.33016951132195366,0.38870493997188893,0.5958609563630651,0.6069867433626083,2.6473514575383232,2.782249616893568,0.3660590612707945,0.37987139728006486
82850.0,0.29935274828181124,0.3228091139525988,0.3301811145919892,0.3887102946132392,0.5957989644059816,0.6069850695827349,2.6472316715318116,2.7822204791297955,0.36600001216729433,0.37979970211900227
82950.0,0.29936615073974393,0.3228123874323902,0.3301812046786505,0.38870521587834356,0.5957829320924403,0.6069870164313769,2.6471471408100133,2.7822480707538904,0.36593802464471625,0.3797244397932231
83050.0,0.2994048519326217,0.3228603143617241,0.33023203112515626,0.3886973761702664,0.5957489976038819,0.6069918483823088,2.647067623956222,2.782178070419687,0.3658746669484918,0.37964751445079503
83150.0,0.2994298964221388,0.32286921175739863,0.3302358537199089,0.38869880883964747,0.5957031184231097,0.60698704766027,2.6469786767645296,2.7822056447150274,0.365816106707589,0.37957641443280765
83250.0,0.29944937330595356,0.3228510812047081,0.33020590368717384,0.3886964251783721,0.5956747666694696,0.6069858620316773,2.6469752281179497,2.782228347474344,0.3657684484834746,0.37951855130329387
83350.0,0.2994838116320318,0.3228968523077686,0.330255236520143,0.3886982665630262,0.5956326858705955,0.6069846792479893,2.6469177996821025,2.7822234057480295,0.36573162226419564,0.37947383983038174
83450.0,0.2994790202862971,0.32291537882152227,0.33028109150402163,0.38869821626818535,0.5956260560089155,0.606988052869338,2.6469360014674495,2.782176537588083,0.36569179637995747,0.3794254866267412
83550.0,0.2994945083327733,0.32297020579037755,0.33034828213419604,0.3886974370267215,0.5956119017127265,0.6069868702947799,2.6469960435261957,2.782145341303569,0.3656673238170637,0.3793957742366028
83650.0,0.29951699973893486,0.3229488839067174,0.33031319035944906,0.38870298118658714,0.5955859463724281,0.6069860491805132,2.646983021855269,2.782144104431804,0.36564135143264387,0.37936424099405963
83750.0,0.2995323925899619,0.3229631568996918,0.33032711139703547,0.38870686249370984,0.5955531277238479,0.6069811703740742,2.6470751035685827,2.7821607768447008,0.365618459999534,0.379336448436983
83850.0,0.2995615515891307,0.3230030879179559,0.33037042790701526,0.3887052860746998,0.59551191995325,0.6069840550500183,2.6469880836208,2.7821070537863113,0.3655849288432578,0.3792957382994494
83950.0,0.299578777534608,0.3230412493687059,0.3304151690879938,0.38870757441170006,0.5954899882074067,0.6069835975747646,2.6470025212797963,2.782093952959922,0.36556361737323007,0.3792698641546103
84050.0,0.2995785885593741,0.3230787433391226,0.33046450626990076,0.3887010169126017,0.5954833374974717,0.6069849258188367,2.647024059326314,2.782064229615983,0.36551346464764833,0.37920897425508204
84150.0,0.29956509941454623,0.3230352608735413,0.3304115973320826,0.3886994597143941,0.5955105702843698,0.6069837553920808,2.6471204070723995,2.7820844845516857,0.36546494060755325,0.37915006207770563
84250.0,0.2995717049753329,0.32295539086008973,0.33030454928101327,0.3886973862668816,0.5955116259747658,0.6069868606900689,2.6471429401358875,2.782015675623824,0.3654240815635384,0.379100456104881
84350.0,0.29959838617347795,0.3229316531047292,0.3302649655688368,0.3886993140789758,0.5955031949828694,0.6069854536401341,2.6471239283183685,2.7820228974120385,0.3653802803720985,0.379047278415099
84450.0,0.2996020204758933,0.3228774708700847,0.3301926124225449,0.38870035928591334,0.5954899290712958,0.6069876022782316,2.647114435280544,2.7820407623364325,0.3653350605343364,0.3789923786862398
84550.0,0.29961325036852016,0.32285241625024963,0.3301561540987932,0.38869621654630376,0.5954567066031153,0.6069909285519859,2.6470931373556374,2.782010094901949,0.3652899336758833,0.3789375921400595
84650.0,0.2996220288213348,0.32282098623373606,0.33011208713477647,0.38869447087278647,0.5954352577051657,0.606992002457135,2.6470837006534866,2.7819641404987467,0.36525089869658767,0.37889020171977933
84750.0,0.2996203386652778,0.3227785050616885,0.33005678592913185,0.3886935241823268,0.5954368680015574,0.6069929558353166,2.6470872693824194,2.781894699910043,0.3652089386269146,0.3788392603433233
84850.0,0.2996116230049157,0.3227586528967371,0.330033433719881,0.3886906915474382,0.5954431886483365,0.6069939069663166,2.647175682400895,2.781872563601448,0.3651715420787393,0.37879385950175554
84950.0,0.2996425784018918,0.32277264791757326,0.33004209833678744,0.38868151244527044,0.5954075879036153,0.6069963861520047,2.647109681474427,2.781890498953327,0.3651252589076234,0.378737670244654
85050.0,0.2996713722817803,0.3228093289935902,0.33008125824587337,0.3886847074227324,0.59537724424169,0.6069923927996016,2.6470473618188066,2.7818695929480306,0.3650656830231169,0.3786653436704912
85150.0,0.29967006498650356,0.32283841363112953,0.33011989463372626,0.38868370021997295,0.5953661143145705,0.6069918145412136,2.6470955786384507,2.781900407303717,0.36500626909156886,0.37859321423155
85250.0,0.29963497200766054,0.32281246255477863,0.3300968167267301,0.38868997129669175,0.595402048069817,0.6069901819333364,2.647164801681555,2.781920592520607,0.36495885406160905,0.3785356520190456
85350.0,0.29962243119020426,0.322819173923965,0.3301095787831469,0.38869712476729207,0.5954292275427353,0.6069865613759512,2.6471495045558453,2.7819348713185463,0.3649396210939627,0.37851230314218104
85450.0,0.2996182025028412,0.32284558026069715,0.330145613270309,0.38869678057910645,0.5954356297761287,0.6069852898152018,2.6472103083064717,2.7819456079847247,0.36491449585105445,0.37848180110861973
85550.0,0.2996329016469256,0.3228964668869349,0.3302078731052236,0.3886987085757467,0.5954146649367046,0.606983086112364,2.6472218755387256,2.7820030722623894,0.3648761249249209,0.3784352190009916
85650.0,0.2996276602393829,0.3228483098851964,0.33014622834530927,0.3886977406824989,0.5954030892809192,0.6069862581872814,2.647194892084507,2.7819926884498596,0.36483782144339366,0.3783887189870322
85750.0,0.29961652978222586,0.32278974583054915,0.3300727565885936,0.38869847555972864,0.595407400496787,0.6069848748119416,2.647216948361645,2.7819893255940182,0.3647966467407722,0.37833873358258696
85850.0,0.2996266219910732,0.32278774337696414,0.330066952955387,0.38869973545709446,0.5953921328813876,0.606985824276931,2.6471795486421077,2.781990631341213,0.36474821920562334,0.37827994367960915
85950.0,0.299646948044151,0.32280058615102214,0.3300774438417531,0.3886885923231638,0.5953595653337362,0.60699305418202,2.6470875544216064,2.7819942596367113,0.3646984366994897,0.3782195092334343
86050.0,0.29967283641580994,0.32282450530283546,0.3301007440959006,0.3886789069298783,0.5953504317207238,0.6069943405654651,2.647078278053557,2.7819757980399364,0.3646546054615694,0.378166299747858
86150.0,0.2996827537831667,0.3228241048154065,0.3300971008541104,0.3886668740267264,0.595344917644601,0.6069992222957231,2.647085274758694,2.7819422954197615,0.3645904792636314,0.3780884534489204
86250.0,0.29968503670359836,0.32282423070322847,0.3300965488173979,0.38866650322720236,0.5953508944823828,0.6069994550787683,2.6470957351973827,2.7818775635007595,0.3645396047872872,0.378026694570661
86350.0,0.29968465230184416,0.3227570622844786,0.3300083911361637,0.38867083768713195,0.5953781658579519,0.6069956340980281,2.647124698016758,2.781985526920541,0.3644960929161495,0.37797387380178227
86450.0,0.29965594087406094,0.32265754892904236,0.3298866257463222,0.38867374792742554,0.5954250384610935,0.6069944824235558,2.6471755742255483,2.7819694750819437,0.36444254836676937,0.3779088743538176
86550.0,0.29963488205524047,0.3225849780381979,0.3297978653471274,0.3886754212219556,0.5954571293225961,0.6069974928076953,2.647239036580386,2.7819996755470107,0.3643992308899287,0.37785629018685885
86650.0,0.29962933404828,0.32256121362626566,0.32976837577934687,0.38867900309984177,0.5954578712305686,0.6069957646189755,2.6472377308389756,2.782062119420486,0.36434736417139446,0.37779332824577894
86750.0,0.29963163301702894,0.322559278045836,0.3297651093406039,0.38868241388732455,0.595432098765432,0.606994616776738,2.647258330762327,2.782049495068616,0.3642870099048427,0.3777200636170038
86850.0,0.299637574891693,0.3225412230181831,0.3297395124293657,0.38868407944469197,0.5954253837031236,0.6069943926955222,2.6473145741051822,2.7820253842999776,0.36424400275745566,0.3776678571519257
86950.0,0.29964337540118374,0.3224979810394144,0.329680857097144,0.38868298669052653,0.5954054582465987,0.6069937091005144,2.6473511344369234,2.7820438793943465,0.3641925070784291,0.37760534679955354
87050.0,0.2996445578955822,0.3224401763246151,0.3296045135451683,0.38867478079600554,0.5954168246200503,0.6069988857106615,2.647380720606793,2.7820680799277087,0.3641553920919302,0.37756029334185714
87150.0,0.29963250307411476,0.32239080295047706,0.32954341148304805,0.38867620254279883,0.5954068226411627,0.6069977395554705,2.6474056495098672,2.782102547921048,0.3641254612006889,0.3775239607232232
87250.0,0.2996477239436545,0.32236465949312565,0.3295042678086737,0.38867392724241523,0.5953724312615328,0.6070024412327519,2.647421351592239,2.7820910976222804,0.36408277481487095,0.37747214464724593
87350.0,0.2996747049161251,0.322365635042487,0.32949707022505786,0.3886753601010261,0.5953412096026378,0.6070007212281351,2.647402672641771,2.782059063799388,0.36405294463325805,0.37743593459766894
87450.0,0.29968045068169075,0.3223676711295875,0.3294979404132121,0.38867997076067223,0.5953312140512972,0.606996832511907,2.647398905978672,2.78205568849477,0.36401606924474006,0.37739117274366113
87550.0,0.2996749666546581,0.32236659862467026,0.32949825438667407,0.38868321923165355,0.595325124784411,0.6069954655000946,2.6474202741087334,2.7820466128993684,0.3639919925612246,0.37736194693630926
87650.0,0.29966732304762267,0.32235967525613357,0.3294915573788084,0.38867723220853234,0.5953334246043969,0.6069988933383396,2.6473583142816888,2.782004475152488,0.36395946109757304,0.37732245831578237
87750.0,0.2996415701350373,0.3223301968286209,0.3294609080751758,0.3886751952786227,0.5953700812526354,0.6069998062700006,2.6474081713789737,2.781970407302603,0.36390723103762007,0.3772590586970297
87850.0,0.2996240606861019,0.3223113512823558,0.329441642612607,0.3886772307866568,0.5953801322694107,0.6070014000978797,2.64749206111766,2.7820035760231425,0.3638790513948788,0.37722485291827806
87950.0,0.29959594457035044,0.32221166332481715,0.32931946064764955,0.3886742662039834,0.5954117633682391,0.6070023081033628,2.647524596787032,2.782005969115879,0.36384950255154236,0.3771889852651587
88050.0,0.2995780739503763,0.3221465199099312,0.32923946006864846,0.38867195951510575,0.5954335555530317,0.6070027597642146,2.647570686246547,2.7819811010797126,0.36382842113424857,0.3771633958156163
88150.0,0.2995502664860773,0.3220926935838536,0.32917745638601187,0.3886748850301063,0.5954596090798744,0.6069998071490832,2.6476926767719946,2.7819699019549193,0.36380034478926526,0.3771293157508713
88250.0,0.2995125484508498,0.3220106358820626,0.32908146336044375,0.3886768367306702,0.5954996543948512,0.6069992408017906,2.647781530943307,2.7819802576599306,0.3637639004546451,0.3770850784966153
88350.0,0.29948257627076036,0.32196428188736004,0.3290299607954342,0.38867644264141926,0.5955373453611164,0.6070029767631246,2.6478509414617832,2.7819306060825184,0.3637275180348015,0.37704091659195943
88450.0,0.2994581978559239,0.321919297609748,0.3289785003895213,0.3886690113723881,0.595562740952618,0.6070038778532612,2.647912280277233,2.781936461444518,0.3636870104725235,0.37699174771458777
88550.0,0.29945643740845834,0.32190410836227623,0.3289590906620476,0.38866684775761706,0.5955505866675701,0.6070065837765667,2.647959927964371,2.7819287525304555,0.3636563316867309,0.37695450936100383
88650.0,0.2994465366938195,0.3218986637243679,0.32895504650539736,0.38866274781876115,0.5955544776708668,0.6070093963970935,2.6480334111051684,2.7819244451669927,0.3636159586194208,0.3769055041601523
88750.0,0.2994489234712351,0.3219097220271888,0.3289688301447743,0.3886697357004221,0.5955395432164144,0.6070082590618553,2.648054900705595,2.781911131327595,0.363570109465677,0.3768498523269962
88850.0,0.29944031460063436,0.32189245828116053,0.3289488462950402,0.3886705315728851,0.5955615581141462,0.6070105007259201,2.64811460625209,2.781855083212647,0.36352435856257304,0.37679432006014263
88950.0,0.2994357775824696,0.32186771049321233,0.32891774655087436,0.3886647430836152,0.5955864464705287,0.6070100392350699,2.6481415776833965,2.7818014087812704,0.3634897639838455,0.3767523295013097
89050.0,0.29942299104311937,0.3218057709897958,0.328840358973037,0.3886596697299863,0.5955972420298482,0.6070153058359674,2.6481213297039345,2.781791650077093,0.36345660590914275,0.3767120827227936
89150.0,0.2994131921331684,0.3217752556021477,0.3288033326923983,0.38865667939508075,0.595607340355128,0.6070177563908282,2.648139260667425,2.7817549919856708,0.36340421091599584,0.3766484867894477
89250.0,0.29942637060336313,0.321748776498339,0.32876438977961714,0.3886578382893923,0.595595119382416,0.6070172883216848,2.6480977717699155,2.781755390619356,0.36335881435575235,0.3765933857336432
89350.0,0.2994239554786424,0.32176328144832966,0.3287842124673742,0.3886601633064908,0.5955805754832069,0.6070153663640996,2.648077638666732,2.7817468335356406,0.36332174361599023,0.3765483905481248
89450.0,0.29942878552300967,0.3217972635090228,0.3288273565903413,0.38865544732396057,0.5955605862427472,0.6070179204256925,2.648108971827906,2.78176400702126,0.36329158553280927,0.37651178585653655
89550.0,0.29942928128786767,0.32183509865320176,0.32887692696802107,0.3886510522937418,0.5955489050931874,0.6070228138155755,2.6482351467547143,2.781730893637129,0.36326010231192657,0.3764735729084392
89650.0,0.2994294472665404,0.32186852316779296,0.3289208041653295,0.38865173232688033,0.5955542046379851,0.6070242384356963,2.6482160435810913,2.7816733172050485,0.36321637704205123,0.3764205013429178
89750.0,0.29942495385246526,0.3218292641379106,0.3288706187990505,0.38865005242521555,0.5955682945036825,0.6070228743969271,2.6482460024922942,2.781702771076236,0.3631632083485833,0.37635596819847306
89850.0,0.2994065662425255,0.32174899221114966,0.3287708975155744,0.3886484131631106,0.595604166898532,0.6070239618924508,2.6482859138270527,2.781636450625383,0.36312647715930335,0.3763113862082732
89950.0,0.2993806516171738,0.32167430019376847,0.3286808754606982,0.3886491123229267,0.5956535224733465,0.6070241575968984,2.6482712641865724,2.7816180807817013,0.3630789571837238,0.37625370976869943
90050.0,0.2993617664766059,0.3216397494582458,0.32864140125247543,0.3886516900253633,0.5956966607811127,0.6070227981921199,2.6483277166092374,2.7816164031162227,0.36304778770756335,0.37621587860878736
90150.0,0.2993393360157511,0.3215989750660557,0.32859486162472296,0.3886528586467347,0.5957135250856895,0.6070206653281564,2.6483252551014793,2.7816236051368595,0.3630153118842479,0.3761764620559564
90250.0,0.299350972709147,0.32159173710502365,0.328581691629442,0.38865211621749046,0.5957309060287421,0.607018980399094,2.6483261207974405,2.781627465323739,0.36298558609673953,0.37614038341295103
90350.0,0.29934745432535836,0.3215897831705029,0.3285802293789769,0.3886552841519014,0.5957408329736251,0.6070177419176171,2.6483280938840803,2.78156270172948,0.3629491614530747,0.3760961744438548
90450.0,0.2993459154912339,0.3216134417767587,0.3286118071807808,0.3886557094474148,0.5957364761030832,0.6070128577903904,2.6483621188458373,2.7816362692257703,0.3629074178183975,0.3760455100012118
90550.0,0.2993585658412741,0.32160289841453144,0.3285939743661266,0.38865700214419574,0.5957347792956453,0.6070141688109305,2.648389444862636,2.7816257507503197,0.3628684418527169,0.37599820492381947
90650.0,0.2993506055991494,0.3215803246363361,0.32856680776230907,0.3886542491350734,0.5957327552922749,0.6070118366041031,2.648362662141506,2.7816075288512208,0.36283221845144675,0.3759542408315548
90750.0,0.29934445954777716,0.3215999375526718,0.3285945163542101,0.38865749945747036,0.595737237055239,0.6070109420281719,2.6483667879473423,2.7816609727157116,0.3628014104519032,0.37591684952769766
90850.0,0.2993631566518946,0.3216203359055191,0.32861544938522963,0.3886609179474068,0.5957180438300074,0.6070088386478804,2.6482674421537604,2.7816273481112668,0.36276396570489405,0.3758714034710838
90950.0,0.2993858436605692,0.32164988686177887,0.32864715758215907,0.38865850845209027,0.595709667843124,0.6070133368516952,2.6482364785525103,2.7815872002384596,0.3627212530087248,0.37581956404677863
91050.0,0.29938585991855493,0.3216492179683797,0.32864627335546753,0.38865642327371197,0.595712183281897,0.6070105764900825,2.64824951533542,2.781607542420565,0.36269859706621177,0.37579206715605673
91150.0,0.29937869629544506,0.3216190917248837,0.32860893028842153,0.38865755685358855,0.5957203980208663,0.6070105648868196,2.648213156626741,2.781644294684513,0.3626719741906511,0.3757597558054541
91250.0,0.29936638873282173,0.3215562198803313,0.3285301668124057,0.38865629880374924,0.595745690458187,0.6070102245454675,2.6482481077134294,2.78160535267742,0.362641399460533,0.375722648342035
91350.0,0.2993562446236499,0.3215596690879681,0.3285378882053253,0.3886598896166596,0.5957475013957153,0.6070075861238348,2.6482523317215487,2.781661727762689,0.36260556400013855,0.37567915629325255
91450.0,0.2993309541619512,0.32156540106857795,0.3285533700963749,0.38865883403565554,0.5957703032224908,0.6070094367475309,2.6482631074817267,2.781666591574554,0.3625671419780434,0.37563252525020213
91550.0,0.2993267686751007,0.32154117806644555,0.32852284958943967,0.3886530226554842,0.5957872661139691,0.6070092079824193,2.648292430322128,2.781656152738002,0.3625327542805222,0.37559079066675993
91650.0,0.2993337719369733,0.3215195096736141,0.32849217010512977,0.3886526283905962,0.595791535280575,0.6070115983458825,2.6482322220128487,2.7816260994375552,0.3624878705596844,0.37553631786177855
91750.0,0.2993364001257991,0.3215028277650014,0.3284694193087507,0.3886528461862129,0.5957815173676583,0.6070134385456123,2.6482375347271683,2.7816604121159747,0.3624522958666452,0.3754931431032029
91850.0,0.2993501953698422,0.321490226724735,0.32844852229341553,0.3886511152265033,0.5957763116351482,0.607014621506554,2.6482461020327124,2.7816467468059534,0.36242466831958203,0.37545961342307443
91950.0,0.29936099399860244,0.3214968133202931,0.3284537851071102,0.3886489399044123,0.5957566529999676,0.6070130830550893,2.648227461618616,2.7816374607201193,0.3623983901789561,0.3754277215308387
92050.0,0.29936535272436127,0.32147803900895544,0.328427740412685,0.38865373894190025,0.5957524633083832,0.6070113306753704,2.648231674405417,2.7816542670175175,0.36238263909795004,0.3754086056239002
92150.0,0.2993697214170565,0.32150002566690017,0.3284552641454225,0.38865246873139353,0.5957715054638583,0.6070126205901026,2.6482315402047987,2.7816547616221943,0.3623524825923107,0.37537200703479673
92250.0,0.29939759371723285,0.321523899491912,0.32847788130681116,0.3886563715207749,0.5957446531744915,0.6070077289134914,2.6481566119326807,2.781675849168752,0.36231321318379067,0.3753243490309369
92350.0,0.29940697976230024,0.3215014059127965,0.3284453684172382,0.3886548592775037,0.5957346428300719,0.6070094530649212,2.6481630561065144,2.781688228198776,0.362276628106863,0.3752799489817034
92450.0,0.2994258872159375,0.3215618814148156,0.3285189081630345,0.3886545570692915,0.5957109171344822,0.6070107408248536,2.64817813775518,2.7816605597889787,0.36224662388437556,0.37524353567723184
92550.0,0.2994326996045279,0.321626771209576,0.3286020508568768,0.388653936008371,0.5957150111830234,0.6070101889768722,2.6481607720069835,2.7816632055445227,0.3622231723240904,0.3752150748157286
92650.0,0.2994439757292052,0.3216633328656842,0.32864655939429194,0.3886521560416498,0.5957093825215053,0.6070123366180449,2.648170428439359,2.781691749787739,0.36219324469676123,0.37517875470428
92750.0,0.2994253359732241,0.32161813124042743,0.32859300975297706,0.3886479752945717,0.5957250056603162,0.6070144796282358,2.6481649724178613,2.7816932773208376,0.3621568688563084,0.37513460923223335
92850.0,0.2994099227227462,0.32158758900934764,0.32855771269942236,0.38864855705299434,0.5957497495988193,0.6070130639411369,2.648189679491277,2.7816829562884497,0.36211666941724313,0.375085823694875
92950.0,0.29939397060706824,0.3215627242116909,0.32853004677314374,0.3886492121690813,0.5957618530193326,0.6070139105550075,2.648255214181244,2.78164038390807,0.3620817200147208,0.37504340973078143
93050.0,0.29938339334660563,0.32152713703676994,0.32848659933939306,0.3886478251368053,0.5957731781496166,0.6070126059902471,2.6482658037026527,2.7816742029318937,0.36205070299132786,0.3750057681825288
93150.0,0.29938289092933834,0.32151519255073935,0.32847105877460825,0.3886509138153944,0.5957579628774786,0.6070093718800493,2.6482355771904666,2.7817304901205016,0.3620184426161138,0.3749666178821862
93250.0,0.29940206615040643,0.32156290129594706,0.32852773519883127,0.3886428153628334,0.5957299117435738,0.6070150454150465,2.648195761603895,2.7817480564584116,0.3619913824672256,0.374933778551761
93350.0,0.2994002148454666,0.3215188601839611,0.3284704344332022,0.3886417593358174,0.5957182033400821,0.6070151364205899,2.6482042351683712,2.781745229731281,0.36195535690524316,0.37489005925132834
93450.0,0.29941110675672056,0.3214797551288653,0.32841561604582503,0.38864442660163184,0.5956891847064236,0.6070162973108741,2.6481559783275146,2.7817199389872584,0.36190528218719176,0.3748292907298131
93550.0,0.29940955741478054,0.32148347019899015,0.328420985645456,0.38864846404597675,0.5956828895468783,0.6070124317217186,2.6481644782435527,2.7817534897935485,0.3618719659263778,0.37478885975614323
93650.0,0.2994249626800755,0.32147231153562894,0.32840147831880284,0.38864898717961915,0.5956655027709261,0.6070139133591579,2.648134515826626,2.7817560036913145,0.36183998136552936,0.3747500450227003
93750.0,0.29940426223469213,0.32140899726796524,0.32832477113556535,0.3886468633230852,0.5956866593423006,0.607013791852871,2.648171818694292,2.7817883794458855,0.36181315235456524,0.3747174869026998
93850.0,0.29941842804091723,0.32138949030836517,0.3282946813067059,0.3886481760708903,0.5956777231995397,0.6070109002567737,2.648149374953345,2.781819617059776,0.36179911289034006,0.3747004494717957
93950.0,0.29940551196824244,0.3213376107242392,0.32823055604755247,0.38864702901837955,0.5956925418569256,0.6070107822162454,2.6481791343197694,2.78179438134785,0.3617799834618288,0.3746772352200779
94050.0,0.29941017853460417,0.32132457769858275,0.32821196029297606,0.38864380315729113,0.5956773452701192,0.6070125782819794,2.648185435170056,2.7818234238469075,0.36175323186411873,0.3746447712819571
94150.0,0.299437031476802,0.32134964148009354,0.3282364617668423,0.3886374239236821,0.5956417881913096,0.607012883559372,2.648168358568407,2.7818290370651746,0.36172651473540945,0.37461234927894294
94250.0,0.299461196741045,0.3213647200398346,0.3282486845051684,0.38863760647166123,0.595613945740629,0.607012657690618,2.6481438925749914,2.7817826532429235,0.3617061819179011,0.3745876748918182
94350.0,0.2994668159838515,0.32135023349272607,0.3282278789955152,0.38863967601631416,0.59558902396371,0.6070102065690713,2.6481979039802246,2.7817829981246347,0.36167698840765133,0.3745522479376024
94450.0,0.29947621739728253,0.32133959628749287,0.32821094393870187,0.388642535250616,0.5955706133338982,0.607004584387655,2.648186162166931,2.781833100355519,0.36164403652827604,0.37451226027316376
94550.0,0.2994972234651411,0.32135232307602657,0.32822106866801914,0.38863895278583876,0.595542934500957,0.6070085985341073,2.6481342554323914,2.7817953198245857,0.36161493045289667,0.37447693969095824
94650.0,0.2994881674819025,0.3213414377965458,0.32820960846686226,0.3886408102942547,0.5955287318675979,0.6070095403112314,2.6481173253173904,2.7817681821432076,0.36158081462077823,0.37443553986689104
94750.0,0.2994917132410489,0.32128514104500766,0.328134504069109,0.38863954937701317,0.5955187808044243,0.6070075249865269,2.6481415881957333,2.781802314291054,0.3615505366186398,0.3743987974234687
94850.0,0.2994925740745103,0.3212667717207823,0.32811009098103916,0.3886403192443711,0.5955168632908456,0.607007411624531,2.648166852954722,2.781807908674325,0.36150520263323793,0.37434378475477226
94950.0,0.29947900276119965,0.32122793411371947,0.3280633125387971,0.38863597281212364,0.5955524428389379,0.6070095101683852,2.6482647332712412,2.781812437238452,0.3614599679468737,0.3742888928888969
95050.0,0.29946237197301256,0.3211681457727913,0.3279899603955789,0.3886361614871143,0.5955918401700139,0.607008868922982,2.648239318113358,2.78181906169701,0.36141357983667177,0.3742326016691629
95150.0,0.2994640600671348,0.3211353742308079,0.32794635868224803,0.3886423577726816,0.5955869092284896,0.6070053914304456,2.648232873628329,2.7818603518962695,0.36136854540061486,0.3741779534163285
95250.0,0.2994630552134816,0.32114694452116166,0.3279618811607183,0.38864045354904314,0.5955876578723585,0.607005910699083,2.648234840678868,2.7818847588654787,0.3613373292908257,0.37414007356124196
95350.0,0.2994572455176612,0.3211406217570432,0.32795539714656324,0.3886394417388366,0.5955957462428288,0.6070052752461779,2.6482661678387767,2.7818902374011816,0.3612912161152784,0.37408411680800246
95450.0,0.29944922862047946,0.3211239199358633,0.32793596577784107,0.3886417770685099,0.595604760557773,0.6070061078458929,2.6483100023478916,2.7818862770103383,0.3612576310491527,0.37404336268336225
95550.0,0.2994472510056858,0.32109260219943253,0.32789542686032436,0.38864474177425473,0.5956297683959351,0.607002752456786,2.648344325006966,2.781933602242483,0.36122037851751376,0.3739981584328024
95650.0,0.299423694059477,0.32104484565617303,0.32784006472942034,0.3886393068515927,0.5956605785616462,0.6070022268454943,2.6484287575267524,2.7819086927906236,0.36119186389293484,0.37396355737361103
95750.0,0.29940389214858415,0.3210113715403513,0.3278022936349067,0.3886425951540231,0.5956924731856589,0.6070007623941094,2.648444086658357,2.7819183004241608,0.3611609145569427,0.3739260020513961
95850.0,0.2993992253513873,0.3209567449555452,0.32773196540256627,0.3886445387711111,0.5956991580682519,0.6069987793554411,2.6484729451481868,2.781948751929432,0.36114854787008743,0.3739109957947238
95950.0,0.2994112602311904,0.32095886809917973,0.3277309734291192,0.38864740310059737,0.5956963450094319,0.6069965920104888,2.6484631856377945,2.781942666038133,0.3611201327301442,0.3738765157577327
96050.0,0.2994259694139594,0.32099974062869935,0.32778006872476045,0.3886414418105149,0.5956705291980304,0.6069962832245207,2.648427419554846,2.7819438814648327,0.3610929897981503,0.37384357957927106
96150.0,0.2994642644207839,0.3210400543710273,0.3278210169268181,0.38864711971253846,0.5956339507649426,0.6069941030254331,2.6482908461092394,2.781923250742245,0.3610634202336196,0.373807698964843
96250.0,0.2994579111523268,0.3210335852832449,0.32781451143867635,0.38864736720364984,0.5956390063479863,0.6069968104227322,2.6483509100742855,2.7819078620732864,0.3610277471519558,0.3737644123286466
96350.0,0.2994753075491719,0.3210330210646345,0.3278083024552085,0.388647043557497,0.5956071031956075,0.6069986819026097,2.6483174465881705,2.7819599644322306,0.36100440876062007,0.37373609302561794
96450.0,0.2995122379355076,0.32106571912015003,0.32783967034960904,0.3886461079365652,0.5955551523571552,0.6070010678997453,2.6482653859764365,2.782002626553714,0.36096516201244444,0.37368847036454567
96550.0,0.2995409980974363,0.32108281349015344,0.3278530983278646,0.3886487222632346,0.5955197771126142,0.6070008596492872,2.6482061889346444,2.7820265569767857,0.36090765445215667,0.3736186901413702
96650.0,0.2995682114276594,0.3210391997200218,0.3277872246119072,0.3886442899017971,0.5954570568333487,0.607003445385959,2.648147112416489,2.782048369660117,0.36086493447735324,0.37356685363351394
96750.0,0.2996036377945177,0.32098882639567594,0.32770988567032566,0.3886471613316302,0.5954251635642008,0.6070034418248733,2.6480654179220737,2.7820649683154963,0.360810139706005,0.373500365938589
96850.0,0.29963593234702707,0.32100574798292714,0.32772197575421,0.38864523953091956,0.5953772289392983,0.6070044707850026,2.648001446177304,2.7819979029152915,0.360770050126066,0.373451721729985
96950.0,0.29967217394157775,0.3210239417238583,0.32773449731257503,0.38864190504706325,0.5953203164485154,0.6070049818980543,2.6479633916850283,2.781987702321233,0.3607239837388779,0.3733958256308283
97050.0,0.29970911979961556,0.3210987010805696,0.3278211409117266,0.38864004880705283,0.5952842320017312,0.6070029159926044,2.647888322416934,2.781999160715747,0.36067681306560423,0.37333858993797764
97150.0,0.299742721429847,0.3211692051742609,0.3279032429225053,0.3886388017960623,0.595234428878756,0.6070039423165822,2.6478813405084507,2.7819879522767725,0.3606177017656446,0.37326686625950706
97250.0,0.2997645414150847,0.3212050689828914,0.3279435205042021,0.3886292484504706,0.5952016945841173,0.607004863703183,2.64785175276377,2.781959285554772,0.36057438219253873,0.37321430406485784
97350.0,0.29978516433379726,0.32127799945722507,0.3280328904960167,0.3886402693972055,0.5951731363827798,0.6070003389795505,2.6478160623533915,2.782007716298772,0.36053715302336625,0.37316913193945606
97450.0,0.29981510559457697,0.3213108517785,0.32806665772201865,0.3886424151322076,0.5951378641573714,0.6069992098592958,2.6477886524416028,2.7820067925903715,0.36049520189206175,0.37311823065369176
97550.0,0.29982051035027724,0.32130920911908495,0.3280628001607102,0.38864064102128626,0.5951127102746256,0.6069993131797542,2.6477941030573358,2.78203559839665,0.3604545321699227,0.373068884411689
97650.0,0.2998378068036504,0.3213539164468895,0.3281161223347646,0.3886379263913423,0.5950944690786576,0.606999109072085,2.647771895812643,2.782041818272262,0.360422293577199,0.3730297681794307
97750.0,0.2998520583663383,0.3213203075522425,0.32806747158209804,0.3886402862380424,0.5950787204222974,0.6069975754723547,2.647752803444593,2.781990738073729,0.36038057892388486,0.3729791545346944
97850.0,0.29985295238344567,0.3212620853751247,0.3279906700296524,0.38863923461057137,0.5950629017587965,0.6069994174816622,2.6477368138980126,2.7819898373482697,0.36034489170048967,0.37293585435737253
97950.0,0.2998645136768769,0.3212994580752449,0.32803615488616056,0.3886380900614857,0.5950429296280795,0.6070007452705755,2.647706565390072,2.7819481037563856,0.36032469680807755,0.37291135148640775
98050.0,0.29986009054586754,0.3212992810284906,0.3280373123230293,0.38863631876310983,0.5950347268258355,0.6070005405350085,2.6477355312399813,2.7819441869581767,0.36030214985140313,0.3728839948799636
98150.0,0.29986666821301095,0.3213259331080532,0.32807027350363793,0.388636342716516,0.5950332650711658,0.6070030870800924,2.647752210064332,2.781923979457081,0.3602677844194645,0.37284229886158415
98250.0,0.2998746045530812,0.3213787980702578,0.32813725888994194,0.3886360591131853,0.5950188802149597,0.6070051195407494,2.6477464609510473,2.7819089011268052,0.3602275681069779,0.3727935041178585
98350.0,0.2998756041062508,0.3213908711290617,0.3281528121933736,0.3886325706063868,0.5949942552693921,0.6070072495449785,2.6477468269434326,2.7819457085030286,0.3601968683354612,0.372756256024142
98450.0,0.2998669567238409,0.32139851435045214,0.3281655753188157,0.38863521576597665,0.5950046215884046,0.6070058201541699,2.6478213394161725,2.7819672039938594,0.36017682059232753,0.372731932133222
98550.0,0.29986636958160134,0.3214163714264391,0.3281892291491024,0.3886362646698007,0.5950044139582552,0.6070065245405749,2.6478368498309792,2.781959229933919,0.36014502089553946,0.3726933497404822
98650.0,0.2999037398143291,0.321480380347806,0.32826161022975586,0.38863874071567295,0.594973999249881,0.6070032741685153,2.6477540030217197,2.7819451898093073,0.3601085717876567,0.3726491264284
98750.0,0.29992797882388367,0.3215336231113294,0.3283239684588123,0.3886356329536693,0.5949603548318501,0.6070030683233402,2.647733092999526,2.7819332041976166,0.36007453373407805,0.3726078286010298
98850.0,0.29996296582448273,0.32158070987818593,0.3283748580093498,0.3886362189816802,0.5949258985746223,0.607003065219352,2.647613093661221,2.7819050566751984,0.36004757882411875,0.372575124761035
98950.0,0.29999251646976166,0.32161222271439094,0.32840698753413156,0.38863627322781236,0.5948896928782933,0.6070031631817584,2.647566093316468,2.7819072844019006,0.36003235936725664,0.3725566593535654
99050.0,0.2999939997459806,0.3216227119043641,0.3284203071541418,0.3886391086672827,0.5948823333434291,0.6070042705272856,2.6475202023124056,2.781906477741851,0.3600077983451871,0.37252686011835706
99150.0,0.29998241988839053,0.32160285634570057,0.32839785066085514,0.3886408553587299,0.594885679418261,0.607001139675829,2.6475782792405536,2.7819127305873392,0.3599844347024697,0.37249851371494197
99250.0,0.29997711696964857,0.3216243040879643,0.32842770575372066,0.38864112494929803,0.594908262889039,0.6070019445647712,2.647616088528038,2.781943154510913,0.3599610981352881,0.3724702002424942
99350.0,0.29996035403339305,0.3216098370839327,0.32841396032838804,0.3886408971279254,0.5949489184809412,0.6070050628579287,2.647582366036906,2.7818889733117356,0.35994710916955375,0.3724532279394677
99450.0,0.2999465810202237,0.3215913775965267,0.32839402794907907,0.3886356064303692,0.5949704879790044,0.6070107892328688,2.6476009926213933,2.7818580277206486,0.3599226518547866,0.37242355483945633
99550.0,0.29995486212548306,0.3215963033763924,0.32839789919810675,0.3886354311159508,0.5949807636286928,0.6070136914747017,2.6475583090764743,2.781846225662254,0.3598900882896634,0.37238404688215804
99650.0,0.29997015060924054,0.3216628877594666,0.3284806051495377,0.38863839672339856,0.5949647268968699,0.6070135773850539,2.6475438089864296,2.781817389666349,0.3598633790445412,0.3723516418344378
99750.0,0.29998218377352737,0.3217339068750557,0.32857016270696465,0.38863608355949675,0.5949496245651674,0.6070177742578822,2.647511291717166,2.781862795842117,0.3598459790758708,0.37233053134299987
99850.0,0.2999968847971267,0.3217579842801102,0.32859718697476215,0.388637589986055,0.5949370562137585,0.6070185576508799,2.6474698286957112,2.781834000236392,0.3598193283599783,0.3722981974807397
99950.0,0.30001439639900573,0.32177941256682663,0.3286198462195703,0.38863945380581016,0.59491590879531,0.6070172384468192,2.647489472549866,2.781869291581515,0.35978577561947467,0.3722574899181369


==> figures/time_plot/2.7.csv <==
time_step,mean_mqe,mqe_95,mqe_99,mqe_comparison,mean_query_rate,query_rate_comparison,mean_rewards,reward_comparison,bound,bound_99
50.0,0.0,0.0,0.0,0.3849693251533743,0.9809803921568628,0.6088235294117645,2.9648105697590306,2.7079553025066434,1.0,1.0
150.0,0.0889009585792645,0.20727841771525277,0.2444827620151348,0.38818275154004134,0.8743708609271533,0.6068874172185428,2.8676579076578577,2.7424945999080057,1.0,1.0
250.0,0.16462022059002288,0.3331085395082517,0.38606201116826655,0.3902972136222912,0.7804382470119523,0.6068525896414345,2.79731984449013,2.7682366134096004,1.0,1.0
350.0,0.18708155687595884,0.39977773450014076,0.4666251046105979,0.39070859167404864,0.7587179487179483,0.6071509971509976,2.795263482589023,2.776746956143612,1.0,1.0
450.0,0.21956701553900682,0.4219984887735927,0.48561980893303397,0.39128821710752415,0.7171840354767184,0.6062084257206215,2.748666118186502,2.7719489328319695,1.0,1.0
550.0,0.23418809352435602,0.4293060004991267,0.49062877126262605,0.39089091947458693,0.7036660617059889,0.6063883847549913,2.738400837296683,2.779237578254284,1.0,1.0
650.0,0.2472587133472574,0.45494339446618115,0.520215722817843,0.38935264054514546,0.6936712749615975,0.6069278033794167,2.7160820466497215,2.778296252996186,1.0,1.0
750.0,0.25310777845155763,0.4527055796259682,0.5154363171379258,0.38944738513656635,0.6849933422103858,0.606884154460719,2.7108923670761156,2.774410273517084,1.0,1.0
850.0,0.2556810434233181,0.4541751389402896,0.5165589975313378,0.3889488529522375,0.684018801410106,0.6068860164512335,2.7093895906333887,2.7790752831334076,1.0,1.0
950.0,0.2585377811904862,0.453070342043843,0.5142091468834695,0.3889634864546523,0.6802839116719243,0.6068769716088327,2.708518370197696,2.776555346503735,1.0,1.0
1050.0,0.258723198806759,0.4424810335743551,0.5002334959298853,0.389024464367117,0.6803996194100858,0.6068601332064697,2.7055299520589298,2.7754663597353093,1.0,1.0
1150.0,0.25951326772693817,0.4375849385239269,0.4935503207744091,0.3888864235196226,0.6803735881841874,0.6070286707211119,2.704624258507144,2.7759566653816576,1.0,1.0
1250.0,0.26269690518654626,0.4349043230038815,0.48902665431790115,0.3888148336944052,0.6773301358912868,0.6072102318145481,2.700745970230005,2.773331170947999,0.9702690162329022,1.0
1350.0,0.26332556809163543,0.4278395137269556,0.47954389664091346,0.38834926253687335,0.6771206513693561,0.6076535899333823,2.7046214695828037,2.7666534010314345,0.9448742440143358,1.0
1450.0,0.26302119542296976,0.4247440166293629,0.475571189008515,0.3884666886181543,0.6766230186078568,0.6073880082701576,2.7067913113281703,2.767649624069817,0.9264017058472016,1.0
1550.0,0.2655401772984054,0.421847370801934,0.4709724887601858,0.38845798232997814,0.6751515151515153,0.6072662798194701,2.7039748097265663,2.768195035835326,0.8983535738763055,1.0
1650.0,0.2669302448092058,0.41784748734433513,0.4652786207125187,0.38909318444358926,0.6733555420956995,0.6069230769230761,2.704467132488802,2.769764496217924,0.8727220481851138,1.0
1750.0,0.26976590684358576,0.4165045938464794,0.46262246690453174,0.38883156846773553,0.6709366076527697,0.606921758994859,2.6993067467912306,2.768127935894328,0.8439294968319435,0.9728683935766795
1850.0,0.26986118353526634,0.41345752896475296,0.45858780895687734,0.38854730887898636,0.6721231766612641,0.6070448406266871,2.7015108105245345,2.7669385013761745,0.8188969937671745,0.9413141921316953
1950.0,0.2700821332740787,0.40682385427533063,0.449799823732867,0.38863900008169394,0.6717016914402869,0.6069861609431043,2.702002670992414,2.7695612103372373,0.7945994770949079,0.9107272284821825
2050.0,0.27121353926281205,0.4046874386546249,0.44663637846348037,0.38863078595837364,0.670394929302779,0.6069965870307148,2.6999600164100075,2.770758071090669,0.7778524499536128,0.8896693615639198
2150.0,0.2712160199752637,0.4020709407833051,0.4431967730372609,0.3888177303387451,0.6700790330079033,0.606982798698277,2.7016869338016334,2.773005817629325,0.7593783380864767,0.8664633939457218
2250.0,0.2719846099105884,0.4003539337449924,0.44069857837866216,0.3889282174713295,0.6684007107952025,0.606810306530428,2.6993067685716143,2.7749649756003345,0.7440554850272516,0.8472350592636125
2350.0,0.27429061075626754,0.4002453728015335,0.4398311551586171,0.38879375848032516,0.6664313058273081,0.6069034453424039,2.69564019981766,2.773865257156569,0.728595200280587,0.8278523837506555
2450.0,0.2752131740610162,0.4006470076354923,0.4400690696160419,0.38860128931431787,0.6648347613219093,0.6070257037943664,2.6954551526172157,2.7728553139200387,0.7163070065587046,0.8124598550073372
2550.0,0.2752434734647525,0.40081700973851814,0.44028297828170165,0.38856122321092706,0.6646452371618973,0.6071540572324542,2.6939518737570682,2.772473349915145,0.7062654790548175,0.7998904621668095
2650.0,0.2750724204937809,0.4005452449679207,0.4399795612312218,0.38872414832679947,0.6648547717842324,0.6070803470388495,2.6944103319670023,2.7730254202182354,0.6953867444803076,0.7862822941841143
2750.0,0.2743468833133825,0.3969557787614266,0.43549000304509766,0.38870505274199874,0.6660886950199929,0.6070919665576114,2.694617491050217,2.775136738281558,0.6867006201219983,0.7754238248836136
2850.0,0.2729204080870456,0.39329472673680094,0.4311266554552955,0.3886087201125144,0.6684987723605751,0.6072079971939626,2.697124969150884,2.7740835557465373,0.6774911628573415,0.7639180041309949
2950.0,0.2725219813711922,0.39066800532275436,0.42779961285038814,0.38842202533021347,0.6686106404608604,0.6072687224669556,2.6972938269120994,2.7735760543686627,0.668154054232732,0.7522600194193352
3050.0,0.272558293082795,0.3892825248708159,0.42596728343276535,0.38849392201231014,0.6683316945263847,0.6072599147820338,2.6972549097242005,2.7750028532876088,0.6610538038780931,0.7433998964243755
3150.0,0.27306011033581834,0.3863664502192932,0.42197701418267103,0.3884955932548741,0.667845128530625,0.6072294509679418,2.6971867468979496,2.775291852959419,0.6574250394038876,0.7388733897980655
3250.0,0.27325300170858,0.38276333142553715,0.4171808636222951,0.3884311300217649,0.6677699169486311,0.6072931405721264,2.6985376987349814,2.775624584661245,0.6536825522884184,0.7342062298060188
3350.0,0.2743512233592667,0.38144285404367106,0.415100223687341,0.3882763259031467,0.6671321993434794,0.6072515666965028,2.6986143445605837,2.7750422716594745,0.6496308126419066,0.7291547954863525
3450.0,0.275562135638584,0.38198867340172316,0.41543701384156684,0.3883278795811471,0.6661837148652563,0.6072181976238713,2.6965422595408444,2.776840791388474,0.6453049605358785,0.723763218012641
3550.0,0.2767906012298332,0.3831547383827716,0.4165834672022666,0.38834848622601603,0.6650915235145028,0.6072458462404902,2.6975436312849292,2.7771018045611493,0.6432986816769442,0.7212632330172325
3650.0,0.27790373962944215,0.38190733176172764,0.4145941750033031,0.3884976359860317,0.6639468638729115,0.6071596822788229,2.6959978347472555,2.7780057617955594,0.6384268121104357,0.7151939897254529
3750.0,0.2785773057338437,0.38101028145159094,0.41320350239145437,0.38858045927581814,0.6634524126899494,0.6070941082377992,2.69546750691459,2.7781151403669115,0.6341169385907455,0.7098266462881417
3850.0,0.2787066739850186,0.37871067951238063,0.41014050982098016,0.3888143401599808,0.6630096078940538,0.6070033757465557,2.6953023420559763,2.7794652337196886,0.6304955643214714,0.7053180334698609
3950.0,0.278844448973868,0.377151689489857,0.40804825079488216,0.388981621092948,0.6629106555302455,0.6068944570994657,2.696081946441724,2.7802913687292996,0.6271584326438682,0.7011643614203157
4050.0,0.27893819530364883,0.37673152151057643,0.4074665668898966,0.3890501927433074,0.66252777092076,0.6068550975067857,2.6952926972050815,2.780040046928567,0.6235811898166612,0.6967129611421685
4150.0,0.2784512328391467,0.3764343995771185,0.4072291091233382,0.389065384317065,0.663076367140448,0.606863406408092,2.6954568732273327,2.780234413149915,0.6204404057710566,0.692805648272437
4250.0,0.27813055371237666,0.37590420120866797,0.4066330618503595,0.389116666666661,0.6635497529992942,0.6068830863326256,2.6954722000326785,2.7805137239758078,0.6151891727505281,0.6862748628669604
4350.0,0.2780565476697734,0.37417419096295,0.40438259314080555,0.38901500277828693,0.663700298781889,0.6069800045966424,2.69408485097911,2.779746038524083,0.6127313304801927,0.6832190101319734
4450.0,0.2778157401279255,0.3719265996217679,0.4015042983198326,0.38888619152867354,0.6641563693552013,0.6069445068523909,2.692737374843243,2.7801136732449074,0.6076877383863537,0.6769500553173731
4550.0,0.278564011318862,0.3704969948439712,0.3993902182375769,0.3889314330284292,0.6633553065260384,0.6069039771478781,2.691317232362707,2.7805969819277743,0.6031502310848991,0.6713121987651725
4650.0,0.2794148965135961,0.3690848153152673,0.3972667897957926,0.3888602545870727,0.6625693399268969,0.6069468931412585,2.690173135410669,2.7800060263755535,0.5974793477555965,0.664268885354066
4750.0,0.28013716034734343,0.3680688190266123,0.395704483182954,0.38878929856725414,0.6619490633550833,0.6069964218059343,2.690066471975012,2.779713545861326,0.5943740312619559,0.6604133512924729
4850.0,0.28088094179063006,0.36627201185802405,0.39310920530777643,0.38877934428409605,0.6613440527726238,0.6070088641517205,2.6901290906263613,2.7791651566489284,0.5922305459818533,0.6577525629944407
4950.0,0.28117110901769027,0.3660823937744524,0.3927687975551491,0.38879030682039967,0.6612320743284184,0.60699252676227,2.689805436307156,2.779507370074937,0.5891591597098453,0.6539407152960819
5050.0,0.2817952554630076,0.36676791710445894,0.39347361076320075,0.3888119983371151,0.6605484062561868,0.6069669372401505,2.689435200568728,2.780865532285151,0.5861797287100423,0.6502438723681299
5150.0,0.282585041863006,0.3677063580727298,0.394458771738643,0.38868239427782436,0.6595593088720636,0.6070199961172588,2.688283417838751,2.7810255906933055,0.5837448088382723,0.647223299474385
5250.0,0.2835473242948295,0.3674493209904077,0.3938185199518752,0.38875176825142754,0.6584498190820797,0.6070024757189111,2.6873277696637037,2.7803416076592393,0.5819295393984796,0.6449717970904897
5350.0,0.28453461010554304,0.36693482806511124,0.39283203942383266,0.3888208842613529,0.6574098299383295,0.6069631844515052,2.6867442511530926,2.7807483708830882,0.5799271886082493,0.6424886333048434
5450.0,0.2849427929226183,0.3670575866340937,0.3928650932291289,0.3888266350289169,0.6572261970280681,0.606993212254633,2.687668045648392,2.780883406130104,0.5771065916289566,0.6389914178633866
5550.0,0.2854359106160402,0.366616924369077,0.3921309572628886,0.3888134063246155,0.656991533057107,0.6069753197622058,2.686000599283503,2.780869453851015,0.5741596380384015,0.63533838223063
5650.0,0.2858118752787331,0.3669392517114063,0.39243642716167504,0.3887706652937458,0.6563210051318354,0.6069686781100697,2.6857369654255514,2.781439944333282,0.571907106259452,0.63254673660959
5750.0,0.2862600028172674,0.366936597971385,0.39229209930553627,0.3886935266351968,0.6562058772387409,0.606983133368111,2.6855520782284277,2.7813472397993437,0.570202946322306,0.6304350474782234
5850.0,0.28600844171692513,0.36604908456533475,0.3912047151748349,0.3887861223813847,0.6563630148692529,0.6069321483507104,2.6869117024956757,2.781052608635119,0.5685295125494603,0.6283617174340295
5950.0,0.28599441594972413,0.3639969590763,0.38851204405893813,0.3887625345547174,0.656143505293228,0.6068845572172755,2.685537121934965,2.7805998411535193,0.5657431930328819,0.6249101872053626
6050.0,0.2857704946277472,0.3621219074315277,0.3861180657412874,0.388808337109197,0.6563625846967444,0.6068104445546204,2.685761373007089,2.7814841064777593,0.5636847289004294,0.6223607885592904
6150.0,0.28574022869249927,0.3610082757720833,0.3846639477113811,0.38882713783882916,0.6563680702324826,0.6067663794504973,2.686059626785193,2.781851901689691,0.5610409644767393,0.6190871325184399
6250.0,0.28544095793065977,0.3600121140661906,0.38344876313735743,0.38875610323180565,0.6568533034714443,0.6067893137098077,2.6868122368689624,2.7828638309306535,0.5585603156605877,0.6160161066746194
6350.0,0.2854464203371064,0.3594854149073833,0.3827548132008989,0.3887557263565095,0.6564367816091954,0.6068351440718014,2.6870372923447103,2.7831668940045744,0.5564025664866115,0.6133453433328464
6450.0,0.2857196457677205,0.3588582953338182,0.3818447280545918,0.3887024776808098,0.6558611068051466,0.606865602232214,2.686511306788513,2.783259025195995,0.5543797652643622,0.6108420492139058
6550.0,0.2863305406573379,0.3583682925081645,0.38100872880413855,0.38876306232861435,0.654883223935277,0.6068478094947355,2.6858029142464814,2.783821491475578,0.5533856626255506,0.609611964439391
6650.0,0.28705325942760274,0.3579855441485977,0.3802785479180532,0.3888647307748432,0.6539843632536457,0.6067794316644137,2.684634712679214,2.7843970983028683,0.5520776489194429,0.6079936081370135
6750.0,0.2873797122423571,0.3577441350027545,0.379858667870308,0.3888855876362763,0.6535402162642572,0.6067664049770433,2.683708533707768,2.784674256565146,0.5507092406686067,0.6063007185534415
6850.0,0.2873024741235638,0.35653267505046515,0.3782907381989199,0.3888801455645354,0.6533703109035177,0.6068194424171688,2.684706824328406,2.784271967827727,0.5490484033710177,0.604246320730804
6950.0,0.2879223275413974,0.3577397316613206,0.37968234438472503,0.3889011603523001,0.6527247878003167,0.6068047762911851,2.683561673884197,2.7844998015262634,0.5476500951144752,0.6025168859518377
7050.0,0.28818518525798775,0.35875002764160013,0.3809275495335926,0.38882800294090636,0.6524833356970642,0.6068954758190369,2.6840232095930965,2.783756829153578,0.5453696514440487,0.5996968618168874
7150.0,0.2883641208712056,0.35828675440870106,0.3802624392347711,0.3888323861706705,0.6524430149629421,0.6068661725632822,2.683590874365903,2.784083373384645,0.5425672153789604,0.5962320858815445
7250.0,0.28830822910671333,0.3570466754942311,0.3786501872160224,0.3887556636832353,0.6526451523927732,0.6068804302854824,2.682701608848652,2.783435592399632,0.5409868654431198,0.5942785954410861
7350.0,0.2882851724346394,0.35651954635769195,0.37796463530493707,0.3887236103467255,0.6526731056999047,0.6068956604543649,2.682598290683465,2.783553588148802,0.5398562232626614,0.5928811570105172
7450.0,0.28838003058339956,0.355920971369506,0.3771481241879966,0.3887880433601977,0.6526895718695479,0.6068916923902883,2.6821488115243626,2.7837355125995726,0.5383955010352719,0.5910759512304748
7550.0,0.288730707551472,0.3562766386623792,0.3775053598686643,0.38874911630497616,0.6522076546152829,0.6068560455568853,2.6819628159319837,2.7837934349983287,0.5366899710112198,0.5889684922641203
7650.0,0.288669761947766,0.35593845236844746,0.37708004078637586,0.38876274053711096,0.6520860018298265,0.6068291726571742,2.682199965697614,2.7843464836847045,0.5351519667991815,0.5870683052728589
7750.0,0.2886321212129225,0.3562916457666481,0.3775560677692476,0.3887532141737217,0.6521842342923492,0.6068597600309689,2.6818762326462386,2.7849368893185416,0.5331890811579035,0.584643550482679
7850.0,0.28859947642017275,0.35626496090027976,0.37753125602259907,0.388731571340078,0.6522404789198829,0.6068895682078767,2.682082941761731,2.78534664234979,0.5312733227670753,0.5822774117082483
7950.0,0.28838996895461805,0.3560963632336231,0.3773755157213104,0.38877621736205903,0.6525908690730725,0.6068708338573815,2.682661794878695,2.78562033463984,0.5284840556821921,0.5788331175651042
8050.0,0.28835674699245045,0.35534241989156873,0.3763950599455773,0.3887752390538493,0.6526356974288906,0.6068699540429818,2.682344373958175,2.7861480679481283,0.5273955740092618,0.5774892472757914
8150.0,0.28845323260417355,0.35563655452427057,0.3767513128420154,0.3887901318012834,0.6527358606305973,0.6068445589498277,2.681531779230337,2.786491069762348,0.5263813659202964,0.576237193134109
8250.0,0.2887235223775569,0.35584598373763743,0.3769416144508056,0.38885882583938647,0.6524009211004729,0.6068100836262335,2.68133269431795,2.787262062635836,0.5257909179086275,0.5755083283286622
8350.0,0.28914238068013154,0.3568425454229547,0.3781197400564134,0.3888764393440075,0.652002155430487,0.6068291222608129,2.68097073980937,2.7867932324064517,0.5248554993882817,0.574353700503867
8450.0,0.28967332897423576,0.3586127888142935,0.38027947619259733,0.3888635928097813,0.6514850313572359,0.6068524434978169,2.680155872781975,2.7870809606016107,0.5240462405918912,0.5733548741824541
8550.0,0.29017220319457404,0.35872869094651605,0.38027501566855504,0.3888335763382636,0.6510022219623437,0.6068845749035263,2.679254829292518,2.78708128433187,0.5226220860278149,0.5715972877111557
8650.0,0.29046319495623385,0.35773343728350293,0.3788755134435018,0.38878469168148394,0.650746734481563,0.6068986244364876,2.6792877608640366,2.786896648762357,0.5218919163286608,0.570696252314981
8750.0,0.2904900341459548,0.3572740225311397,0.3782632760236264,0.3887691596560991,0.6508284767455149,0.6069192092332368,2.679799894805856,2.786544819819946,0.5211687097025941,0.5698038670815353
8850.0,0.290458163791398,0.3564291070259279,0.37716283204249446,0.38881125276655226,0.6508801265393741,0.6069065642300363,2.6805377223501226,2.787217742343587,0.5197971002220035,0.5681115570361187
8950.0,0.2899680570435003,0.3557778558974428,0.3764609355372533,0.38887212877555066,0.6515663054407328,0.6068629203441015,2.6803541802580817,2.7873058969500732,0.5179180125254346,0.5657934501214226
9050.0,0.2899308286674308,0.35561813357663835,0.37626271511953213,0.388850089445442,0.6517511877140649,0.6068865318749372,2.68029617225361,2.7868286710854355,0.5166042400782761,0.5641729671646682
9150.0,0.29032404149192376,0.35601872724445227,0.3766656284809612,0.3888325340223374,0.6516315156813465,0.6068823079444934,2.679736780043855,2.7866459763642175,0.5159301785847205,0.5633416149003627
9250.0,0.2903259333773003,0.3557669962504106,0.3763341874391024,0.3888143219819709,0.6517630526429575,0.6068684466544219,2.679924519985934,2.786834735651116,0.5152622217857832,0.5625178415563122
9350.0,0.2900170997337492,0.3554621237355572,0.3760305598504112,0.3888026411562909,0.652301358143514,0.6068901721741057,2.680471854629376,2.7861639930110083,0.5139442612311268,0.5608925812476814
9450.0,0.2897472954763339,0.3553034888621563,0.37590686392627193,0.38874607774215664,0.6527192889641309,0.6069410644376321,2.6807431050797823,2.786121103007148,0.5127484262250233,0.5594180889317524
9550.0,0.2896752926641315,0.35473183742715436,0.3751781800669616,0.38877677708238495,0.6526259030468011,0.6069144592189366,2.681280872146834,2.7861314255431195,0.5112323955968969,0.5575490173023554
9650.0,0.28954797456267395,0.3545352289012552,0.37495979455052364,0.3887635887800352,0.6527706973370637,0.6069029116153836,2.681745331329897,2.7858203568541824,0.5102709439843283,0.5563638037353559
9750.0,0.2893118465806127,0.353464659533796,0.3736269721762251,0.3888044290243925,0.6529012408983692,0.6068946774689844,2.6816362203400974,2.7860489228346137,0.5094165110257178,0.5553106025469008
9850.0,0.2893001636637323,0.3533387773215071,0.3734651987568077,0.388787759261092,0.6529398030656784,0.6068916861232434,2.681174075402201,2.78590741796731,0.508712201734018,0.5544425101387916
9950.0,0.28926772648166466,0.3530365275943038,0.3730781508011332,0.38882878484597677,0.6528690583860915,0.6068666465681917,2.681002534215766,2.7864018310473995,0.5078761228934989,0.5534120782700447
10050.0,0.2891319267583235,0.3530606845863776,0.3731525799037661,0.388829093018392,0.652919112526117,0.6068908566311886,2.6809836611358575,2.786150192509439,0.5065948443892002,0.5518331092675729
10150.0,0.289031414190692,0.35285128490031664,0.372908958551913,0.3888147628089626,0.6531228450398973,0.6068820805832018,2.6812015853386084,2.785883812963537,0.505559505962121,0.5505573569383222
10250.0,0.28905590365565703,0.35239476706358697,0.37230126699179356,0.3888384436756631,0.6531938347478292,0.6068607940688798,2.6812884501802823,2.785944523356671,0.5041440121318335,0.5488133700745036
10350.0,0.2895190746736544,0.35249867297018267,0.37229226100623447,0.38885512886639007,0.652654815959811,0.6068428171191277,2.680204693333502,2.7858881233085437,0.5026709252224055,0.5469986655113815
10450.0,0.2898285429825052,0.3521030900466118,0.37167509055247383,0.3889198347491144,0.6523040857334226,0.6068012630370389,2.679533972789549,2.785698863659454,0.5014809204110316,0.5455328713884444
10550.0,0.289993001040288,0.35176281523052655,0.3711761854046015,0.3889583301405429,0.6522386503648945,0.6067851388494074,2.6794446308783684,2.7858733357792307,0.5001456879106275,0.543888384241742
10650.0,0.29017901808945995,0.35128223792956453,0.37048610702216883,0.38886048842720056,0.6519904234344196,0.6068322223265515,2.679047142922422,2.785528193478566,0.4988766229295267,0.5423255782511631
10750.0,0.2904631510576641,0.35087565035481255,0.36986243584820205,0.3888191737527372,0.6518184354943728,0.6068226211515302,2.6786198406064674,2.785580095583276,0.49763087367718106,0.5407916638043192
10850.0,0.2904573782293146,0.35057088262475555,0.3694636982918941,0.38888857415470013,0.6520532669800021,0.606804902773947,2.678661168912501,2.785677118921081,0.4965643174217472,0.5394785343499833
10950.0,0.2905325415342483,0.3499223233815679,0.36858768339072556,0.38892485822307277,0.6520628253127567,0.6067875079901467,2.67873829199358,2.7860280277703455,0.4956689679848002,0.5383762932159074
11050.0,0.2907874671561757,0.34951124040320125,0.36796728342369495,0.38892642213925965,0.6518324133562574,0.6068265315356164,2.677782468856342,2.7864450083532057,0.49490005405278675,0.5374297770804726
11150.0,0.2911526975952943,0.3494841049092497,0.3678168329222071,0.388953537287679,0.651387319522913,0.6068379517532145,2.677659806778185,2.786137106045491,0.4945189072334256,0.5369606189639977
11250.0,0.29153477555493057,0.3497302163675511,0.3680202120515176,0.3889881602391043,0.651017687316683,0.6068260599057947,2.6774237705999764,2.7859057632988335,0.49395126615575746,0.536261933900158
11350.0,0.2916199146467908,0.3492932223258347,0.36741911902496277,0.38899621266054474,0.6510386750066074,0.6068196634657826,2.6780816803286394,2.785652077726018,0.49290455019168217,0.5349736735904795
11450.0,0.2917538280703267,0.3496004353486193,0.36778079763608273,0.38902000338563253,0.6509920530957994,0.6068037725962889,2.677846107110758,2.7858219844610472,0.4919473003290747,0.5337956357826986
11550.0,0.2920812655868242,0.3495589938291689,0.3676234227053343,0.38898499027796296,0.6506103367673797,0.6068149943727905,2.6777184746843763,2.7855388025262737,0.49039430652966454,0.5318846725261143
11650.0,0.29256206896845666,0.34982089535779193,0.36781652650872587,0.3889658186055652,0.6499691013646897,0.6068354647669818,2.6764858952120263,2.78560378269148,0.4892973168766326,0.5305349923637042
11750.0,0.2930203183004307,0.35108159520487897,0.36932942508913413,0.38896844827113103,0.649471534337503,0.6068223980937882,2.675435961533769,2.785531485531445,0.4877031972953404,0.5285739184725597
11850.0,0.2932891673698592,0.3520321034290818,0.37049416904769467,0.38894712449395297,0.6491772846173316,0.6068382414986165,2.6750281509341907,2.785215716410457,0.4863485915401877,0.5269077256542187
11950.0,0.2933295435447,0.35225971418105073,0.37078062495247527,0.3889183929947016,0.6491758011881847,0.6068588402644219,2.675237983093412,2.784846655383061,0.4857151334116254,0.5261286327946932
12050.0,0.29302533275217435,0.35151927611572575,0.36990308688712764,0.3889080382749595,0.6495635216994438,0.6068782673637134,2.675925632012323,2.784425658116066,0.48462979057612604,0.5247938742452478
12150.0,0.2930019113622324,0.3514377164338443,0.3698032551706366,0.38892503855769,0.6495819274133815,0.6068833840836235,2.6758448325495348,2.7845053663323065,0.48388426566420706,0.5238771050595152
12250.0,0.2931007213913092,0.35158513948503445,0.36996595660020526,0.38894708394854705,0.6493282181046444,0.6068614806954624,2.675912255960065,2.7846327010864975,0.483147515872166,0.5229711907517893
12350.0,0.2933210651055107,0.35164020604084856,0.3699690789062405,0.38895702312933617,0.6490907618816292,0.6068536960570079,2.6752823343698613,2.784579898094502,0.4827349094304705,0.5224638739708509
12450.0,0.2935240909739486,0.35124727369141534,0.3693888454026191,0.3889462348850625,0.6489286001124408,0.6068492490563097,2.674718715839616,2.7849616262420107,0.48232502222805984,0.5219599204515957
12550.0,0.2934618496521997,0.35084033930722586,0.36887357891309125,0.38894256395732024,0.6490104374153455,0.6068480599155537,2.674936919559556,2.7850185562986356,0.4818866124616461,0.5214209205418203
12650.0,0.2935629979314395,0.3504055593773832,0.3682703644032512,0.38896084318110685,0.6488973203699314,0.6068358232550881,2.6752227906270694,2.7851378299899534,0.4813893459994522,0.5208095870974719
12750.0,0.2937836898746558,0.3505724669246906,0.36842036828327296,0.3890135938074209,0.6486228531095599,0.6068253470316151,2.6750336464037945,2.7853728511179794,0.48049814317007544,0.519714026023882
12850.0,0.2940499927749936,0.35026680262133036,0.3679349428587505,0.38902332013327273,0.6482787331725157,0.6068080305034722,2.674948608099483,2.785720949412618,0.47952952777241176,0.5185234076812171
12950.0,0.2944006517223311,0.3500211408205925,0.3675018659657604,0.38902615137118485,0.6480596092965796,0.6067917535325549,2.6747722099645754,2.7857857173990235,0.4785760324644136,0.5173514834019071
13050.0,0.2946512583274368,0.3498492307914366,0.36719716499440797,0.389029128616344,0.6478469082828898,0.6067757259980172,2.674552558598468,2.7862709057105803,0.47760816800187267,0.5161620085406284
13150.0,0.29489204103130395,0.35035909861964465,0.36779160243312314,0.389030233814732,0.6475766101437154,0.6067599422097276,2.6741005248549197,2.786649852102812,0.47648397214054944,0.5147805470743134
13250.0,0.29501252570527947,0.350475332713103,0.36790650062984753,0.3890151524386682,0.647459059693608,0.6068009961512436,2.673813803658849,2.786509968065408,0.47549269314328396,0.5135625445518175
13350.0,0.2950268794015286,0.35055133231718316,0.3680018746621032,0.3889983299448314,0.6474211669537862,0.6068062317429503,2.674025694358468,2.786506963128994,0.4748779206232052,0.5128072212576573
13450.0,0.29494792122506697,0.3505110878891283,0.367973797412119,0.38901877911725297,0.6474968403836147,0.6068180804401255,2.6747920142005404,2.786585766665131,0.4742694383164263,0.5120596707047492
13550.0,0.29489404584541407,0.3504537954180504,0.3679154309980218,0.38905162965788276,0.6475367131577007,0.6068135192974783,2.6745360776345586,2.7861394686041274,0.4736671405096188,0.511319761707737
13650.0,0.294814197420235,0.35035289945230497,0.36780792009095553,0.3890767957434386,0.6476778258003075,0.6068024320562685,2.6743205311034273,2.7861758681481907,0.4728556058982094,0.5103228787819292
13750.0,0.29470936710376944,0.3502029101786219,0.36764373800214695,0.38905643324962236,0.6477637989964368,0.6068111410079347,2.6744644269131657,2.7862044802812944,0.4721612260810024,0.5094699705766957
13850.0,0.2945693790647782,0.349928958076129,0.36732768290826784,0.3890436951479778,0.6479243375929535,0.6068262219334424,2.674945549985676,2.7861676970982474,0.4715800392706102,0.5087561420659719
13950.0,0.29440928149049717,0.3497449061625641,0.3671361024880708,0.38904617556202503,0.6481793419826534,0.6068317683320268,2.6751760939144917,2.7861816126186265,0.4709265546445659,0.5079535639990631
14050.0,0.2941285983513961,0.3497267809763263,0.3672004955155901,0.38905372489546236,0.648500462600527,0.6068372357839386,2.6753891221269397,2.7862593853563715,0.47048634486173335,0.5074129486852256
14150.0,0.2939518104233819,0.3496229608299709,0.36711960810061317,0.389055273515504,0.6486389654441383,0.6068405059713184,2.6757757763177636,2.7859049962136524,0.4700494539294974,0.5068764322698628
14250.0,0.293842991704085,0.3492590183547328,0.3666754838735078,0.3890652077882535,0.6488000842046172,0.6068535541365603,2.6759675561999607,2.785562603708994,0.4695142859635303,0.5062192597691912
14350.0,0.2939101634557162,0.34911232596603303,0.36646157704070403,0.3890592616762673,0.6487338861403386,0.6068643300118544,2.675438961707016,2.7857475844340702,0.4689589154232423,0.5055373155482905
14450.0,0.29390190510827935,0.3488909402467488,0.36617320843312495,0.38907891797714506,0.6488208428482458,0.6068507369732284,2.6754643311615727,2.785397189744217,0.4684835616877936,0.5049536542175589
14550.0,0.2939808539217142,0.3490864044399824,0.36640529174572384,0.3890500221828049,0.6488090165624353,0.6068558861933977,2.675647411664191,2.785209675882069,0.46766721892758745,0.5039513744890235
14650.0,0.29409473029592453,0.34897855586782894,0.36622775819042747,0.38906632742974806,0.6486895092485153,0.6068432188929169,2.675732432919057,2.785318192296175,0.46720245186145815,0.50338078425608
14750.0,0.29410576569971725,0.34874777853634165,0.3659209825707093,0.3891188434957763,0.6486929699681379,0.6068029286150181,2.675829873674266,2.7853099906693344,0.4664522211563682,0.5024597881601911
14850.0,0.2941940206497281,0.3482873928437457,0.36528816696186556,0.3890680746583422,0.6486384755235338,0.6068318631742059,2.6756903348501857,2.78485078780263,0.4657118127381885,0.5015509169999303
14950.0,0.2943332952166441,0.3480928647729285,0.3649887294906179,0.3890168763623217,0.6485606313958933,0.6068490401979888,2.675485784163913,2.784765565104436,0.46530987612255587,0.5010575569163614
15050.0,0.2945010275433358,0.3480872949041588,0.3649286932175603,0.38902118585040046,0.6484167164972423,0.6068493787788279,2.675217503571617,2.7849339343929937,0.4646075232722743,0.5001954958353384
15150.0,0.29464747382280587,0.34799610393754754,0.3647628162593235,0.3890602940706946,0.6481776780410534,0.6068404725760773,2.67472175295309,2.78490209927036,0.46405192287013886,0.49951359981005594
15250.0,0.29481005260977544,0.3482602902709575,0.3650589363930433,0.3890475636456139,0.6480748803357159,0.6068310274736176,2.6745275634952517,2.7854607711452446,0.46357027507119253,0.498922497261305
15350.0,0.29492791690276493,0.3485655616717579,0.3654231071705843,0.38906607262947523,0.6479818904305911,0.6068164940394863,2.674570409044181,2.785601784227418,0.4629796783828487,0.49819772573148413
15450.0,0.29494267662243007,0.3488428243131666,0.3657828707302553,0.38907804231425586,0.6479192285288978,0.6068034431428486,2.6743667800251187,2.7856697795061636,0.46248481705851985,0.4975904720061667
15550.0,0.2951168480159256,0.3490224252042996,0.3659641780349315,0.3890511448482034,0.6477345508327437,0.6068053501382651,2.674339373451575,2.7855825693928282,0.46203876166864943,0.4970431346064096
15650.0,0.29513659285146726,0.348271665755,0.3649712600961103,0.38904854168815817,0.647782250335442,0.6068097885119267,2.674178158934255,2.785669000576381,0.4617065765179923,0.49663553879792066
15750.0,0.29510943987773186,0.34779452113484943,0.3643526895299435,0.3890525410012602,0.6478439464161005,0.6068129007682151,2.674311018245743,2.785919386746082,0.46131058920881685,0.4961496744917511
15850.0,0.2951555075460756,0.3478511154007384,0.36441259215506094,0.3890871804266615,0.6478215885433094,0.6067995710049935,2.674284499634159,2.785945802540762,0.4606352545192259,0.49532110380028327
15950.0,0.2952577420163138,0.3477990137609123,0.36431198488064326,0.3890940999160667,0.6477374459281551,0.6067920506551407,2.674063954395204,2.78594055364998,0.4601395464836172,0.49471295330892506
16050.0,0.2954038227226168,0.3480050040773571,0.36453680393170407,0.38907605418661945,0.6475571615475673,0.6068126596473835,2.673777615756882,2.7855865043039922,0.4597334294992787,0.49421473845630837
16150.0,0.2954915505047751,0.3476546932472338,0.3640488238234351,0.3891083622858726,0.647533898829794,0.6067946257197797,2.674045879948468,2.7855835253536023,0.4593514722563863,0.4937461806922888
16250.0,0.2952674433926109,0.346689116943569,0.36285021434529874,0.38906748454081125,0.6478229032059566,0.6068451172235659,2.674415464986472,2.785291430436151,0.45903522146848996,0.49335824046289
16350.0,0.2950290267729358,0.34599332475552536,0.3620106755500535,0.3890741544654701,0.6480625038223963,0.6068405602103947,2.674731600768741,2.7854676728307264,0.4583044346277192,0.49246184195401466
16450.0,0.2949445731073785,0.34563856204824017,0.361570958572511,0.38908003607703817,0.6482396206917512,0.6068232934168233,2.6746183948669744,2.785641757412832,0.4578706828498225,0.49192982398966806
16550.0,0.2950493982347162,0.3454582920200602,0.36130108720973975,0.38908911990804756,0.6481916500513565,0.6068092562383031,2.67464549967306,2.7857654130812994,0.4575016693492271,0.4914772289674062
16650.0,0.2952455093287546,0.3455221913883058,0.3613234343213076,0.3890726181255082,0.6479652873701279,0.6067719656477183,2.67451613050151,2.785695399291506,0.4570743488644717,0.4909531414146763
16750.0,0.2954729753115204,0.3453514585237526,0.361027553247597,0.3890937433844877,0.6478013252940122,0.6067578055041584,2.674430097475753,2.785697859222785,0.4564697743554853,0.49021169901710226
16850.0,0.29554422142456327,0.34545552525816725,0.3611419350344428,0.38907634749163167,0.6477627440507986,0.6067622099578753,2.6746714692116895,2.785866450856679,0.4561103044332836,0.48977087113292006
16950.0,0.2955057735134356,0.345193586300131,0.36080975603309234,0.38907081371572877,0.6478083888856117,0.606767742316097,2.6750279863709436,2.7858619837581777,0.4554968810644241,0.489018650023607
17050.0,0.2955008106719043,0.3450083927740772,0.3605679185776173,0.3890576495625757,0.647699841651516,0.6067784880652253,2.674788010686368,2.7857226828024984,0.4549683572543407,0.48837057582522925
17150.0,0.29530806165909634,0.34486379785624727,0.36043845780392325,0.3890459892243942,0.6479919538219344,0.6067908576759468,2.6749589604140334,2.7857366014415748,0.45436801403749955,0.4876344788806667
17250.0,0.2952048648636596,0.34476489809836464,0.36034090854355766,0.3890079190703159,0.6480406932931426,0.6067972871138,2.6751568854777714,2.7857677421680607,0.4538506818740068,0.48700019987136334
17350.0,0.29527074290290595,0.344650073780431,0.3601692920562246,0.38900070647731816,0.6479603481067372,0.6067926920638672,2.675024023808998,2.785510365534853,0.4532629635918115,0.4862796637425584
17450.0,0.2953474542865461,0.3447013225184061,0.3602125382484192,0.3889906797840463,0.6480012606727408,0.6068036215689728,2.674823940106705,2.7854965984469713,0.45257008197243287,0.4854302536611018
17550.0,0.29519021703563747,0.3445072388962112,0.36000687433810585,0.3889926820748009,0.6480946954589483,0.6067967637171757,2.675059163293692,2.785443115336691,0.4520334211727556,0.4847723971990021
17650.0,0.2949951523957417,0.3441523579433466,0.3596017654011653,0.38900803921752136,0.6484170868506034,0.6067848847090903,2.675399348664435,2.7858151261043687,0.451193465001795,0.48374282332084295
17750.0,0.2949068458465955,0.34426924754696786,0.3597831452242277,0.38899830853738265,0.6484733254464535,0.6067990535744547,2.675459667807198,2.7858393174043417,0.45047408379073595,0.4828611138220109
17850.0,0.2948679504804137,0.3442467548803691,0.3597658076917837,0.3890464908076881,0.6485104475939724,0.6067828132877797,2.6756033387769778,2.785835219640699,0.44983519672847827,0.48207811616662466
17950.0,0.2950049736779828,0.34435934169798565,0.3598707145042722,0.3890175006295654,0.6484156871483484,0.60676953930144,2.6754334383402933,2.7860539973548657,0.4492914067853863,0.48141170643246245
18050.0,0.2951144415946853,0.3442814759421112,0.35973397245130223,0.3890022795334139,0.6483219766217939,0.6067824497257854,2.6750216660409074,2.785666515466155,0.44871888131030624,0.48071012156803755
18150.0,0.2952154752946507,0.34436345182635997,0.3598099587363257,0.38898520704803774,0.648239766404055,0.6068067875048291,2.6750000778568523,2.7855587790357093,0.4484779402957906,0.4804148796164489
18250.0,0.29536549351194713,0.34414180570211966,0.35947150381903104,0.3889762205852953,0.6480812010300806,0.6068067503150602,2.674989696983745,2.7856823383860654,0.44816984393987824,0.48003735811265524
18350.0,0.29545650933832024,0.34413880867910296,0.35943895990049185,0.38895504530664154,0.6480115525039506,0.6068285107078724,2.674897684885043,2.7856683244465184,0.44794849886255417,0.4797661434095405
18450.0,0.2955259701855838,0.34417834750244913,0.35946909465917826,0.3889335876994701,0.6478938810904558,0.6068359438512908,2.6745194440108957,2.7855243847162523,0.447592992435089,0.47933055332314917
18550.0,0.2956515172433246,0.34441001275224636,0.35973411134076466,0.38892940142229776,0.6478108996819577,0.6068497655113025,2.6744740870980155,2.785344268382058,0.4471730378412099,0.47881601751392555
18650.0,0.2956565103221109,0.34442093261826134,0.35974689391133724,0.3889484933973119,0.6477534716637179,0.6068237628009316,2.6741557893298147,2.785160702857666,0.44652488948748204,0.47802193818065886
18750.0,0.2958531289825919,0.34434017892926677,0.3595789660553646,0.3889738667860864,0.6474748013439283,0.6068225694629719,2.673910211108129,2.785437734561021,0.446081072459555,0.4774782259804258
18850.0,0.29611914816797463,0.34448320736910976,0.3596833402608951,0.3889990926522546,0.6470988276484004,0.6067980478489302,2.673120862690731,2.785658776377545,0.4456411976814153,0.4769393678378212
18950.0,0.2962524665782384,0.34435596602630586,0.35947420870998426,0.38899463647205196,0.6470117671890663,0.6067948920901372,2.6729044325796054,2.785455361598319,0.44535010945654546,0.47658279053520625
19050.0,0.2963221927478728,0.3443868496006476,0.3594928846115196,0.3890192708245763,0.6469985827515613,0.606768148653624,2.6732204145118565,2.7857789629103498,0.4450286825566967,0.4761890613728588
19150.0,0.29627115510965885,0.34423373113540806,0.3593076836006435,0.38900286388146577,0.6470936243538198,0.6067771917915612,2.6733660214588078,2.785785911261292,0.4446457244938344,0.4757199771541465
19250.0,0.29625518037487597,0.3443411463516774,0.359453878515815,0.38898614614856036,0.6470053503714094,0.6067949716897921,2.673546472715436,2.785673317828718,0.4442972880024784,0.4752931943994445
19350.0,0.296298748085368,0.3444832822363884,0.35962699296956624,0.38897626632426546,0.6469593302671696,0.6067955144437079,2.6735286953392254,2.785877101795088,0.44381048632303155,0.4746969606104084
19450.0,0.2965016249693178,0.3446133405285122,0.35973416541854475,0.389008401549337,0.6467035113875894,0.6067873117063489,2.6732232015536646,2.785724050758481,0.44337493445517207,0.47416352290055686
19550.0,0.29650140475855696,0.3450142047768694,0.36026108478262475,0.38896768283632155,0.6466927522888853,0.606818065572103,2.6733913798461684,2.7856186294837926,0.44288189585861315,0.47355970788453716
19650.0,0.2964485920688082,0.3450536826221139,0.3603295682245814,0.3889622548537219,0.6467528370057503,0.6068149203602962,2.6732729042082557,2.785661836232006,0.44248496525811726,0.47307361688617733
19750.0,0.29636645138047646,0.3450678860662941,0.36037405125326544,0.38894904614788217,0.6467672522910233,0.6068128196040798,2.673393572279224,2.78585649099232,0.4423028607859468,0.47285061394458516
19850.0,0.29637344004897376,0.3449143546210218,0.3601700706293798,0.3889609523655368,0.6467115006800662,0.6067991536950368,2.673331671488985,2.7858225033099977,0.44186559524695157,0.47231516101507653
19950.0,0.29637865209293873,0.3446259228167426,0.3597893507585095,0.38897149376560003,0.6466412711142299,0.6068021653050061,2.6731551187969482,2.7858690539580455,0.44144714867162815,0.47180277554964845
20050.0,0.2963477212326631,0.3442647924257778,0.3593244433721853,0.38896900991142924,0.6466515385766297,0.6068061443319624,2.6731798125514548,2.785795445732218,0.4411356934593332,0.47142141484296185
20150.0,0.2964280105390985,0.34404771893384667,0.3590139130007675,0.38899014659945214,0.646524241973103,0.6068011513076361,2.6731000516332712,2.7858466307187606,0.44078221131263645,0.4709886092808163
20250.0,0.2965444314591641,0.34383881904991015,0.3587027694355732,0.3889677105668769,0.6465112833934127,0.6067986766085709,2.6731148803406355,2.785724484160398,0.4404022058035468,0.47052334608997903
20350.0,0.29656786713356015,0.34376342228643225,0.3585963110487635,0.38899059431860383,0.6464729005945652,0.6067957348533325,2.6729821709386306,2.7855593179220306,0.44016985577526097,0.4702388752808627
20450.0,0.2965784643242381,0.3431490520833288,0.35778552252190016,0.389032815471246,0.6464608087624077,0.6067854872622448,2.672953449379491,2.7853957644802807,0.43990981386346745,0.46992050889545656
20550.0,0.29661671596683375,0.3429746321773042,0.35754426298630915,0.3890402632385754,0.6464410490973675,0.60678604447473,2.672847142302189,2.7853749150768463,0.43960822411234857,0.4695512867489607
20650.0,0.29668478284217037,0.3427564520021468,0.3572361194524251,0.389037900874719,0.6464665149387437,0.6067987022420306,2.6725288222451375,2.7854365794898617,0.4393370044710972,0.46921925520201907
20750.0,0.2965642364478801,0.34265040421390175,0.3571346283689371,0.3890347048802398,0.6466285962122309,0.6067943713556057,2.6726279857274293,2.78549282724866,0.43906733441626183,0.46888912998647503
20850.0,0.29660476355147636,0.34261820903674794,0.35707957761783327,0.3890174063865572,0.6466092753345162,0.6067996738765606,2.672361717151534,2.7852463971481365,0.4388978082790322,0.46868160389842584
20950.0,0.2966057971936744,0.3425422530643452,0.3569794249094132,0.3890239693045841,0.6466073218462124,0.6068077896043228,2.672532312069867,2.785026189466452,0.43861661548112235,0.46833738871815755
21050.0,0.2966405626359964,0.3425111427769659,0.3569276108212706,0.38900384992953135,0.6465213054011687,0.6068286542207103,2.6721977801836463,2.784931585432814,0.4381979599420719,0.46782492064960113
21150.0,0.29668473722145383,0.34259869453260333,0.35702879540182175,0.3889980692477061,0.6463467448347595,0.6068337194458973,2.6722966321710304,2.784809508719311,0.43779678797927196,0.46733387490476214
21250.0,0.2968388502498126,0.34287686423507086,0.35734595434472344,0.3889731355984613,0.6461987671168415,0.6068490894546223,2.672140441518987,2.7849097446215327,0.43722182918909236,0.466630145104293
21350.0,0.29692746712976115,0.3431083282191265,0.3576223131329271,0.38896936607212784,0.6460634162334317,0.6068582267809555,2.6723931773078355,2.784929412159244,0.4368424357498382,0.46616580375280714
21450.0,0.29700489821218456,0.3433003928483152,0.357850405448242,0.3889770725760034,0.6460416763787233,0.6068430376206319,2.6722799506174653,2.7851073875702914,0.43650629623061193,0.4657544164808158
21550.0,0.29703259992572895,0.3432544888917801,0.35778136828111046,0.388973064099296,0.6460238504013738,0.6068419098881804,2.672130658093403,2.7852048356152586,0.43623913318636703,0.46542745700071314
21650.0,0.29710466536674657,0.3431172808758909,0.35757838860733626,0.3889512147833136,0.6459650824442289,0.606858805597902,2.672084356166566,2.784968848130268,0.4359867533043647,0.4651185978613659
21750.0,0.2970413430279979,0.34300337746580933,0.3574485882891215,0.38893458748775406,0.6461215576295344,0.6068663509723774,2.6719695257788576,2.78495569711316,0.4357225762658138,0.4647953102767237
21850.0,0.2969591860730234,0.3428232604877522,0.3572376838752384,0.3889468704029121,0.6461040684636861,0.6068848107638178,2.6720662595711313,2.78502504733706,0.43543372491985566,0.4644418376782665
21950.0,0.2970285006346078,0.34277639345408856,0.3571543026259254,0.3889529493142793,0.6461190834130567,0.6068794132385854,2.6723124389794566,2.7849479823253733,0.4352378186034701,0.464202109688482
22050.0,0.2969575006502134,0.34256252034849477,0.3568955265393832,0.3889661611465632,0.6461784046075008,0.6068704367148969,2.672461152616797,2.784926024467116,0.4347710373785167,0.46363093550923773
22150.0,0.29693230236042223,0.3424126624698596,0.3567064899328256,0.38897200212855065,0.6461568326486392,0.6068660557085546,2.6726717230175665,2.7848907321159855,0.4343217545882635,0.4630811996633223
22250.0,0.2969433445998948,0.3424900529037968,0.35680473265645174,0.388948414713879,0.6460590535256843,0.6068635117522898,2.6726646835626404,2.7849411306956653,0.43401621961368425,0.46270736638644017
22350.0,0.2969297065001079,0.34235959848013076,0.35663756453099504,0.3889598682500806,0.6461827211310456,0.6068578587087917,2.672684547674907,2.7849463513858668,0.4334613640385375,0.4620285109427892
22450.0,0.29686025190200654,0.3421542243570351,0.3563894728429012,0.38895673184106705,0.6464081778094517,0.6068589372411118,2.6729536638954,2.7849827126692874,0.4330496473459763,0.4615248089102315
22550.0,0.2967701430202583,0.34193654289060366,0.35613169713556936,0.3889655962318674,0.6465677796993481,0.6068533546184296,2.673136154004033,2.7851207292278333,0.43271556484409857,0.46111610210133397
22650.0,0.2967252350485901,0.341750184584961,0.3559008830106775,0.38897806004629365,0.6465802834311948,0.6068517946227633,2.6733302688222387,2.7850853671605704,0.43237171334914626,0.46069545924343147
22750.0,0.29666503442382053,0.3415676313879933,0.3556798761481619,0.3889659332861238,0.6465803700936219,0.6068493692585036,2.673105141884124,2.7851426036260682,0.43213987897350026,0.46041185858835104
22850.0,0.29672164529078754,0.3416937452793889,0.35582783384723504,0.38895217704678453,0.6465485099120388,0.606858780797349,2.6732101657614753,2.7851205747231185,0.4320547682117452,0.46030774519495987
22950.0,0.2966552788750511,0.34137505007538677,0.355429835309778,0.38895641774255313,0.6466925188444947,0.6068724674306227,2.6733099214832303,2.7851205316356,0.4318245672193132,0.460026152050519
23050.0,0.2966492875342336,0.34115997373629425,0.3551490465426562,0.38896773606317964,0.6467801830723181,0.606857403149548,2.6734825560745015,2.7850554026275764,0.4315474828507846,0.4596872179530588
23150.0,0.2966456969754601,0.34110090260012715,0.3550725386535939,0.3889890773231818,0.6467716297352166,0.6068485162628067,2.6736320958682667,2.7849735617273095,0.43127211224630485,0.45935039000485933
23250.0,0.29671560516536954,0.34129216350022046,0.3553019389768879,0.38897083012357725,0.6465889639155304,0.6068491677777405,2.6737072463248266,2.78499994745204,0.43105778891637053,0.4590882406866691
23350.0,0.29681759100077626,0.34139029799975956,0.35539886305658286,0.388992301632386,0.646436983426834,0.6068540961843283,2.6734177490426516,2.7848376953382012,0.4307736262883846,0.458740676692713
23450.0,0.2968214435573543,0.34141377379044946,0.35542850614942223,0.38899851346154474,0.6463668926698225,0.6068487484542343,2.6736082952527194,2.7848473839756838,0.43060870319620204,0.4585389613401746
23550.0,0.2967613567141734,0.3416810739247214,0.35579869933375075,0.38897402855567864,0.6464056727952103,0.6068621289966561,2.67370806745364,2.7848569907209,0.430432680122974,0.45832367363173604
23650.0,0.2967776837127053,0.34193983401553396,0.35613365268213726,0.38898878781479546,0.6463997293983341,0.6068512959283009,2.6736590049061784,2.784748121089511,0.430175776374675,0.45800947079151944
23750.0,0.296693312920596,0.3418643587631624,0.35606097317082613,0.38899779129441675,0.6464864637278432,0.6068451854658854,2.673492492296228,2.7848380572971396,0.4299087876023027,0.45768294266734655
23850.0,0.2967273311680528,0.3418607850899036,0.35604558489391386,0.38898707363303425,0.6463670286361157,0.6068420611295228,2.6735411783462917,2.784855966943145,0.4295629611369821,0.45726000955042617
23950.0,0.2968171345112154,0.341712836766497,0.3558229146181569,0.3889932008545585,0.646299528203415,0.6068385453634608,2.673351476700563,2.784953041449717,0.42940250384922024,0.45706378143342075
24050.0,0.29686996529174986,0.3414869961632011,0.35550949157994294,0.3889840153539669,0.6461710531786623,0.6068442060621285,2.6736123839811587,2.784799864512699,0.42918567679296216,0.4567986223210128
24150.0,0.2968415660416673,0.3414046386026866,0.3554101756932927,0.3889910328884365,0.646207610450913,0.606853546437011,2.673676530168626,2.7843664015607525,0.4290719877205774,0.45665959371247783
24250.0,0.29684316544235057,0.3413626382723308,0.35535447259032465,0.3889882354508045,0.6462599480433798,0.6068578615314935,2.673525736294339,2.784258135406967,0.42881162101164627,0.456341201623385
24350.0,0.29675891732536047,0.3410574935698542,0.3549799032466951,0.38898923904700666,0.6463052852038932,0.6068576239168927,2.6733679757245175,2.784076836920618,0.42854158227547007,0.45601099131440437
24450.0,0.2967686010879947,0.3409503043194699,0.3548359824779335,0.38897303719361237,0.6463400269927609,0.6068688397202675,2.673436435596761,2.784072886286284,0.42803973766872544,0.45539734804276455
24550.0,0.2965992738503441,0.34073276709995226,0.3546032935498291,0.38897094590165265,0.646498309641155,0.6068807787870253,2.6736020951302084,2.784182997281081,0.4276863734319254,0.4549652826098288
24650.0,0.2965439753442499,0.34067316162450595,0.3545423344554436,0.3889715894214365,0.6465977039471015,0.6068792341081599,2.673973284970826,2.7842110841468846,0.4274013779415262,0.45461682485326416
24750.0,0.29637584816326973,0.34022084635632577,0.35400070293128627,0.3889671676829503,0.6467823522281931,0.6068845703204012,2.6742041171363,2.7842066375386647,0.427042346350261,0.4541778598570291
24850.0,0.296369163136612,0.34014162525488856,0.3538986847777755,0.388956682686187,0.6468351374190173,0.6068934851716329,2.67429224778541,2.783997009067424,0.42665406661172073,0.4537031539585681
24950.0,0.2963159132533072,0.3398706271427951,0.35355925150806267,0.3889705035925945,0.6469652518937115,0.6068943128532024,2.6746441753581602,2.7838251221543286,0.4263118583157578,0.4532847907508583
25050.0,0.29631015881724526,0.33986161231442674,0.35354921198496947,0.3889824285678737,0.6469346533072531,0.6068903436988646,2.6748136734680283,2.7838581962110642,0.42590901474422543,0.4527923181329977
25150.0,0.29634479102295946,0.3398854177910782,0.3535696147753441,0.3889723342977719,0.6469464434813723,0.6068903820921735,2.6750533902013918,2.7838671432308923,0.42538469925650957,0.45215137899762275
25250.0,0.2964160103601181,0.3399871998476323,0.3536810022579939,0.3889808970100944,0.6468987366836959,0.6068876480139505,2.67490310769895,2.7838482982510295,0.42498018498399204,0.4516569130957023
25350.0,0.296419167075543,0.33987081467308167,0.3535270467751653,0.38900666717574,0.6469508106189105,0.6068766518086177,2.674959126626161,2.7838335424421894,0.42479478304716656,0.45143029059179085
25450.0,0.29641338081683877,0.33991730802273185,0.3535899708588697,0.38901351317103444,0.6469278220895056,0.6068680994852959,2.6748654120330326,2.7840978650210007,0.4246511424536491,0.4512547173634378
25550.0,0.29629353712192935,0.33986113509591953,0.35355380874488784,0.38900751841741193,0.6470126413838989,0.606866658839195,2.674964191157082,2.7841292173091152,0.42433481302423826,0.4508680745120286
25650.0,0.29632229689048417,0.34006567591197634,0.3538135950330168,0.3889991136480674,0.6469782854469609,0.6068562629137368,2.6749257540659186,2.783996588484142,0.4240612258429318,0.45053368520539516
25750.0,0.2962949238724093,0.3399229941903563,0.3536346734331397,0.3890180684423397,0.6470109898644713,0.6068579860976375,2.674767249283351,2.7838378102142523,0.4238094852627107,0.45022600637778654
25850.0,0.29636688714084597,0.3398760213860651,0.3535503207202768,0.389016662301676,0.6469741982902015,0.6068631774399547,2.6747685591900257,2.783718942524609,0.42361916951142065,0.44999340686450207
25950.0,0.2963489314645384,0.3396889130677722,0.35331005014307426,0.38901538117496726,0.6469827752302418,0.6068509884012285,2.674673533397165,2.7838360370615,0.42341976884779164,0.4497497090864693
26050.0,0.2962923921907949,0.3395460129653479,0.3531400080659218,0.3889930065603523,0.6469793865878466,0.6068603892365085,2.674947728512011,2.7837718251379253,0.4231817390069865,0.44945880745279315
26150.0,0.29631522860051296,0.33941354104084404,0.3529587249506624,0.3890005611362197,0.6469045160796909,0.6068563343658094,2.6747112581735437,2.783803705716306,0.42293522931850697,0.4491575502595601
26250.0,0.2963150183739777,0.33948772519288706,0.35305629019311574,0.3889887267702172,0.646822216296522,0.6068614528970433,2.6747965634195037,2.783721071036569,0.4227978195898129,0.4489896265805112
26350.0,0.2963661627442365,0.33947698399549403,0.35302609924588924,0.3889730517117172,0.6467553413532693,0.6068676710561378,2.6747104483260546,2.7836580326401283,0.4224951645969781,0.44861977114120394
26450.0,0.2963968395593621,0.3393936891529562,0.3529069847395143,0.38898822224132595,0.6467082529961061,0.606862500472583,2.6745569468770833,2.783682416740101,0.42224301900135897,0.4483116492368773
26550.0,0.2964021142787826,0.33941258432495885,0.3529301606251857,0.38897023101041367,0.6466705585477008,0.6068697977477423,2.674671997231755,2.7835861037999177,0.42178152496901716,0.44774772524966266
26650.0,0.29642655334284645,0.33957870003771695,0.3531408032846763,0.38896124406270527,0.6467250759821396,0.6068792915838168,2.6745798325485244,2.783516787068671,0.4214198080745271,0.44730574385803523
26750.0,0.2963005535184752,0.3393980836138691,0.35294302164385005,0.38897092869042377,0.6468670330081119,0.6068730140929425,2.6749668318267705,2.783533957843139,0.4211270654856922,0.4469480547171905
26850.0,0.2962597080115749,0.3390359373489341,0.35247989514067557,0.38898109332034114,0.6468667833600236,0.6068611969759152,2.6747960507812816,2.78355843469219,0.4209486712777589,0.4467300883212755
26950.0,0.2962747843495173,0.33876365089778937,0.3521172946701034,0.38896093249815167,0.6469292419576267,0.6068691328707766,2.6748268823421877,2.783515954324245,0.42072443824615546,0.44645612089363496
27050.0,0.29632338953933723,0.33861575622260454,0.3519076428944886,0.3889544985661107,0.6468625928801153,0.6068581568149167,2.6747946393446886,2.7835255449797938,0.42041811629957615,0.4460818681454768
27150.0,0.29626460589665016,0.33845572090653375,0.35171578562392575,0.38895593881131113,0.6469047180582668,0.6068697285551291,2.6746374308391383,2.78356454137081,0.4201875789619027,0.445800214390638
27250.0,0.29626128305767774,0.33816107330615885,0.35132957881282434,0.3889445825933942,0.6469894682763935,0.6068753440240843,2.6748409686236054,2.78334270366588,0.42005904703508234,0.4456431864806992
27350.0,0.2962587987151554,0.3379334860090115,0.35103124487279486,0.38896078847733634,0.6469518481956785,0.6068534971299152,2.6748163469347395,2.783473461843382,0.4198031984696563,0.44533062188780975
27450.0,0.2962793454079308,0.3374787544661622,0.35042714017017784,0.38896629741735816,0.6468893665075955,0.6068489308222039,2.674810119235886,2.7835777753114552,0.41944951120834767,0.4448985441683704
27550.0,0.2964025183404432,0.3373474975761838,0.3502159196217023,0.38895935578345503,0.6467772494646293,0.6068614569344244,2.674626070755402,2.7835361546518547,0.4192244069323962,0.4446235569079994
27650.0,0.29649894611599376,0.33713198314164444,0.34990236620684895,0.3889591674742034,0.6466916205562184,0.6068612346750688,2.6743782739647948,2.783509299908494,0.4189024506967324,0.44423026701531554
27750.0,0.29657447123594594,0.3370783470894912,0.34980813664346255,0.3889553636338678,0.646640121076718,0.6068635364491498,2.673991732137046,2.783500656728945,0.41875130737025446,0.44404564062767765
27850.0,0.29667239067394713,0.33680214390277147,0.34941435206040194,0.3889517334911244,0.6465871961509461,0.6068751570859344,2.6736689963920064,2.7835459323428773,0.4185124203070395,0.44375383864904455
27950.0,0.2967504274027858,0.33644497542643964,0.3489204048053023,0.38895155049965835,0.6465042395620907,0.6068770348109315,2.673670554529329,2.783544370617769,0.4183363808597482,0.44353881025496844
28050.0,0.2966580455798351,0.3361183360254563,0.3485201415940801,0.3889433519226624,0.6466575166660724,0.6068799686285817,2.6737754930968327,2.783439445158183,0.418108682141925,0.4432606872749629
28150.0,0.29642291833899975,0.3357341819493825,0.3480891505126456,0.38894197678168574,0.6469450463571451,0.6068757770594421,2.6743095001913106,2.783683369546697,0.4179257151067209,0.44303720687167375
28250.0,0.29633416579962635,0.33538249133197867,0.34765482221357513,0.38893153550703297,0.6471130225478745,0.6068843580758327,2.6745813399941034,2.7835043599442946,0.4178042020326546,0.4428887902936893
28350.0,0.29631675084713843,0.3353187388232877,0.34757650647293464,0.3889311159838634,0.64717858276604,0.6068833550844895,2.674533814605053,2.7836123056698256,0.4176226251590462,0.4426670151950335
28450.0,0.2963147619345121,0.3352654452986693,0.3475070886416901,0.38893022965425206,0.6472401673051914,0.606880601736331,2.6747537300887165,2.7836878619548884,0.41734752227359384,0.4423310172653075
28550.0,0.2964650745937284,0.3352875132006578,0.3474888510485499,0.38895913934719706,0.6471198907218662,0.6068593044026602,2.674534301726396,2.7837909039133977,0.4170658073870801,0.44198695417254735
28650.0,0.2965643354211561,0.33535687969010064,0.347548822174626,0.3889503201516621,0.6469816062266586,0.6068604935255437,2.6745642116187427,2.783771070916468,0.4169299368851876,0.44182101703470883
28750.0,0.2966157640135028,0.33524392775571565,0.3473842077889825,0.3889632687448893,0.6469148899168725,0.6068519355848616,2.6744547974862445,2.7838139801906756,0.4168114322538709,0.4416762906478176
28850.0,0.2966898526067847,0.335114824680977,0.34719124447572314,0.38897673091144425,0.6468247201136876,0.6068465564451968,2.6744501232602556,2.783922446984062,0.4166343398829626,0.4414600161796149
28950.0,0.29662578497700975,0.33499614818303003,0.3470554051906364,0.38896051890412203,0.6469127145867152,0.6068629753721935,2.674528374684042,2.7838505611410396,0.416357650251968,0.4411221166862426
29050.0,0.2965781584849033,0.33477423210839535,0.3467787123900643,0.388963909390162,0.6469636157103028,0.6068620701525033,2.6747265631389543,2.7837860535427104,0.4161825832437758,0.44090832625379783
29150.0,0.29649298931574036,0.3346486440727945,0.3466404212821544,0.3889815142991625,0.6470570477856679,0.6068519090254325,2.6748582234901153,2.7838351842409215,0.4160414319083783,0.4407359563441786
29250.0,0.2963302045705443,0.33440947769757945,0.3463772492517905,0.38899627575948886,0.6472653926361496,0.6068397661618539,2.674906948035676,2.7839557573076865,0.41584302075738555,0.44049366690202163
29350.0,0.29630910662847737,0.334329482082157,0.3462787429390278,0.3890061421888013,0.6473503458144527,0.60684269701204,2.6747509220988666,2.7840073856346024,0.4155063789552818,0.44008258934426037
29450.0,0.2962621153123954,0.3342314989824742,0.34616473385021324,0.38898369639692554,0.6474140097110453,0.6068364401888008,2.674820039662904,2.783977176536467,0.4152131663866433,0.4397245560934392
29550.0,0.2962149898587259,0.3340130873110088,0.3458924893674406,0.38897179060066733,0.6474741971506885,0.6068427464383733,2.674837928816913,2.7840182325583744,0.4150916430800743,0.4395761709191568
29650.0,0.29620342596071103,0.3338497790278434,0.3456814899917993,0.3889646426162583,0.647461468415905,0.6068510336919622,2.6750209479092657,2.783951084897296,0.4149543742909649,0.43940856220674934
29750.0,0.29617268625592724,0.333565581231176,0.3453176339376828,0.3889810354556136,0.6474884877819234,0.6068495176632843,2.6750414022783353,2.783934805428777,0.4148336563845445,0.4392611646266482
29850.0,0.29620452206361053,0.33341971840462603,0.34511592296894517,0.38897870361876213,0.6474456467120029,0.6068493517805225,2.675001417379809,2.7838918440805682,0.41475338594925426,0.4391631548270871
29950.0,0.29626918255115026,0.33350913665764487,0.34521312223397177,0.3889768060961067,0.6473466662214952,0.6068548629428197,2.6751019260986038,2.7838558467284003,0.41456939249034774,0.43893850298396536
30050.0,0.29629226310936974,0.33363598583806575,0.3453725844099417,0.38898677680640154,0.6473148980067218,0.6068516854680506,2.6750986101976597,2.7838799844049853,0.4143545105081571,0.43867614268285915
30150.0,0.2963155212064443,0.3335628218099725,0.34526911628536705,0.38898467022807576,0.6472926271102117,0.6068554940134787,2.6750720952979514,2.7838641627465885,0.4142040104821092,0.43849239325130646
30250.0,0.2963929411460104,0.33358956858752437,0.3452799372120002,0.38898456301008366,0.647209348451291,0.6068536577303368,2.6747482624304464,2.7841161916269495,0.41404622116688705,0.43829974738889693
30350.0,0.29651884518277416,0.33374361693375065,0.34544283091262895,0.38897790848577385,0.6470890580211524,0.606849527198459,2.674607755230953,2.7841556987823393,0.41392045335523164,0.4381461991462224
30450.0,0.29662845557766987,0.3337171208800015,0.3453735585464486,0.3889765920681839,0.647039834488194,0.6068427966240986,2.674517436749895,2.784267196060064,0.4137169535216075,0.43789775339969955
30550.0,0.296666828269051,0.3337722010761742,0.34543388967269867,0.38897008088690843,0.6470190828450787,0.6068433111845906,2.674466990344738,2.7841750373067864,0.41347571996568966,0.43760324706928894
30650.0,0.2966946079804793,0.3336709166415756,0.3452920422207773,0.3889769621654595,0.6470131480212719,0.6068320772568734,2.67421786831609,2.7842204951634937,0.4132668431973901,0.43734824932957767
30750.0,0.29667883157970765,0.3335433945500988,0.34512940005507886,0.38896855643061296,0.6470111541088095,0.6068384767975165,2.674119953990798,2.784226638086615,0.41306677472937364,0.43710401028630563
30850.0,0.2965860021872281,0.3332113966419517,0.3447222348991506,0.3889524826148008,0.6471103043661468,0.6068364072477532,2.674350044991146,2.7842651557822142,0.4128753846167049,0.4368703706041688
30950.0,0.2965546039044716,0.3331766822608312,0.3446864783156871,0.38894368731534074,0.6471681044231203,0.606841135989158,2.67451080102893,2.784212962088768,0.41267735295512775,0.43662862841533306
31050.0,0.2965258712534407,0.3331541557247813,0.34466590227291694,0.3889565813957592,0.6472290747479953,0.6068265112234844,2.674483736837981,2.7842963531998124,0.41254842555815574,0.43647124635355883
31150.0,0.29648669148238804,0.33305284085366393,0.34454505922749357,0.3889588718912124,0.6472360437867163,0.6068228949311552,2.6745338901923787,2.784221921812599,0.4123370234631035,0.436213192007075
31250.0,0.29644804777123357,0.3329283519904405,0.3443935904593341,0.3889537748079303,0.6472829669450577,0.6068253815878029,2.6745261252901535,2.7841959585525076,0.41214926181400585,0.4359840001150153
31350.0,0.29646740026222956,0.3328923977433389,0.3443402540945447,0.3889613070268797,0.6472626072533572,0.6068217919683716,2.674496079770198,2.784131892160979,0.41189539092019317,0.43567411927859323
31450.0,0.2965238775711539,0.332940102333,0.34438520154386587,0.3889669540231588,0.6471584369336427,0.6068252201837916,2.6743930926511728,2.7840873143662233,0.4116949953786059,0.4354295178413319
31550.0,0.2965380797342373,0.33277685495937115,0.3441661843158418,0.3889788892698632,0.6470878894488291,0.6068241894076393,2.674354148657961,2.7841729538154256,0.4115841227243566,0.435294189751687
31650.0,0.2965675690217811,0.3326233794228945,0.3439552055489587,0.3889672627545449,0.6470876117658207,0.6068140027171476,2.674378642056652,2.7841980270071436,0.41142209743173497,0.43509642914137575
31750.0,0.2966182697223849,0.33241363091546855,0.34366360157615194,0.388991287561451,0.6470337942112059,0.6068123838619396,2.674176224238416,2.7839898824547595,0.4112827257560549,0.4349263213171507
31850.0,0.2966631983471942,0.33212229358984197,0.3432665806661027,0.38898894498844905,0.6469938149508652,0.6068167404477238,2.674138325799169,2.7838521209249847,0.4111219912055083,0.4347301426291276
31950.0,0.29668415566103135,0.3319992066750186,0.34309822270798607,0.3889928464332342,0.646972551719821,0.6068179399705943,2.6740850221621657,2.7839092596237354,0.41088217333214627,0.4344374481416569
32050.0,0.2967107025976795,0.3320101018385311,0.3431041987427987,0.38899217432895294,0.6469548532027083,0.606820380019359,2.6739384585345674,2.783891161681427,0.4106151008635809,0.43411149890001344
32150.0,0.29670334116067354,0.3320337844385145,0.34313763804012165,0.38900252816615066,0.6469444185250848,0.6068175173400664,2.6738892215621686,2.7838700640201757,0.41037850151509164,0.43382274867698006
32250.0,0.29679978967461745,0.33211108747814383,0.3432089239306807,0.38900741600133526,0.6468887786425229,0.6068134321416535,2.6736666523213866,2.7839328196094892,0.4100157781589191,0.43338008902915415
32350.0,0.2967927583234663,0.3321292295380944,0.3432349776341203,0.3890037689571318,0.6468637754628915,0.606804117337964,2.673838005741026,2.784050824407811,0.4098251718142132,0.43314748432659755
32450.0,0.29684586069947,0.3320062119492117,0.34305660805627336,0.38901237083700924,0.6468685094450095,0.6068059535915841,2.673712498471023,2.784004788275602,0.4096775967803873,0.4329673958551915
32550.0,0.29685042414433943,0.3318504309324999,0.3428504330659218,0.3890144243873508,0.6468455654204175,0.6068130011366935,2.6737321412458614,2.783968248237218,0.40955157028806577,0.43281360578334827
32650.0,0.2968745715696315,0.3317167649509822,0.342667168585121,0.3890152450773905,0.6468319500168448,0.6068086735475334,2.6738190329431704,2.7839288655731584,0.40943990608801867,0.4326773438014
32750.0,0.2968347402265209,0.33164000722273906,0.3425788054215505,0.3890146055517652,0.6468932246343624,0.6068159750847463,2.673841281880911,2.7838683568057982,0.40932163148675577,0.4325330170915309
32850.0,0.29677729024357663,0.33136935129549105,0.34224114191180705,0.3890260875545684,0.646953821801467,0.6068128824084661,2.6739060035978746,2.7838416941708783,0.40912764891927,0.43229631046358546
32950.0,0.29669469025556217,0.331176264327065,0.34201333046382304,0.3890060414975302,0.6469964492731631,0.6068164850839288,2.6740249714455713,2.7838000198728916,0.4089071981551281,0.43202731227109925
33050.0,0.2966639254277783,0.33107069289727004,0.3418842483876817,0.3890139923963586,0.6470294393513056,0.6068191582705685,2.674200699297211,2.7837555710304347,0.4087222153745579,0.4318015978503747
33150.0,0.29659862525789565,0.33090815064470097,0.34169114433769693,0.3890143647270628,0.6470936020029563,0.6068224186299227,2.6741974004520275,2.7836661402421052,0.4085109712198687,0.43154384518107614
33250.0,0.29660411637235623,0.33086620146351053,0.34163428534930185,0.38900674102830407,0.6470933205016389,0.6068289675498653,2.6742181800564593,2.7835291343847435,0.40836179148876683,0.43136182496867
33350.0,0.2966564489411225,0.3306629092633513,0.34135065393605174,0.38899794976952334,0.647063656262181,0.6068300800575867,2.674118898751859,2.7835938390250132,0.4082401862059172,0.4312134516809747
33450.0,0.2967380343187489,0.33052824509674505,0.3411480256269724,0.38899146131573736,0.646916385160384,0.6068258049086896,2.674041135813017,2.783738868078503,0.4081391566997764,0.4310901848739466
33550.0,0.2967344053807673,0.33049690019689365,0.34110796999624765,0.38899707198886263,0.6469026258531791,0.6068284104795852,2.67414564580467,2.783811510944165,0.40786442833903835,0.43075499386570737
33650.0,0.2967547769154553,0.3304711667433275,0.3410677464035159,0.3889928023057332,0.6468957831862351,0.6068321892365919,2.674210895262156,2.7839906936389194,0.40755864434954114,0.43038192447554136
33750.0,0.2967885158664271,0.3305205891369796,0.34112209787915326,0.38898908854457387,0.6468312050013333,0.6068463156647375,2.6740831865159107,2.783851796314354,0.407334273559105,0.4301081906865083
33850.0,0.2966963127182459,0.3303875437271435,0.3409762163299399,0.388988834752595,0.6469661162151783,0.6068399751853873,2.6741896095891775,2.783923449986174,0.4072488504588067,0.4300039757550439
33950.0,0.2966141924989402,0.33022164027599643,0.3407839810059284,0.38899091725737595,0.6470354334187505,0.6068321993461331,2.6742600558709024,2.783944608592366,0.4071309041541763,0.4298600846164645
34050.0,0.296535262695297,0.3300243581647782,0.3405495024551866,0.3889835986334619,0.6470984699421457,0.6068388593580385,2.674406445770746,2.783942154085119,0.4070394333608194,0.4297484941476588
34150.0,0.2965836363284397,0.33010267769571877,0.3406372335540065,0.3889846478069582,0.6470211706831425,0.6068507510761199,2.6743938464412293,2.7838548052082412,0.40694168525770785,0.4296292468827366
34250.0,0.29661188496015484,0.33001805253554745,0.340517133773528,0.3889690430195266,0.6470035911360253,0.6068596537327542,2.6745418991399195,2.783829278859031,0.4067793578263901,0.42943121928223327
34350.0,0.29661554621984554,0.32997120334962243,0.34045440987612374,0.3889712009546476,0.6470163896247563,0.6068615178597587,2.674616313736789,2.7836961840138645,0.4066113093470393,0.42922621618797363
34450.0,0.29659036598084954,0.3298914114890356,0.34035745436303694,0.3889526851406786,0.6470549476067459,0.6068677251749028,2.674655467677104,2.7835319337412217,0.40648257318475983,0.42906917295864444
34550.0,0.2965243640657893,0.3296443391899983,0.3400534742290354,0.38895532841822955,0.6470990709386125,0.6068712917137156,2.67465966896226,2.7835017699729385,0.40632229884772364,0.42887365994803217
34650.0,0.2965103988452032,0.3296148719651389,0.34001913494569014,0.3889424531773108,0.6471270670399121,0.6068748376670398,2.6745570680213153,2.7834025178418433,0.40617547602869475,0.42869455903144915
34750.0,0.29643877420064063,0.32957274104134554,0.33998627347699567,0.3889551400482442,0.6472147564098875,0.6068665649909528,2.67467663366851,2.783344117922263,0.4060736920246173,0.428570400156128
34850.0,0.29640609697200454,0.32961568997109364,0.3400529906279502,0.3889642929883577,0.647253450403145,0.6068689564144678,2.6748069817366495,2.783286060438021,0.4059595298928669,0.4284311437814186
34950.0,0.29638753510342214,0.32959714319878686,0.34003444860018717,0.38894944058799463,0.6472741838574005,0.6068744814168585,2.674896525627832,2.7832683895659494,0.40587098839481156,0.42832314099086244
35050.0,0.29638675027458644,0.3295909837870391,0.3400266000338099,0.3889538587593432,0.6472668397477963,0.6068688482497112,2.6748001308371205,2.7833991697257314,0.40574487999928843,0.42816931599314506
35150.0,0.2963528412517826,0.3294897387083539,0.3399041921947049,0.3889421165931453,0.6472953827771613,0.6068760490455649,2.6748237646259425,2.783384118093275,0.40564431314192617,0.4280466477035434
35250.0,0.2964565520068343,0.32950374142363204,0.33989000095462557,0.38894799708948313,0.6471980936711015,0.6068661881932609,2.6745040188646385,2.783510981502259,0.40552525730710837,0.42790142891859223
35350.0,0.2964552052301893,0.3295293599978858,0.33992409435344756,0.3889449254461671,0.6472416621877741,0.6068682639812352,2.6744576301572414,2.7834645900515196,0.4053318589740641,0.4276655347124344
35450.0,0.29650200279868344,0.329647601375534,0.34006478949968705,0.38893378839604675,0.6471986685848071,0.606887534907355,2.6742930405274565,2.7833338398050413,0.40511476338144303,0.42740074225477276
35550.0,0.29651967526908085,0.32963685523313224,0.34004511179326263,0.38893118235668583,0.6472220190711936,0.6068976962673521,2.6743009507179374,2.783282581382938,0.4050406352934762,0.4273103293661125
35650.0,0.29661937529915455,0.3296961754016934,0.34009174114820556,0.38893813798609483,0.647135003225716,0.6068963002440504,2.6742358869201617,2.7832736756501477,0.4048989884150166,0.42713756692786964
35750.0,0.29672810817003586,0.3297235740260113,0.3400935775807465,0.3889398095927022,0.6470423204945317,0.6069010657044739,2.6741627953506746,2.783248040419727,0.40475790609680173,0.4269654957827562
35850.0,0.29680181145521156,0.32965663221737623,0.3399824330283423,0.38893217776351463,0.6469861370673066,0.6069127778862695,2.673992488159283,2.783122140314703,0.4045321228189078,0.426690124696585
35950.0,0.2968003870273181,0.32945496849893663,0.3397178369614453,0.3889201001553935,0.647000083446914,0.6069091263108297,2.67408181055789,2.783124883702692,0.404398555080941,0.42652722532223514
36050.0,0.2967215201883136,0.3292835377117086,0.3395173146476327,0.3889133761725399,0.6470946714376856,0.6069096557654617,2.674162324567892,2.7829972473045537,0.4041931234763023,0.4262766854360564
36150.0,0.2966918869630158,0.32909128421064726,0.33927395191704574,0.3889101660122707,0.6471519460042598,0.6069054797931088,2.6743115374797704,2.783171816570333,0.4040248411308488,0.42607145626069537
36250.0,0.2966458895744776,0.3288913653070058,0.3390256576800861,0.3889103420037272,0.647206146037351,0.6069079473669885,2.6744295844324815,2.783174405731485,0.40379178461783355,0.4257872379593195
36350.0,0.2966634186793744,0.3288328075299132,0.3389431868829397,0.38888644786201215,0.6471846716734062,0.606912602129259,2.6743929322394195,2.7830614438691863,0.4035661860595957,0.42551212188248827
36450.0,0.29671709985231876,0.3288668248179897,0.3389710240929148,0.3888983992247462,0.6471084469561876,0.6069070807385446,2.674197365298838,2.78301493502913,0.4033891049558222,0.42529617741545195
36550.0,0.2968024158350524,0.32905731506171065,0.3391945691043747,0.3888840440275607,0.6470222428934912,0.6069119859921945,2.67393174255474,2.7828592492662185,0.40326568081559133,0.4251456683485884
36650.0,0.2969113991590558,0.3291598630831528,0.33929509460215473,0.38887975460675306,0.6468748465253334,0.6069155002592215,2.6737330417722336,2.7829445114387443,0.4031485391284171,0.4250028223184421
36750.0,0.29695013399196524,0.32927851041887296,0.3394388572959011,0.38888554349078924,0.6468338276509481,0.6069165464885509,2.6736088930490074,2.782904148509038,0.4030026644143175,0.42482494100867674
36850.0,0.29701593207564714,0.3293320776225564,0.3394885805087279,0.3888701989365035,0.6467140647472255,0.6069146020460972,2.67352612195593,2.7829264109970726,0.40288060108226587,0.4246760978079938
36950.0,0.297041927860611,0.3295007748802872,0.33970212680075684,0.38886501353369485,0.646705366566534,0.6069210576168638,2.6735439223834616,2.7829296186871773,0.40270119345912053,0.42445733306421457
37050.0,0.2970786483666777,0.32975353431458154,0.34002278418392273,0.3888723686789641,0.6466678362257428,0.6069196512914832,2.673572424247682,2.7829328010977314,0.4024997468472606,0.4242116998272253
37150.0,0.29709890402450845,0.32996083659827835,0.34028887255003465,0.38886956559510377,0.6466509649807543,0.6069190600522394,2.673635765858086,2.7829413556766744,0.4022937617829171,0.4239605383846754
37250.0,0.29714974465448324,0.3299660705082816,0.34027977291947537,0.3888668041131135,0.646617003570374,0.606921156479041,2.6737390362262623,2.783025021928197,0.4021514364428244,0.4237870018271683
37350.0,0.2971619025631196,0.3299873625168464,0.3403039356451606,0.38886921551784304,0.6465944686889238,0.6069200289149086,2.673761432420978,2.7829476081093354,0.40194751538984974,0.4235383667660818
37450.0,0.29723916737632644,0.32986359142904886,0.3401169818456188,0.38887048484729575,0.6465522949987981,0.6069207764812891,2.673540733211794,2.7829133300735633,0.4018403757642833,0.42340773679137755
37550.0,0.29727175820103324,0.32968754535938893,0.3398753641805864,0.38885051643849466,0.6464975633138931,0.606934302681706,2.673446371731329,2.7828472750442375,0.40176164402329917,0.423311744128603
37650.0,0.29717330965160643,0.32946181862682594,0.3396096357333235,0.3888395076544432,0.6465807017077901,0.6069395235186515,2.6736101358294353,2.782858598664159,0.4016326898316555,0.423154520223387
37750.0,0.29709928438664607,0.3292531237296085,0.3393586160945396,0.3888387193298554,0.646654658154751,0.6069349156313938,2.673513449301743,2.7828698600078545,0.4014874972774667,0.42297750086189423
37850.0,0.297032197266735,0.32920277489880106,0.3393135278688789,0.38883807185165054,0.6467134289714935,0.6069366727431442,2.6737263650615195,2.782844074594435,0.4013762281939386,0.42284184309169986
37950.0,0.29696592104864195,0.32916936426511145,0.339290446418859,0.38884854489490994,0.6467919158915446,0.6069320966509653,2.6737985090684613,2.7829396293306345,0.40119894750885826,0.4226257083716645
38050.0,0.2969662969880631,0.3290955771853341,0.3391933509616193,0.38884881437603874,0.6467914115266352,0.606928333026748,2.6738728994252345,2.7830110318604895,0.40096765542595925,0.42234373123105184
38150.0,0.29690386853745043,0.32901377646906943,0.3391054618190068,0.38885357620275013,0.6468126654609314,0.6069314041571857,2.6738866234012666,2.7828383050997316,0.4008252576206542,0.42217013219944266
38250.0,0.29683617619596653,0.3288937421278964,0.33896897713507435,0.38884706914895173,0.6468779901179055,0.6069315834880342,2.6739316397522743,2.7829723376585784,0.40069434060893155,0.4220105320093992
38350.0,0.29671535557452267,0.32881840031986853,0.3389079286684058,0.3888606811928226,0.6470535318505383,0.6069244609006492,2.674023363692381,2.7829075075006493,0.4005693502495085,0.4218581591633752
38450.0,0.29660754521456484,0.3287064057612311,0.33879461907589764,0.3888538833485465,0.6471696444825881,0.6069332397077007,2.6742862446988283,2.7828716320720335,0.4004340115470582,0.4216931733116884
38550.0,0.2965727837971341,0.3286785733734498,0.338768964383149,0.3888444278862062,0.6471806178828047,0.6069391196078128,2.6742961518629067,2.7827814631085603,0.40034767765014173,0.42158792851936616
38650.0,0.296519433454182,0.32869643660349457,0.33880920902184997,0.3888344155167302,0.6472306020542805,0.6069359136891881,2.67437069113862,2.7828237041618413,0.4002346976333565,0.42145020248957293
38750.0,0.296460516952925,0.32871228446628603,0.33884855425619953,0.3888448292377179,0.6473231658537842,0.6069304017961038,2.6745274249223905,2.7828141203172865,0.4000846426523297,0.4212672836779968
38850.0,0.29640300635357275,0.32866464752398533,0.33880402046325786,0.3888450611798337,0.6473702092610228,0.6069328974801373,2.6745417916732124,2.7826861855565066,0.39992992862387855,0.4210786886725999
38950.0,0.29642086673646195,0.3285385102499254,0.3386326267827282,0.3888519917811012,0.6472847937151808,0.6069294754948735,2.6745535077700633,2.7826667308179243,0.3997971221108624,0.42091680135595005
39050.0,0.29644270617944163,0.32861021432866616,0.3387200026041367,0.3888612961341726,0.6472656270005888,0.6069212056029505,2.6745088321599697,2.7829162454581016,0.39967540122182477,0.420768429226215
39150.0,0.29645630323569494,0.32863553809069895,0.33874901190227164,0.38885803563340693,0.6472795075476999,0.6069234502311773,2.67447460058122,2.7829269604602254,0.3995278117662835,0.420588527245137
39250.0,0.2964821007475283,0.3286078597798296,0.33870452690426717,0.3888570676797772,0.6472617258159029,0.6069297597513651,2.6743641238189912,2.782825516952392,0.39946475721452074,0.42051166874683443
39350.0,0.2965233570522576,0.32863912541469764,0.33873265261432167,0.38885237026990876,0.6472163350359582,0.6069327336027249,2.6743685456234494,2.7828008255104093,0.3993390026697602,0.4203583855630615
39450.0,0.29646640541794933,0.3286812412505843,0.338805903940841,0.38883337901588727,0.6472890421028618,0.606939494562896,2.674565588360136,2.782745845331203,0.3992397806703047,0.42023744463956314
39550.0,0.2964274835176525,0.32868273019363153,0.3388200934346535,0.3888235894172513,0.6472974134661575,0.6069472326869307,2.674448133466781,2.782615293233461,0.3991408519794478,0.42011686257704917
39650.0,0.2963793554289391,0.32876638020026877,0.33894515941411524,0.3888381416780172,0.6473950215631383,0.6069410607551086,2.6744926684269927,2.7825963641753324,0.3990370318081641,0.4199903198430846
39750.0,0.2963287365610007,0.32880400505137336,0.3390105180054905,0.38883431921441475,0.6474591834167694,0.6069452340821822,2.6746703062127684,2.782575011840062,0.39896454922341806,0.41990197426472975
39850.0,0.29633433641376494,0.32887187922377137,0.3390979641069163,0.3888284942470481,0.6473769792476977,0.6069521467466519,2.6746688921330968,2.7826641792007876,0.39888706361439125,0.4198075315381614
39950.0,0.2963342609003263,0.32874620904616136,0.3389328213205666,0.3888267659915697,0.6473485019148457,0.6069505143801374,2.6746349414076325,2.782612726535706,0.39879431794174014,0.41969449029036365
40050.0,0.2962959009423896,0.3286226919942977,0.3387825406106117,0.38882365029039434,0.647429777034281,0.6069523857082442,2.674735985479675,2.782569023636617,0.39870182975309904,0.4195817640522558
40150.0,0.29625033896838,0.32851671988031933,0.33865758245264316,0.3888241417284424,0.6474924659410725,0.6069495155787126,2.6748290573774,2.7825927819752954,0.39858913657725437,0.4194444132122116
40250.0,0.29627686144556475,0.32850468863112964,0.3386334343180215,0.38882664250412136,0.6474191945541723,0.6069625599364215,2.6748744668561604,2.7824847540427267,0.3984615381702088,0.4192888979371344
40350.0,0.2962996939244746,0.3285552983981369,0.3386927740898593,0.388819899375376,0.6473688384426656,0.6069695918316991,2.6748998209606127,2.7824317859372765,0.3982887877065372,0.4190783555012346
40450.0,0.2963032816386364,0.32867430517217944,0.3388480554255787,0.38881731455961527,0.6473622407357047,0.6069728807693477,2.67493493473574,2.78243099034128,0.3981724355177866,0.41893655169945976
40550.0,0.296265740412454,0.32856527989488693,0.33871656373222303,0.38881599738904,0.6474291632758749,0.6069773865009711,2.675098103424026,2.7824006089908413,0.39806152349711454,0.41880137982124016
40650.0,0.29622801781512115,0.3284047035399351,0.3385173761963052,0.38880907469996356,0.6474726328995594,0.6069737521832397,2.6751620793703155,2.782513049335681,0.39797105319463777,0.41869112214838444
40750.0,0.29618584981232987,0.32828240377541595,0.33836989216381447,0.38880869944150565,0.6475411646339967,0.6069669455964484,2.6750858709173793,2.782612663522896,0.3978658167343751,0.41856287013297633
40850.0,0.29611872439262815,0.32822461892852484,0.33831504292552095,0.38879776000260446,0.6475459597072286,0.6069697192235408,2.6751642598942813,2.7825967467538084,0.3977260215671906,0.41839250367369013
40950.0,0.2961299897007265,0.32834104636925115,0.33846452132221605,0.3887910874930767,0.6475167883568169,0.6069700373617462,2.6751543538701217,2.7825979973289856,0.3976314971670523,0.4182773096084791
41050.0,0.29620778693823374,0.32840406251997023,0.33852289198851593,0.38878205909775815,0.6474305132639888,0.6069757131373383,2.675051925561766,2.7825480912405167,0.3974432590413504,0.41804791309862754
41150.0,0.29623702812074215,0.32839469967956075,0.33850139645518945,0.38879656329083934,0.6473983621297174,0.6069672668951156,2.6749670092332076,2.782683096603566,0.3973347698735372,0.41791570492989993
41250.0,0.29623689212648757,0.3283581626104869,0.3384534190483153,0.38879747504204326,0.6474783641608688,0.6069639523890551,2.6749237108896198,2.7826211021820035,0.39719720950342163,0.4177480720567047
41350.0,0.2962156907045521,0.3283645832708963,0.3384685209346045,0.38879874592001573,0.6474909917535244,0.6069582355928737,2.6751030971947656,2.782745610103495,0.39706998985063835,0.4175930428454184
41450.0,0.29618726554742447,0.3282830145382716,0.338370249935395,0.3887821209466078,0.6475358857446141,0.6069720875250516,2.6750452072701996,2.782649997714936,0.3969822034820186,0.4174860681351093
41550.0,0.2962198718691155,0.3284654545455276,0.33859978052954287,0.3887707109329541,0.647547110779524,0.6069680633438646,2.6748480096978047,2.78273292343468,0.3968752281515583,0.4173557115808029
41650.0,0.29617113614528806,0.32847683577567244,0.3386300556595075,0.38877005845058593,0.6475597224556432,0.6069712611942313,2.67493986005538,2.7826473988876166,0.39673474851989815,0.4171845302113648
41750.0,0.2961349542772436,0.32844240839849426,0.33859617969374445,0.38876946396056455,0.6475531125002993,0.6069691743910548,2.675031275097429,2.7826101823977374,0.39663339827215877,0.41706103162417263
41850.0,0.2961785485269631,0.32852165304290953,0.33868662874792127,0.3887673288332385,0.6475001792071875,0.6069694869895804,2.6749979992752726,2.782477569414044,0.3964939548203176,0.41689111754670627
41950.0,0.2962160103251814,0.32856862463286324,0.3387365891295633,0.38876163873377073,0.6474389168315413,0.6069664608710386,2.675177025384875,2.782445698968059,0.39629782520996887,0.4166521350329456
42050.0,0.2962145721351579,0.3284683563369539,0.3386052599432327,0.3887602915606966,0.6474545195120214,0.6069712967587199,2.6751530776925394,2.7824900800087837,0.39612184158628433,0.41643770479205133
42150.0,0.2962143716341219,0.3283012707480099,0.3383857247552319,0.3887660579791793,0.6474876040900572,0.606961400678535,2.675221764353856,2.7825888077949545,0.39597985041416445,0.41626469635896135
42250.0,0.29623473494793745,0.32824498705291166,0.33830535200018924,0.388764086148078,0.6474568649262739,0.6069645688859656,2.675254622901008,2.7826042400663815,0.39581027955959486,0.4160580872597486
42350.0,0.29627151995441237,0.32832740111244446,0.3384021066192545,0.3887684321654996,0.6474158815612383,0.6069552076692624,2.675263708829741,2.782711680045901,0.39566964738371435,0.41588674074714843
42450.0,0.29628630353565777,0.32822197355341604,0.33825889841614004,0.3887804850227594,0.6473774469388238,0.6069557843160576,2.675272761576849,2.78263959416832,0.3955575814914794,0.4157502014121902
42550.0,0.29628546681298346,0.3281268851919698,0.3381341881110798,0.38877033260505983,0.6473699795539472,0.6069554182040606,2.6751478250111287,2.7826548003096114,0.3954412593148279,0.41560847812858137
42650.0,0.296326210116918,0.32805233438370385,0.338023402010408,0.3887681217006878,0.6473187029612436,0.6069480199761081,2.675093796767882,2.782775434227725,0.3953392425390815,0.4154841856403897
42750.0,0.29639106341657384,0.3280129257255462,0.3379512253083661,0.3887734517150056,0.647218544595448,0.6069364459311125,2.675021312730087,2.782818310170837,0.395219093331058,0.41533780329267717
42850.0,0.2964329945955215,0.32797576009504836,0.33788920068061395,0.38877070944081216,0.6471965648409607,0.6069449954493712,2.6750915078112483,2.7827839921225976,0.39514077668487274,0.41524238822365345
42950.0,0.29646747801288803,0.3278360423917231,0.3376947340536427,0.38877244597753347,0.6471318479197228,0.6069381388093644,2.675084549154982,2.782812682677224,0.39506724120338144,0.41515279893831475
43050.0,0.2964644658000222,0.327720316156828,0.3375435834118241,0.38876917251236154,0.6471261991591369,0.6069382825021724,2.675112471549732,2.7830108064844334,0.3949755585409132,0.41504110174478726
43150.0,0.29643851150570966,0.32756121969794205,0.33734264227264366,0.3887587631026223,0.6472250932770968,0.606940974716716,2.675091602214122,2.7829901772761123,0.3949115365369758,0.41496310428554495
43250.0,0.2964010586959358,0.3274575945045007,0.3372182200443354,0.3887703299452178,0.647281681348408,0.606940879979677,2.67513787723031,2.7830690633372406,0.3948294103617326,0.4148630515026108
43350.0,0.2963562020465584,0.32754702249166756,0.3373498517744161,0.38878099550549455,0.647313556780697,0.6069391709534038,2.6752070064846896,2.7830276341509723,0.3947247775348141,0.4147355806437182
43450.0,0.29637039959876466,0.327674956983749,0.33751353216188695,0.3887667680832052,0.6473215806310556,0.6069464454213024,2.6751469367368306,2.7828506179396393,0.39462048649411136,0.4146085276852302
43550.0,0.29633027626430036,0.32759337001916167,0.3374189137706895,0.3887786474547631,0.6473438038162154,0.6069461091593998,2.6752937895057043,2.7828443222428194,0.3945300750174303,0.41449838478126405
43650.0,0.29629151187088354,0.3274420160184328,0.33723217446480547,0.3887819614484874,0.6473922705092663,0.6069485235160941,2.67538270060883,2.7829113608076543,0.39444892346121857,0.41439952365272265
43750.0,0.29631374764378904,0.32753404018938626,0.3373461321322882,0.38878374739487337,0.647344060707184,0.6069408699229966,2.675322641388484,2.7829369507930664,0.3943634873336909,0.41429544392671114
43850.0,0.2962880255081458,0.32745957372720336,0.3372563460246214,0.38878763231120544,0.6474148822147725,0.6069371280016651,2.675328982611141,2.7829966342272723,0.39429171869834856,0.4142080149533384
43950.0,0.2962427727869235,0.3274116044441334,0.3372075229649708,0.3887852938260834,0.6474357807558418,0.6069374985779853,2.6754831874650016,2.7829218133105833,0.39419776767865283,0.414093564351095
44050.0,0.29619712550870614,0.3273320435121173,0.3371173034560465,0.3887762593882131,0.6474822364986039,0.6069385485006252,2.6755095681615586,2.782935859141169,0.39409964010236986,0.4139740272013945
44150.0,0.29618552447265756,0.32733223510833537,0.33712120130811984,0.3887763091522318,0.647488165613463,0.6069436705850613,2.675501861518869,2.7828320669064994,0.3939973757886938,0.41384945218159264
44250.0,0.2960762312365854,0.3272185266071955,0.3370061051522444,0.3887806425732558,0.6475837834173241,0.6069442498474847,2.675688530981104,2.782719702485566,0.39395301578306197,0.41379541473560977
44350.0,0.2960213254984253,0.3271513741689675,0.3369351037511379,0.3887764087710679,0.6476316204820637,0.6069455029199129,2.675691735114335,2.7827341062506687,0.3938821687971563,0.41370911256007836
44450.0,0.29612837418058097,0.3271969703129316,0.3369613862402418,0.3887838917208068,0.647443702053947,0.6069467503543464,2.6755216892492246,2.7827484438806733,0.39375856708663737,0.41355854894838534
44550.0,0.29616668068749763,0.32723256185360855,0.33699612450581484,0.38878272682816295,0.6473746941707256,0.6069464209557824,2.6755566637851174,2.7827313024729685,0.3936003578348505,0.41336583176964165
44650.0,0.29622421543270616,0.3272183661236773,0.3369593849122682,0.388781348146531,0.6473433965644666,0.6069384784215599,2.675394405644312,2.7826560058221617,0.39341241986211295,0.4131369060956992
44750.0,0.2962066978158087,0.3272032300467336,0.33694499731931,0.38878172094587365,0.6473681035060668,0.6069381689794878,2.6754205748211954,2.782654783199143,0.3933340799495629,0.413041482355117
44850.0,0.2961279363231807,0.3269725863407979,0.33666661920347757,0.388774595886213,0.6474586965730977,0.6069445497313563,2.6754823050280203,2.782669174171821,0.39325593467045955,0.41294629654378745
44950.0,0.29606439719189215,0.32682887409426975,0.33649770969215986,0.3887798064667107,0.6475241930101666,0.6069402237992718,2.675579355701189,2.7826834963679903,0.39317798322368236,0.41285134767968296
45050.0,0.2960392020143463,0.32668677760116693,0.33631887278559625,0.3887763196079459,0.647538345430734,0.6069379148076859,2.675545013544861,2.7826666841288668,0.39309591054505555,0.4127513798583903
45150.0,0.29607291016587395,0.32651008193284986,0.3360760502024709,0.38879016141433503,0.6474995016721669,0.6069325153374464,2.675568400920577,2.7827739695941474,0.39303987899833726,0.4126831317214834
45250.0,0.29610243351708,0.32659340229668066,0.3361762781988409,0.38878682805196335,0.647473646991227,0.606935758325806,2.675622616248049,2.7827327287895423,0.39294528393486106,0.41256791303492535
45350.0,0.29619168920446554,0.3266224419714514,0.33618639284107554,0.3887997864579065,0.6474035853674674,0.6069354589755693,2.675546503631825,2.7826387452014574,0.3927868338553973,0.41237492045091234
45450.0,0.29623512977743255,0.3263994441902775,0.3358796572914573,0.3888096455532955,0.6473545136520653,0.6069268002904454,2.675494928524354,2.782712381823266,0.39268448302347153,0.41225025874807675
45550.0,0.29628365608088375,0.3263445727885704,0.33579228946812906,0.3887994699584398,0.6473183903756232,0.6069333274791124,2.6754391940675823,2.782794477891317,0.3925952003521591,0.41214151505209284
45650.0,0.29630283606179225,0.32638659049189883,0.3358414847413609,0.3888101635473066,0.6472894350616634,0.6069244923441118,2.6753902731967028,2.782799546249727,0.39249347488141917,0.4120176177433384
45750.0,0.2963931017027315,0.326528925878646,0.33600018490536204,0.3888180564520175,0.6471886953290636,0.6069242202356462,2.675251948472322,2.7827171651496077,0.3923962985369075,0.41189926242544217
45850.0,0.2964406239133048,0.3266303736071351,0.3361185806537675,0.3888279031469498,0.6471001722972235,0.6069250398028623,2.6751360408499134,2.7826198781339,0.39229101497118396,0.4117710344553829
45950.0,0.2965074462567052,0.32667567983151513,0.3361571246693125,0.3888337441104729,0.6470316206393769,0.6069245500642212,2.674970589234645,2.782636172156818,0.3921777076621753,0.4116330358590742
46050.0,0.29652696004155993,0.32666639152250315,0.33613878427365673,0.3888324282661575,0.6470304662222317,0.6069216737964657,2.6749404805475394,2.782658918508017,0.39209404198719167,0.4115311393839319
46150.0,0.29649673834363977,0.3267263237106719,0.3362270505403106,0.38882270068836555,0.6470195662065827,0.606927043834392,2.6749690091934504,2.782534223669676,0.3920147679910625,0.41143459243865016
46250.0,0.29653167604809577,0.3268077817064702,0.3363231291991022,0.3888119278218458,0.6470069836327863,0.6069362824587801,2.674889310569239,2.7825462832746104,0.3919066152434997,0.4113028757884399
46350.0,0.2965111044863293,0.32679931584304983,0.33631846798373344,0.38881128764989836,0.6470645725011324,0.6069377143966908,2.675051579057454,2.782493560660553,0.3918236770705257,0.41120186847348933
46450.0,0.29654339625325454,0.32681543434116783,0.336329503454512,0.3888224831515615,0.6470416137435148,0.6069316053475925,2.6750882885652443,2.7825121068716343,0.3917203160567935,0.4110759902854381
46550.0,0.296568264955013,0.3268989644930411,0.3364314700621357,0.3888167194102259,0.6469841679018711,0.6069354041803834,2.6750410725878124,2.7824081320262684,0.3915638665621827,0.41088546114181
46650.0,0.2965997643082035,0.32701858011600327,0.3365787793698832,0.38881050046694643,0.6469439025958716,0.6069430451651842,2.675075504050268,2.7822938836907176,0.39142046685954385,0.4107108274519652
46750.0,0.2966599044626614,0.32715129661296755,0.3367343055744923,0.38882122939733854,0.6468871254090822,0.6069386751085751,2.675019953381141,2.7823041789243503,0.39132659490721977,0.4105965107422005
46850.0,0.29670892047693764,0.3272647894171606,0.33686806251265927,0.3888275035640031,0.6468256814155515,0.6069326161661651,2.6748237742155543,2.7823635229798205,0.39125332912994604,0.4105072889668376
46950.0,0.2966931993213651,0.3272949969867052,0.33691270482438357,0.38882732955114324,0.6468473514941109,0.6069363804818001,2.674913822474247,2.7823459423318595,0.3911275570911161,0.41035412773957075
47050.0,0.29668233884703893,0.3273533401078004,0.3369927976468968,0.3888278619384565,0.6468323733820749,0.6069397037257657,2.6748504755498783,2.782224300372488,0.3910588034018046,0.41027040259759845
47150.0,0.296670096185453,0.3273620671670419,0.337008115189827,0.38880987245459103,0.646856270280588,0.6069413161969206,2.6748022414146853,2.7821413467163127,0.390957974155292,0.4101476184846292
47250.0,0.2966742162160271,0.32739555250602315,0.3370508296257362,0.388801302864894,0.6468807009375465,0.6069437683858755,2.6748833018393015,2.782149741971558,0.3908414263729016,0.41000569500630146
47350.0,0.29666258682601737,0.3272712235778981,0.33689108084277497,0.38879392465097845,0.6468889780574857,0.6069455766509894,2.6748837697759926,2.7821454366722644,0.39068937742320614,0.4098205436260934
47450.0,0.2966183744458197,0.3272152443702147,0.3368314034893103,0.38879212862385937,0.6469526458873365,0.6069467450633493,2.674974854389346,2.7821200732343008,0.3906096544784026,0.409723465568881
47550.0,0.2966109066223086,0.32718988020882245,0.336800414764584,0.3888131545291018,0.6469695695148365,0.6069382347374606,2.674996159401928,2.7822062650572623,0.3905539720319676,0.4096556619816192
47650.0,0.2965824963267823,0.3271130855102336,0.33670841353931835,0.3887979524056415,0.6470271347925542,0.6069471784432852,2.6749187432728676,2.78214730380845,0.3904389521942788,0.4095156056162969
47750.0,0.2965901072816399,0.32718256589449607,0.3367973386013937,0.3887891596389023,0.6470285439048398,0.6069585977257228,2.6749966175960043,2.782130474878386,0.39033225367618046,0.40938568354029803
47850.0,0.2966006759218505,0.32713395349294044,0.33673012644385447,0.3887931418167324,0.6469825082025455,0.6069559674824139,2.6750031135796832,2.7821889432780136,0.3902377235830203,0.4092705797505302
47950.0,0.2966226842149964,0.32717701978389196,0.3367798109626877,0.38878949298895393,0.6469310337636337,0.6069602302350521,2.6748782016615946,2.7822304879943114,0.3901591724203758,0.4091749335263599
48050.0,0.2966387234889194,0.3271725628720205,0.3367689123924237,0.38879078076103835,0.6469407504526443,0.6069578156542211,2.674899487640413,2.7821802903226955,0.39011605570723235,0.40912243370583745
48150.0,0.29664079058982656,0.3271596256923341,0.3367512595816936,0.3887746798449117,0.6468879151004132,0.6069707794230851,2.674885373381691,2.7821240794261795,0.39003391166899454,0.40902241411102636
48250.0,0.29662860236211175,0.32719027208404977,0.33679536828237316,0.3887724320600572,0.6469208928312367,0.6069733269776997,2.6749977426993596,2.7821199025360177,0.38992473125040295,0.4088894761497104
48350.0,0.29663215501702145,0.3271760873137323,0.33677560889269864,0.3887711013063141,0.646977311741226,0.6069777253831561,2.675043466476708,2.7821054061946824,0.3898431033750592,0.4087900872274075
48450.0,0.29665782929951373,0.32733772118159077,0.3369799729159578,0.3887637938213191,0.6469410332088087,0.6069806608738928,2.6749610360523923,2.7820806480204405,0.3897539533102296,0.40868154046315996
48550.0,0.29663044128118904,0.32737077496565886,0.33703202269506366,0.38876229034125537,0.6469716380713065,0.6069850260550965,2.6749675154052115,2.7820374589275825,0.38965734829705795,0.40856391800897496
48650.0,0.29657649096152305,0.32739173348542877,0.33707652399294197,0.388766573453963,0.6469963618425111,0.6069782738278966,2.675017134475306,2.7821547612076047,0.38959568284079543,0.40848883726580587
48750.0,0.2965297871549406,0.3273457672747473,0.3370307895981151,0.3887633248142961,0.6470170868289883,0.6069813952534507,2.675043985878946,2.782125951576168,0.38949958212783836,0.4083718309577707
48850.0,0.29656263838331826,0.3274325014010544,0.3371344583494858,0.3887719535885762,0.6470248306073572,0.6069877791652367,2.6750441134944087,2.7820706504982398,0.3893961362897379,0.40824588312595267
48950.0,0.2965635887462412,0.32733481676649573,0.33700577414429,0.388773688166811,0.6470080284365998,0.60698657841517,2.675060587078923,2.7819828897106307,0.3893350022965002,0.40817145170356006
49050.0,0.29655100183205063,0.32731935607382734,0.3369894102641,0.3887708048888958,0.6470412427881185,0.6069870135165641,2.675148346688215,2.7819484906840257,0.38929304459969716,0.40812036797204626
49150.0,0.2965806804167277,0.32738116643975335,0.3370613191898471,0.3887711954826882,0.6470374966938616,0.6069799190250655,2.675117741705726,2.7819488142116158,0.38921690752757976,0.40802767129015444
49250.0,0.29657288068314175,0.3273593266143296,0.33703506676413153,0.3887652059955905,0.6470359992690501,0.6069838175874805,2.675170509151655,2.781906503689173,0.3891599310350715,0.4079583030950937
49350.0,0.29656707045934916,0.3272684619978279,0.336917470767064,0.38876433699960783,0.6470243764057464,0.6069818240765339,2.6751622752742934,2.781888677123364,0.3890576450011905,0.4078337722213995
49450.0,0.29656876384150577,0.32713330953426084,0.33673930960912674,0.3887696629763537,0.6470287759600412,0.6069784230854995,2.675281466835281,2.7819882068950488,0.3890198495980796,0.4077877575665102
49550.0,0.2965962547446951,0.32696429728164417,0.33650853922182816,0.3887641989943586,0.6469825028758248,0.6069770539444419,2.675200388655814,2.782034870803842,0.38894440143420167,0.4076959025190332
49650.0,0.29658869785350883,0.32687278014898624,0.33639063458470775,0.38877384275886556,0.6470044913496206,0.6069712593905673,2.675198183141079,2.7820692573671537,0.38883533803711334,0.40756312371602443
49750.0,0.29657074116514,0.326867682459485,0.33638957829485056,0.3887805716546834,0.6470089043436315,0.6069689051476562,2.6751135822026857,2.7820713421618355,0.3887566084894253,0.40746727577695163
49850.0,0.29654089366710495,0.3268188953721144,0.3363348387651174,0.38877718147743984,0.6470034703416181,0.6069783956189656,2.6751095587903073,2.7819671187074855,0.3886631523880097,0.40735350037785906
49950.0,0.2964741700092983,0.32666393854437475,0.33615215151254163,0.38878442937759217,0.6470677263718444,0.6069662269023856,2.6751696090881647,2.7821435638667102,0.38857370884323,0.4072446110980701
50050.0,0.29642437098856034,0.3267305147931126,0.33625530284597194,0.3887810444874367,0.6471149427583868,0.6069700905077031,2.6752234265411796,2.782109534182711,0.38848824301467483,0.40714056537210136
50150.0,0.2964185155691235,0.32679249773272057,0.33633860641270824,0.3887925249399308,0.6471514027636539,0.6069671591792994,2.6751633754223985,2.782121494825866,0.3883882253065605,0.4070188055556127
50250.0,0.29640653175636766,0.3267390904237366,0.336272180290624,0.3887968831268982,0.6471431414300214,0.6069644385186571,2.675232910083049,2.782129426851423,0.3883364962385502,0.40695583204070646
50350.0,0.2963662800702273,0.3265838541192013,0.3360808059631646,0.38879676891183806,0.6472066096006037,0.6069631189053057,2.675288265868319,2.782157191284901,0.3882664360611631,0.406870543347908
50450.0,0.2963222890104887,0.3264421354635419,0.33590837292021575,0.38879407043596276,0.6472458425006442,0.6069610116747151,2.6752343946289945,2.7821392545247314,0.38813780856136026,0.4067139587400816
50550.0,0.2962954364245386,0.3263050408589593,0.33573663082406296,0.38879959408876436,0.647299558861348,0.6069634626417096,2.675319203716441,2.7820363333043123,0.3880279982674081,0.40658028308789096
50650.0,0.2962912599740439,0.32623617221257,0.33564743034467825,0.3888036575345142,0.6473214744032693,0.6069641270656269,2.675239815323298,2.7821174189197695,0.38793679934008296,0.40646926494899194
50750.0,0.2962955800446602,0.32616980095728887,0.3355588418155436,0.3887992447600514,0.6473267521822231,0.6069628184666521,2.675286838964894,2.7820681460763033,0.3878313592365983,0.40634091222225477
50850.0,0.2962987423195105,0.32604255904888596,0.33539061573526113,0.3888059753575238,0.6473190301075694,0.6069617116674415,2.6753179464939074,2.7821016559150324,0.3877407632633657,0.40623063057404535
50950.0,0.29631278318885756,0.32597111311270965,0.3352923025173489,0.3888038130576056,0.6473174226217345,0.6069572726737663,2.6752841687945246,2.782123259354436,0.38760358725297106,0.4060636496728508
51050.0,0.29629913215857107,0.3259259461626972,0.335237230563994,0.38880140546450553,0.6473712561947856,0.6069628410805092,2.6754346437716676,2.782031172061385,0.3874491271628615,0.40587563246874886
51150.0,0.2963174222810393,0.3259025237522622,0.3352006985003608,0.38881054490414074,0.6473771773767864,0.6069593947332618,2.6753870819217593,2.782039143766453,0.3873668402260317,0.4057754697156629
51250.0,0.29632652987632446,0.32588485424334146,0.3351746133301182,0.38880544120054206,0.6473190767009426,0.6069588886070726,2.6754450658413043,2.782076350578888,0.387288345739677,0.405679924164918
51350.0,0.2963183668668736,0.32575171899679756,0.3350022010947737,0.3887854210316379,0.6473772662655061,0.6069655897645827,2.6755437158494715,2.782031626159641,0.3871568032385627,0.40551980912377633
51450.0,0.2963398602491474,0.3256913265095424,0.3349160730485237,0.3887902907264737,0.6473534042098308,0.6069596314940642,2.6755486918564038,2.7821114550240647,0.3870859438259468,0.4054335592446888
51550.0,0.29631748022604837,0.32554898339889554,0.33473602725321894,0.38879878216681885,0.6473740567593259,0.606956024131464,2.675666155769595,2.7822278355526984,0.38702231640557716,0.4053561127294897
51650.0,0.29633191635974776,0.3254887543829781,0.33465233204742195,0.388801234147668,0.647364426632592,0.6069506882732395,2.675637967699917,2.782328275904979,0.38693769418980534,0.4052531124913422
51750.0,0.2963646954673541,0.32544907101409265,0.3345898747573533,0.38881777497989944,0.647286236014763,0.6069446001043668,2.6755596466766955,2.782318189325827,0.38684980537721453,0.4051461372947441
51850.0,0.296360499412462,0.32532839241116246,0.3344325873536112,0.3888253755948864,0.6472733409191725,0.6069470212725133,2.6754989901725286,2.7823023569816345,0.3867831860600099,0.4050650513117514
51950.0,0.29638374179761895,0.32524380197686115,0.33431410660462296,0.38882099066343295,0.647268002540856,0.6069478932070818,2.675519407176515,2.7823173867246487,0.3867202128004542,0.40498840371875483
52050.0,0.29638425776842153,0.3251884969910436,0.3342412578895819,0.38882109764789624,0.6472548077846726,0.6069472248372001,2.6755781667928704,2.7822785645376604,0.38664342945403934,0.4048949480033984
52150.0,0.29638181943621467,0.32518750671914876,0.3342407227223566,0.38880739989235913,0.647268892255182,0.6069519280550919,2.6755580856428924,2.7822782412357068,0.386594672313804,0.40483560440250704
52250.0,0.2964067928027061,0.3251769523133718,0.3342190024452953,0.38879655187318796,0.6472641671929721,0.6069558477349928,2.6756031509263414,2.7823525591517466,0.38652168913735074,0.40474677528105896
52350.0,0.29639759687068745,0.325068325277399,0.33407912563379405,0.38879733123776705,0.6472648086951538,0.6069542129090393,2.6756786060209383,2.7823540037569043,0.38648006639217175,0.4046961158345799
52450.0,0.2964008749155531,0.3249994013524391,0.3339875096611747,0.3887967730228126,0.6472574402775925,0.6069476273093197,2.675620322429629,2.7824698252936106,0.38642812148512334,0.40463289352785264
52550.0,0.2963799739876453,0.32490110307379466,0.3338648865008702,0.3887886285428327,0.6472957698236,0.6069517230880694,2.675665011324743,2.7824710447954897,0.3863486522834467,0.40453617205421005
52650.0,0.2963613927737118,0.324835861266427,0.33378497993556605,0.3887896159125406,0.6473217982564434,0.6069577026077589,2.675629767488161,2.782339312173034,0.3862831672328031,0.4044564712742751
52750.0,0.29636642145288417,0.32485678118459593,0.33381089424313387,0.388790149958408,0.6473357851036,0.6069526644044875,2.6756780582046504,2.7823597286113824,0.38620065970144973,0.4043560535745626
52850.0,0.296352854060089,0.3249369927910712,0.3339205792493799,0.3887767491690193,0.6473881288906549,0.6069512402792969,2.675703460149675,2.782446288265754,0.3861629219747669,0.40431012432168545
52950.0,0.2963371518931254,0.32495468996085625,0.33394877335357165,0.3887797157524281,0.6474242223942891,0.6069568091254391,2.6757929798010274,2.782458872693481,0.3861115404206469,0.4042475899721667
53050.0,0.29631242918992345,0.32505977172527484,0.33409465080781386,0.3887878087569387,0.6474809145916194,0.6069540630714056,2.6758783918387654,2.7824638689936876,0.38605683360355975,0.40418100899343545
53150.0,0.29627058394009675,0.32505449901834294,0.3341008723286488,0.388801416739248,0.6475428496171288,0.6069477526293225,2.6758694136940124,2.78256855932224,0.385998820557633,0.40411040462789166
53250.0,0.2962538266341148,0.3249946788316622,0.33402751809374853,0.3888011632133709,0.6475587312914312,0.6069501042234162,2.6759318299431185,2.7825188726583705,0.3858933303975243,0.40398201979603227
53350.0,0.2962099587100022,0.3249790785545936,0.3340208019343223,0.3888131222280269,0.6475668684748176,0.6069456992371491,2.676001502747298,2.7825780808852714,0.38579499317148547,0.40386234172522373
53450.0,0.29619560753677043,0.32498579506192915,0.3340341397126933,0.38881992788061875,0.6476013545116089,0.6069439299545593,2.6761139461927614,2.7825959105009326,0.38569698955905224,0.4037430710275068
53550.0,0.29615393936883416,0.32497008942382966,0.3340265937268282,0.38881497745610194,0.6475703534947993,0.6069361916677779,2.67605604186757,2.782609939363219,0.3856295942575442,0.4036610515261225
53650.0,0.29613893413298786,0.3250093185725237,0.3340828679678064,0.3888004557095884,0.6475275390952635,0.6069420886842959,2.6760505434769932,2.7825791835576985,0.385565714311072,0.4035833107742841
53750.0,0.2960836584553655,0.32496543181442406,0.3340425605844139,0.3888018111006343,0.6475782776134394,0.606943684768677,2.6761492459368976,2.7825857511382446,0.38548522579455935,0.40348535851135303
53850.0,0.2960124950769899,0.3248584273781043,0.3339242918155974,0.38880068285961555,0.6476674527863919,0.6069411895786738,2.676232731241894,2.782670284947067,0.38541164185532517,0.4033958097265479
53950.0,0.2960315055283966,0.3249312778710901,0.33401406346450807,0.3888018236173296,0.6476428611147153,0.6069390743452607,2.67613055334849,2.782702605344251,0.3853649135444294,0.40333894359180483
54050.0,0.29601664459224863,0.324869155522861,0.33393708752962487,0.38880805687909803,0.6476570276220608,0.6069393720745436,2.676156411671132,2.782634901848406,0.38528498421740787,0.4032416741134726
54150.0,0.2960122700416273,0.3247623177413883,0.3337980470184561,0.3888146663410288,0.6476681871064248,0.6069383760226245,2.6761618607539264,2.782676404254467,0.3852218642361671,0.40316486129858575
54250.0,0.29595439492392656,0.324724675148439,0.33376676321900006,0.38880496245160406,0.6477370002396267,0.6069436508083007,2.6762723567686266,2.78262375261911,0.38514564116169675,0.4030721036429481
54350.0,0.29596960805308875,0.3247164869603565,0.333751220331212,0.38881390435266583,0.6477014222369414,0.6069345550220065,2.6762646884644306,2.7826246415906732,0.3850729212865868,0.40298360987948556
54450.0,0.29595952126110114,0.32469952798981877,0.33373210153313,0.3888171409278182,0.6477271308148612,0.6069273291583449,2.6762937795144226,2.7826402201560074,0.38500697213778984,0.40290335614820516
54550.0,0.2959326680510074,0.3246753477017117,0.33370876130621874,0.38880708694005617,0.647732397206284,0.6069340617037458,2.6762072854699452,2.7825714242524247,0.3849411746063851,0.4028232875340998
54650.0,0.29596659830040184,0.3246215187100881,0.33362735083884665,0.38879808628820045,0.647659329198002,0.6069382079010633,2.676181484055194,2.7826291331502,0.38487880686088993,0.4027473931712883
54750.0,0.29595059277973734,0.3244926839836968,0.3334630555049412,0.3888123779249984,0.6476714580555608,0.6069302843783861,2.6760790720989966,2.782726804533834,0.3848002206259635,0.40265176355900323
54850.0,0.2959685207424645,0.32446083310571794,0.3334155598484547,0.3888179321457625,0.6476244735738635,0.6069207489380507,2.6760207829155873,2.78274755152372,0.38470229107820436,0.402532596779812
54950.0,0.29593421852098606,0.3243278233069949,0.33325152766831195,0.3888181860871766,0.6476637367836798,0.6069147058288478,2.676084632111089,2.782748204838294,0.3845819726793238,0.40238618771024814
55050.0,0.2959095802570164,0.32417299858519316,0.3330557872026201,0.38881867801862396,0.6476983161068829,0.6069219451054657,2.6760665061337066,2.7827252521984622,0.38448802313864233,0.4022718669295937
55150.0,0.2959319640029235,0.3240903322599173,0.3329401051406867,0.38881434541162224,0.6476542583090062,0.6069233558775181,2.676023064164051,2.7826697418341335,0.3844234106613406,0.402193245143841
55250.0,0.2959700382180379,0.32399250086298464,0.3327995605513965,0.3888147575195762,0.6475781433820202,0.6069220466598071,2.676025020184282,2.7826108101817724,0.3843364161861098,0.4020873894190591
55350.0,0.29602335769654414,0.3239573037978577,0.3327365440011277,0.3888129069851971,0.6474943542122091,0.6069288721071165,2.6758950914902755,2.7824834452496066,0.3842593108963398,0.4019935678480939
55450.0,0.29599640186889586,0.3238903577534655,0.3326570296029016,0.3888135105185376,0.6474907576058142,0.6069302627545214,2.675998263924009,2.7824142465021557,0.38416322311215856,0.4018766495932665
55550.0,0.2960199313379648,0.32377904632784393,0.33250333961037737,0.3888203682520338,0.6474657521916797,0.606928948173767,2.67596965666436,2.7823668971907494,0.3840515310374156,0.40174074590382985
55650.0,0.2960894704682979,0.32368013616134883,0.3323514882363077,0.38881602972458895,0.6473964528939281,0.6069308727606139,2.6759357626992273,2.782418546377883,0.38398790435152985,0.40166332758170076
55750.0,0.29610528355394805,0.32361599141777364,0.3322622138892617,0.3888217305895065,0.647391257555918,0.6069263331599599,2.6759378576059287,2.7824951175395687,0.3839085718334967,0.4015667998562723
55850.0,0.2961238969929141,0.32351412984822225,0.33212248874560485,0.38881742073540365,0.6473794560527115,0.6069255698197151,2.6757931344119275,2.782494422313416,0.38386424274064473,0.40151286288607724
55950.0,0.29612980162679664,0.3235086710883641,0.3321134586334282,0.3888238244586204,0.647357866704795,0.6069183750067176,2.6757061231440336,2.782586664628491,0.38378841159495763,0.40142059676170505
56050.0,0.29614381758564934,0.32336960793979524,0.3319262849082411,0.3888230605432583,0.647363115733885,0.6069211967672449,2.675687210458777,2.7825287236040075,0.3836876195276176,0.4012979611669338
56150.0,0.2961461220542053,0.32330449142474227,0.33183997894119677,0.38882674824419516,0.6473576605937562,0.6069206247440082,2.6756363134881274,2.7825529066304053,0.38362167014516413,0.4012177200992083
56250.0,0.29609649151963174,0.3231675606812936,0.3316756109892445,0.38882958680669943,0.6474320456525217,0.6069236102469427,2.6757278143502425,2.782562785982478,0.38356526481555087,0.40114909183603265
56350.0,0.2960516415224868,0.3230700942327641,0.33156160794170836,0.3888331644424384,0.6474763535695907,0.6069184220333405,2.6758651225041326,2.782572627209438,0.38350272459605,0.4010729997913
56450.0,0.296008834390141,0.322995350071465,0.3314768264284526,0.38883669229821904,0.6475295388921366,0.6069190979787911,2.6759080654982346,2.782619631882828,0.3834372067822346,0.40099328553357516
56550.0,0.2959652033866353,0.32293129883535127,0.3314063574049477,0.3888445520774285,0.6475411575392126,0.606919241039075,2.6759543914833572,2.7826558607472447,0.383362515955347,0.40090241139156024
56650.0,0.29600146145617096,0.3229855621945273,0.3314662795694393,0.3888479574956141,0.6475077227233413,0.6069139114931899,2.675894643647594,2.7826460698736954,0.3833128322794946,0.40084196315668474
56750.0,0.29604348233335165,0.32316008160407794,0.3316824413748776,0.3888394263072996,0.6474846258215713,0.6069156490634651,2.675845679754167,2.782636315104731,0.38321372826507005,0.40072138812641245
56850.0,0.29602413001509825,0.32316947080448144,0.33170086362400186,0.38884783644841603,0.6474806072012804,0.6069020773601294,2.6758918753270247,2.782809515493857,0.3831581359347092,0.40065375225487115
56950.0,0.29601998653297734,0.3231948185875314,0.3317354800903913,0.38883842975321276,0.6474845042229284,0.6069064634510501,2.6759150800373335,2.7828135553110585,0.3830872615944003,0.4005675243102385
57050.0,0.2960158387302092,0.32315248476490105,0.3316811449472328,0.38882474349221324,0.6474496503128776,0.6069080296576875,2.675931195074189,2.7828754182986106,0.3830073584645389,0.4004703125129765
57150.0,0.2960322543325147,0.3232547313072284,0.33181036692785276,0.3888164969053239,0.6474465888610871,0.6069067907823258,2.676041725953107,2.782868829048761,0.3829429877112141,0.40039199838546974
57250.0,0.29600601436079244,0.3233094215050337,0.3318904923217953,0.38880492140900597,0.6474950655883741,0.6069156870622474,2.6762182455671306,2.7827592129244856,0.3828421326268689,0.40026929822577395
57350.0,0.29599303739445687,0.32331673458254256,0.33190418227022667,0.38880313658427024,0.6475367473976043,0.6069142647905131,2.676275588059358,2.782817360241601,0.38278727409985697,0.40020255802283
57450.0,0.29598128298305676,0.3232581125471673,0.33183083041017347,0.38880052451427916,0.6475803728394633,0.6069185914953735,2.676285736492082,2.7827465092797645,0.3827082242037292,0.40010638765294726
57550.0,0.29595732077266407,0.3232478818961695,0.33182491539212833,0.3888007019569874,0.6475923963093599,0.6069182116731364,2.6764087909085004,2.7827749474414225,0.3826475689579222,0.40003259641360556
57650.0,0.29598482887028177,0.32334505736456687,0.3319439863199136,0.3887926576029201,0.6475676050718979,0.6069202615739653,2.6763770378436993,2.7827824679484254,0.38256589361938614,0.39993323362575234
57750.0,0.2960181830914214,0.323363898548137,0.3319582662631048,0.38879229658104336,0.6475274887014943,0.6069262869907136,2.6763938823694207,2.7828453682258294,0.3825055477396652,0.39985981997144016
57850.0,0.29601284535375116,0.3233253090816313,0.3319092262532508,0.3887847904969623,0.6475122296935233,0.6069227843944046,2.676433140025751,2.7828769386728673,0.38247843481226995,0.39982683596471275
57950.0,0.29598674010022935,0.323283545355038,0.3318625412922636,0.3887832965343766,0.6475125537091679,0.6069261962692742,2.6764360277406656,2.782830751332026,0.38238824920725895,0.3997171221680743
58050.0,0.2960269703963772,0.32325405267731744,0.33181113567989867,0.3887892255779677,0.6474908270314035,0.606924428519762,2.676268369406474,2.7828656774150806,0.382298355959663,0.3996077651854989
58150.0,0.29602257091289,0.32332758551268104,0.33190916152975825,0.38879756388554687,0.6474863716875032,0.6069202593248727,2.6762663699951488,2.7828987658231625,0.3822356037977306,0.3995314265727455
58250.0,0.29605508908840134,0.3234133724052446,0.3320116900191096,0.3887940351255927,0.6474513742253352,0.6069179928241683,2.6763519217996583,2.7829643595715887,0.3821372798503324,0.3994118156654216
58350.0,0.296091320501824,0.32348157080786566,0.3320899351897645,0.38878459653845127,0.6474101557813918,0.6069237887954042,2.6762675263403817,2.7829680381851047,0.3820748916292939,0.3993359212189371
58450.0,0.29609583746678736,0.3234992965499326,0.3321118122617782,0.38878676125538875,0.6474303262561802,0.6069215240115768,2.6762364551422495,2.7830332868050007,0.3820215279271321,0.3992710054200763
58550.0,0.2960476526620196,0.32349918208382333,0.33212680561639024,0.3887808695987387,0.6474852692524466,0.6069226827893746,2.6762328235829678,2.7830487905982872,0.38195644541036156,0.39919183448340795
58650.0,0.29604480717993253,0.3234606773624946,0.3320770937055856,0.38876895221424956,0.6475084823788171,0.6069286116178864,2.6762581781963473,2.783094929215186,0.38188856839133944,0.39910926476079045
58750.0,0.29602201917895743,0.3233816040734519,0.3319803307545788,0.38876628156739523,0.6474970638797637,0.6069314564858586,2.6763294060987044,2.7830030428598937,0.3817914707325473,0.3989911504203693
58850.0,0.29603473686677884,0.32328009975630717,0.3318429280930161,0.38875928241575575,0.647462065215544,0.6069312331141471,2.67639019523461,2.7829862297684107,0.3816800839576342,0.39885565575419657
58950.0,0.2960831597446464,0.3232239268961247,0.33175388228658936,0.3887660474868436,0.6474310868348289,0.6069272785873122,2.676343912567737,2.783011879123935,0.3815982973015396,0.39875616880595255
59050.0,0.29608208150986853,0.3230989319626678,0.33158994210497617,0.38876224596033865,0.6474454285278826,0.6069267243569231,2.676429870177443,2.782978177265955,0.3815312971352496,0.3986746691541962
59150.0,0.2960903511852374,0.32302743048290955,0.3314933696907494,0.38876007627274956,0.6474101874862639,0.6069234670588939,2.6763278896554863,2.7829530410742875,0.38145865595230344,0.39858630843788107
59250.0,0.29608541856177495,0.3229084196112794,0.3313385056554094,0.38875852076981215,0.6474182714215796,0.6069244400938485,2.676371397599003,2.782998872003467,0.3814035770900396,0.39851931102525734
59350.0,0.2961262439074829,0.322874114323714,0.33128058788310094,0.38875880162028115,0.647373422520261,0.6069282741655674,2.676306923727451,2.782876063848014,0.38131394866523916,0.3984102887724933
59450.0,0.29616209158883644,0.32277291953370424,0.33113632260209125,0.38875579138786454,0.6473238465290743,0.6069322635447781,2.676242668662523,2.782916822224363,0.38122749009076573,0.3983051233485597
59550.0,0.29618620731349127,0.32274578462196896,0.3310930803474905,0.3887683574486203,0.647288710517036,0.6069246528186024,2.676223965254528,2.7829557653207697,0.38114417259855704,0.3982037796443853
59650.0,0.296166303675827,0.32271695628723923,0.3310614471079688,0.38876429357864306,0.6473143786357312,0.6069242762066114,2.676305909092991,2.7830079917015538,0.38108972277205905,0.3981375498240203
59750.0,0.2961944431081464,0.3226533370301686,0.3309689894056612,0.3887661402925639,0.6472904219176248,0.6069225619654994,2.6761750376531506,2.7830566908779564,0.3810125331364171,0.3980436612558931
59850.0,0.2962082364305029,0.3226722495865061,0.33098951086410705,0.38875990918598324,0.6472623682143991,0.6069218559422656,2.6761615559447294,2.7830885245466623,0.38094979905671444,0.3979673561335961
59950.0,0.2962605046625814,0.32282569973147374,0.3311747610388399,0.3887596168858438,0.6471920401661353,0.606921652683033,2.676091407365769,2.782995153711901,0.3808815262488471,0.3978843147476123
60050.0,0.2963074299994019,0.32295074636906534,0.33132436008524524,0.38875451476971173,0.6471092904364626,0.6069247806031629,2.676018161158289,2.7829087489568023,0.3808361059895157,0.39782906967638254
60150.0,0.2963409034917951,0.32295814375417353,0.33132356212234965,0.3887600270427986,0.6470517530880617,0.606923575667911,2.676061524661553,2.7828891316348265,0.3807907614416494,0.3977739169873511
60250.0,0.29634303797761125,0.32290561638800713,0.3312538553169887,0.38875620011780615,0.6470368956531841,0.6069300094604321,2.676078193995956,2.7828114935549957,0.380745492395934,0.3977188564244867
60350.0,0.2963792335560732,0.3228528110447805,0.33117307825551706,0.3887567843602419,0.646982485791453,0.6069228347500538,2.6760036786157646,2.78281695180336,0.3806890119461188,0.397650159884883
60450.0,0.2964282021013309,0.32286831928111237,0.331178070394758,0.38874942607280655,0.6469434748804818,0.6069282559428382,2.6760600864625848,2.7828389430285405,0.3806101361906385,0.3975542249474018
60550.0,0.29646370762813246,0.32290053436449884,0.33120925133878537,0.38874705550044764,0.6468856005681161,0.6069270532278658,2.6759577704801507,2.7828146148823043,0.3805202724299219,0.3974449266105906
60650.0,0.2965286299201496,0.3229221688691471,0.3312172811102606,0.3887383310587002,0.6467695503783942,0.6069298115447478,2.675966250396882,2.782808505083126,0.38042791153143074,0.39733259228884904
60750.0,0.2965795523624021,0.32286552011885616,0.3311268242708846,0.3887426262990744,0.646730753403236,0.606925482708112,2.6758660742413194,2.7828682562169123,0.3803442197128262,0.397230802823229
60850.0,0.29658323593699576,0.32273997691476647,0.33096066693635157,0.3887514417454878,0.6467311958718832,0.6069203464199523,2.675951917878909,2.782876866259472,0.3802663403986988,0.397136083665637
60950.0,0.29655260267086714,0.3225484992373641,0.3307186381582632,0.38874660489737994,0.6467926695214189,0.6069252350248645,2.675981705738729,2.78289037755917,0.3802247115130979,0.3970854537218006
61050.0,0.296533396721051,0.32244273047384353,0.3305856639390069,0.3887449682699972,0.6467946470983277,0.6069258488804524,2.6760195828400715,2.782880912205557,0.38014717562745703,0.3969911535741746
61150.0,0.2965619023455387,0.32241688257827217,0.33054273350855984,0.3887501055475414,0.6467431440205391,0.6069251524913821,2.675934692926699,2.7829172597190226,0.38005883530265183,0.3968837139747745
61250.0,0.29655917837555706,0.32230056660390116,0.33039071718995217,0.3887478264534698,0.6467600528970956,0.6069295195180565,2.6759186488787488,2.782871863232329,0.37999276963522033,0.3968033655669241
61350.0,0.2965701763116647,0.3223001921364229,0.3303867685384898,0.38873337278880693,0.6467267037212103,0.606932405339774,2.6758390881913465,2.7828592110064436,0.3799433265755028,0.39674323381746573
61450.0,0.29658065122359756,0.32225133893960484,0.3303192693646357,0.3887367583493551,0.646700785992091,0.6069290979805125,2.6757728028042034,2.782856361988864,0.37991589742350745,0.39670987513267664
61550.0,0.2965895380527103,0.3221309481559649,0.3301582484741306,0.3887395297257061,0.6466868125619406,0.606931162775592,2.6757652231702123,2.782798287982787,0.3798665953529977,0.39664991539303135
61650.0,0.2966249029780636,0.3221670793293904,0.3301946204683789,0.3887410147271669,0.6466230880277692,0.6069351673127834,2.6756668343848826,2.7828150165123087,0.3798201151905447,0.3965933878938878
61750.0,0.2966933011210085,0.3222826666880965,0.3303250387234671,0.38874483811271937,0.6465417564088031,0.606934948421894,2.675550948947773,2.782873792869309,0.37974101070549426,0.3964971845791385
61850.0,0.29671449776844055,0.32244598296239113,0.33053302116620414,0.3887460073901996,0.6465197005707265,0.6069424908247298,2.675543759777373,2.7828337629829987,0.37969202840106436,0.3964376149534726
61950.0,0.2967359877310855,0.32262605517132725,0.33076293350968894,0.38874309208722124,0.646514180562057,0.6069461348485151,2.675570488715912,2.7828568092239316,0.3796349952434234,0.3963682547485733
62050.0,0.2967291728399321,0.3227000518682343,0.3308623281342722,0.3887402680844764,0.6465226990701194,0.6069502506003183,2.6756358157300406,2.782768582842934,0.3795726693335097,0.3962924583572024
62150.0,0.29674155547492587,0.32263209913006946,0.3307691271359718,0.3887401535947873,0.646527167704462,0.6069490434586784,2.6755866926472156,2.7827948755003784,0.3794834978945215,0.3961840152863898
62250.0,0.29669807128346626,0.32254508438320545,0.3306684313574092,0.38873655168117455,0.6465812597387994,0.6069512136351272,2.6756887262788407,2.7828756985827714,0.3794376768469373,0.39612829188767107
62350.0,0.2967203483576906,0.3224734646782059,0.33056730123608213,0.388741643493662,0.6465678176773428,0.60695065035044,2.675729483688495,2.78290333900426,0.3793811826194242,0.39605958914993245
62450.0,0.29676198610387144,0.32246583716370325,0.3305441903539361,0.3887367400743973,0.6465489743959262,0.6069505692462938,2.6756388176626533,2.7828780485341733,0.3793167637771184,0.39598124983039745
62550.0,0.29668757131639123,0.32227967584261324,0.33032290869371156,0.38872977450667284,0.6466243545267062,0.6069543252705832,2.675693925213972,2.7828704247228817,0.3792177550972073,0.3958608472007011
62650.0,0.2966449115496838,0.3221865484627631,0.3302139200640166,0.3887226576388117,0.6466907152319997,0.6069587077620507,2.675777581563387,2.7828372910799786,0.37911911284377364,0.3957408915710336
62750.0,0.29659904369707396,0.3221731970462671,0.33021078809887067,0.38872175402847836,0.6467030007489921,0.6069600484454469,2.6757988207346686,2.782882343440705,0.37905266897402035,0.39566009213169806
62850.0,0.2966051190493829,0.32212759929957374,0.33014895023534796,0.3887174060451183,0.6466826303479659,0.6069650443111527,2.6757245361020665,2.7828015645492377,0.37901553277340544,0.3956149327227085
62950.0,0.2966293047010164,0.322093248234896,0.3300962019169724,0.38872147922084993,0.6466329367285666,0.6069689123286408,2.675687015681487,2.7828020556718682,0.3789678623324416,0.3955569634594587
63050.0,0.2966475655732308,0.32203243458540487,0.3300105362749453,0.3887249133264249,0.6465940270574613,0.6069735610854743,2.675649614565021,2.782751794615401,0.37893348679409083,0.3955151615595087
63150.0,0.29668911171828893,0.3219840249344895,0.3299338548024383,0.388719807565924,0.6465425725641714,0.6069707526405004,2.675482492801396,2.7827080229509153,0.37886223332995844,0.39542851530488454
63250.0,0.2967433346970504,0.32200143332534986,0.32993969289424396,0.38872399342557273,0.6464648780256439,0.6069670044742415,2.675420241131913,2.782805092470395,0.3788148370950579,0.3953708805275934
63350.0,0.2967727000995026,0.32204914618069547,0.32999317209192747,0.38872096608553736,0.6464087386150177,0.606966583005797,2.6753187278303665,2.7828371399760514,0.3787491492284752,0.39529100328949296
63450.0,0.2967563403253907,0.3220072438191772,0.3299432420600816,0.38871774843969015,0.6464246426376258,0.6069726245449282,2.67535306522125,2.782813932231146,0.37865484393790483,0.39517632799964314
63550.0,0.29674478626863704,0.3219971235764562,0.32993357244462795,0.3887137954073254,0.6464423848562574,0.6069783323629878,2.675380998677666,2.7827609026324476,0.3786025969420863,0.3951127961700792
63650.0,0.2967231611639018,0.3219670581780871,0.3299008543825453,0.38871028781736316,0.6464500164962059,0.6069832367127029,2.675405704012125,2.7826640524879225,0.37855305772590164,0.39505255733510186
63750.0,0.29665870014456064,0.3218186468291976,0.3297260586443692,0.38870635817065363,0.6465202114476634,0.6069857727721956,2.6755087577102175,2.7827149442388324,0.37849841168120835,0.3949861090925309
63850.0,0.29662594515429785,0.32166483424750064,0.32953419939107864,0.3887109864880773,0.6465306729730156,0.6069840722933119,2.6755425803861685,2.7827312188060516,0.378428318234293,0.3949008778165819
63950.0,0.29660417912372034,0.32165780188041554,0.3295317976039483,0.388713941306356,0.6465301559006115,0.6069834717205396,2.6755465927175943,2.782741191947004,0.3783584105003337,0.39481587306298527
64050.0,0.29658939681051794,0.3217292329777138,0.32963032434454675,0.3887152686762277,0.6465574307973337,0.606981936269539,2.675586495451623,2.7826980535859405,0.3782912667032386,0.3947342297957821
64150.0,0.29658213092377606,0.32176908312312175,0.32968498238577326,0.3887129958629349,0.6465362971738554,0.6069833673676208,2.6755810741684796,2.7826129600308342,0.3782165769292109,0.3946434117837539
64250.0,0.29662425062015707,0.321883722798203,0.3298224140541603,0.3887099303201044,0.6464711833278861,0.6069840158129872,2.6755118499637627,2.782568599699575,0.3781857327105425,0.3946059074101999
64350.0,0.29664209714862483,0.3218621351608337,0.3297884328218136,0.3887163758974694,0.6464550667433295,0.606981398890464,2.675498788112523,2.782560116319766,0.3781497934447312,0.3945622079942754
64450.0,0.2966688218006511,0.321799647435269,0.32969790692043466,0.3887269184141195,0.6464191401219533,0.6069787900885985,2.6754392207205755,2.7826323347958675,0.37810621885510215,0.3945092248533824
64550.0,0.2966797254655525,0.3217391699063022,0.3296149953019664,0.3887249362855289,0.6464129138200804,0.6069771188672564,2.6754278592582477,2.782636174305252,0.37806015968267404,0.39445322095895485
64650.0,0.29672113537790457,0.32177198133822227,0.3296451043543221,0.388721803947957,0.6463719045335726,0.6069791650554556,2.6753562105247486,2.7826570148235192,0.37798102446088794,0.39435700021431663
64750.0,0.2966582219528743,0.3217644201443764,0.32965493957599135,0.388720259912479,0.6464468502416952,0.6069790427947102,2.6754716534986436,2.7826345491663074,0.3779021272393457,0.3942610697494987
64850.0,0.2966154401917207,0.32161155723294266,0.3294674797316124,0.3887169312498072,0.6465049112581144,0.6069789209110151,2.675429459278076,2.782585940746708,0.37781586705815984,0.3941561877466736
64950.0,0.2965889952077489,0.3214848794039945,0.329309300151386,0.3887074107950121,0.6464879678526887,0.6069811088358955,2.6754859275878737,2.782559033080101,0.3777349398381371,0.3940577909541713
65050.0,0.29659967291379447,0.3214213020212238,0.3292223854549874,0.38869735917978115,0.6464620067331787,0.6069869794468992,2.6755191578013235,2.782509152172068,0.37765174513080474,0.3939566381772934
65150.0,0.2966090042959852,0.3214138631268369,0.3292096759022474,0.3886965830497524,0.6464628324968151,0.6069896087550495,2.675484756649775,2.7825438398274636,0.3775437360048434,0.39382531612559246
65250.0,0.29663034862262366,0.321425424286628,0.329218162352458,0.38869931270622066,0.646441280593401,0.6069870193560288,2.67543207542756,2.7825707567049363,0.3774936511414595,0.3937644214044782
65350.0,0.29662347735945555,0.32149460045663525,0.32931123914432037,0.3887008367114989,0.6464617220853544,0.6069832137228232,2.6754790081188724,2.7826220746594066,0.377458648901749,0.39372186481615223
65450.0,0.2966537011586285,0.3215627358827783,0.3293912896532254,0.3887092206977998,0.6464076943056639,0.6069815587233232,2.675510521080659,2.7826472645298415,0.3773962616275206,0.39364601326229365
65550.0,0.2966600582731019,0.3216484056120373,0.3295018862042742,0.3887068725567648,0.6463992921542008,0.6069796036673767,2.6755129526908865,2.782779163241039,0.3773166234622237,0.3935491885818056
65650.0,0.29664227582414093,0.32164940146588067,0.3295087838104275,0.388708764249382,0.6464157438576718,0.606978568490963,2.675573263494572,2.7827492025758978,0.37720751769303135,0.39341653844638635
65750.0,0.2966752709458432,0.3216088040203098,0.32944505727228496,0.3887029628810482,0.6463728308314703,0.6069871180666483,2.675534531653298,2.7827451923764674,0.37712598808176645,0.3933174163541655
65850.0,0.29669982431165143,0.3216395383864969,0.32947773423859117,0.38870329007528776,0.6463563195699383,0.6069790891558248,2.675529327788626,2.782794333068057,0.3770890136818853,0.39327246392346943
65950.0,0.2967296293600414,0.32170442555632894,0.3295536472180193,0.3887121332663664,0.6463219663083197,0.6069744204030293,2.675510491007023,2.7827963232412722,0.3770324218104879,0.39320366150578817
66050.0,0.29676966261469284,0.3216575272250106,0.3294794275311105,0.3887083520715858,0.64629483278073,0.6069727937502869,2.675482627647716,2.7827559203706183,0.37698085869255793,0.3931409732715666
66150.0,0.2967847571289252,0.3216718704320842,0.329493534613077,0.38871362469366316,0.6462815376940637,0.6069732883856662,2.6754896184285775,2.7827398267405927,0.37693184623738074,0.3930813863784658
66250.0,0.2967611243618856,0.3216749628474628,0.3295050263715013,0.3887148364394316,0.6462989237898296,0.6069743852923006,2.675504135367085,2.7826920863895284,0.3768682685224516,0.3930040922852971
66350.0,0.2967687112924663,0.32171234281809225,0.32955176986900325,0.3887142078523166,0.6462806890627119,0.6069729167608656,2.6754507847458497,2.7826324325085308,0.37679266809047457,0.39291218242766884
66450.0,0.2967742210082851,0.32178636312828757,0.32964732208028835,0.38871338919752385,0.6462497178372033,0.6069758167672452,2.675484877464367,2.782639169571841,0.3767075778714142,0.39280873651645
66550.0,0.29676248098087965,0.32173169180898215,0.329579158069243,0.3887129267741807,0.6462537001697948,0.606973448933903,2.675485809894937,2.7826879576117216,0.3766542358474223,0.39274388806333094
66650.0,0.2967885261323643,0.32170453785796693,0.32953528440029917,0.3887116374172086,0.6462221121963663,0.6069727385935731,2.6754282293869625,2.7826585844608265,0.37656718627995334,0.39263806187838296
66750.0,0.29680353664672077,0.3216710312912664,0.3294865296081236,0.38871443742117257,0.6462009557909244,0.6069750265913659,2.6754427291448817,2.782729669081344,0.37653823500409883,0.39260286604538885
66850.0,0.2968202827939537,0.321682134516408,0.32949585934346504,0.3887192226499455,0.6462139683774365,0.6069708755291657,2.675385384054695,2.7827197630253013,0.3764996838820679,0.3925559999439323
66950.0,0.2968065410947609,0.32166358089158065,0.32947579339915256,0.38871890910225093,0.6462553210556975,0.6069698734895705,2.6754521774630677,2.782709887781815,0.37645638279997024,0.3925033596323883
67050.0,0.29680642291864684,0.3217875573677761,0.3296387710517882,0.3887148447376379,0.6462807415251075,0.6069727520842373,2.675432273908572,2.782677675973751,0.37641075506487853,0.3924478911445565
67150.0,0.29681764378382514,0.3219321183485181,0.329825238925993,0.38870644505036656,0.646264389212372,0.6069747285967477,2.6754496594318984,2.782730437477189,0.3763316989425974,0.39235178531821435
67250.0,0.29684270150092185,0.32196871670771854,0.3298654643441404,0.38871036986519025,0.6462561151507041,0.6069786322879986,2.675359929621608,2.7826938310880553,0.3762385817700872,0.39223858710771764
67350.0,0.29683600129658705,0.3218403237387191,0.32969882507767495,0.38870430491676156,0.6462886965301187,0.6069841576220133,2.675313528252208,2.78266772631052,0.37615292654833105,0.3921344611457819
67450.0,0.29680773071338784,0.3218222973461271,0.32968401828784516,0.38870718528319165,0.6462833760804143,0.6069815125053775,2.6753384288534945,2.782672827735106,0.3760841342052046,0.3920508351482045
67550.0,0.29678098702405015,0.321813098321135,0.32968033330021884,0.38870275852665237,0.6462908025047743,0.6069850927447441,2.6753528898297567,2.7826838374566387,0.37599899331177444,0.3919473363154916
67650.0,0.2968113949747018,0.3218256577162719,0.32968728314933676,0.38870836307038337,0.6462739649081315,0.6069823062482478,2.675334784518869,2.7826800317412976,0.37593061322361176,0.39186421298146773
67750.0,0.2968230041433352,0.3219372489254287,0.3298302972855152,0.38871334841137456,0.6462759221266109,0.6069826275626953,2.675358063339304,2.782658526885891,0.3758483286436425,0.391764188138919
67850.0,0.29676578136715714,0.321900083152421,0.3297994351420753,0.388716274907779,0.6463508275485991,0.6069830953117884,2.6754623351845113,2.7827166659505242,0.3757546129994184,0.391650268923824
67950.0,0.2967117354000365,0.32186403468645336,0.329769043033613,0.3887167897642937,0.6464169769392651,0.6069825315300748,2.6755295053016686,2.78275403308453,0.3757078841027261,0.39159346650887744
68050.0,0.2967079170174637,0.32183083626814724,0.32972661088979066,0.3887095939881822,0.6464197440155176,0.6069857900692136,2.675530352866866,2.782606142484988,0.3756565811762067,0.3915311043863417
68150.0,0.29675495602947793,0.3218861765712379,0.3297845601700768,0.3887071437032894,0.6463661575031914,0.6069903596425595,2.6755238589638193,2.7826186224549074,0.37558911226254355,0.39144909200785444
68250.0,0.29675863642772166,0.3218931976622696,0.3297926311931275,0.38871489744250665,0.6463578555625559,0.606988762069421,2.6754338739523837,2.7826193426179766,0.37553341100989723,0.39138138439858194
68350.0,0.2968077180524742,0.32190087613341195,0.3297872972445638,0.38871425297723017,0.6463327529955669,0.6069855598308734,2.6754436280238214,2.78268004104747,0.3754593321720222,0.3912913386247166
68450.0,0.29680967755116955,0.3218204497951155,0.3296809782146414,0.3887302089033346,0.6463154665381076,0.6069784225212198,2.6754592005083033,2.782721566660559,0.3754085281050154,0.39122958471807634
68550.0,0.2968598339579899,0.3218205651312856,0.3296653663571785,0.38872600677892627,0.6462565097518632,0.6069772869834142,2.6753638652371046,2.782697332723694,0.37533251234521925,0.39113718591835367
68650.0,0.2969015910451941,0.3218137414141309,0.32964327438722535,0.38872449255553637,0.6462192830403052,0.6069765917466614,2.6753736781987643,2.7826149026083358,0.37527278135836867,0.3910645821971004
68750.0,0.2969533989207165,0.32189322127678544,0.3297314511601214,0.38873155566402595,0.6461843464095065,0.6069744440080879,2.6752380223347343,2.782618529219668,0.37518344834520745,0.390955997823228
68850.0,0.296936748374954,0.3219219439315455,0.3297744339636171,0.3887277872735886,0.6462187913029587,0.6069785478787534,2.67529737492894,2.782616336638515,0.37514917334176057,0.39091433682522214
68950.0,0.296915149887931,0.3219389524828095,0.32980357615548567,0.3887257360256891,0.6462583573842292,0.6069797392351095,2.675307249395949,2.782569193521185,0.375094429849393,0.39084779689101184
69050.0,0.2969065440271433,0.3219992520530845,0.3298855317183803,0.38872613817814883,0.6462501629230569,0.6069826649867496,2.675279441605091,2.7825612909815445,0.3750579999985462,0.39080351716655504
69150.0,0.2969342453416207,0.3219976360200309,0.3298747016618169,0.3887251894495853,0.6462214573903485,0.6069831238883032,2.675244485328449,2.7825794355128024,0.3750057240361467,0.3907399771584153
69250.0,0.29694625948300823,0.3219828367875038,0.3298514753689167,0.3887186391207806,0.6462347114121094,0.6069821374420598,2.6751576443459015,2.7825542070334333,0.37494449453103323,0.3906655548646356
69350.0,0.2969125058983469,0.3219531088632526,0.329823012652223,0.3887234374381031,0.6462929157474295,0.6069789909301969,2.675183525602135,2.782529050851635,0.37491280435748875,0.3906270367941924
69450.0,0.29691117888843865,0.3219398519025212,0.32980600627837575,0.3887283030093891,0.6462929259477906,0.6069759974658402,2.6751920511475555,2.782521244697283,0.37488341341927617,0.3905913134769933
69550.0,0.2969472137955609,0.3219541631422888,0.32981349007983185,0.3887293983302147,0.6462788457390978,0.6069779011085399,2.6750740303001157,2.782486146562478,0.374836008098984,0.3905336947797978
69650.0,0.29698816875771983,0.3219901788209204,0.329847953412212,0.3887454111429759,0.6462195804798208,0.6069726206371775,2.6750625939620174,2.7825372886824606,0.3747909430425344,0.39047892085224944
69750.0,0.29703343395803444,0.32199451524398276,0.3298394265052808,0.38874649644372206,0.6461766856389155,0.6069762440681856,2.675028248617534,2.782538108987956,0.37473247893383776,0.39040786160122676
69850.0,0.2970675457818824,0.32200161072122846,0.3298380311307373,0.3887467441370682,0.6461488024509312,0.6069762780776226,2.6749768196523784,2.7825446540695467,0.37466742902425226,0.3903287983257225
69950.0,0.29707733736922337,0.32202288261156947,0.3298629111163068,0.38874722779285165,0.6461232863004102,0.606977598604737,2.6750198863752384,2.782493998461396,0.37462266499637076,0.3902743913696245
70050.0,0.2970501882302675,0.3219664489995048,0.32979727381269364,0.38874869516518806,0.6461339595437607,0.606969921914034,2.6750671154559287,2.782513432691399,0.3745623599560769,0.3902010960620249
70150.0,0.29702094183734146,0.3219604455977485,0.32979857535101925,0.38875649420863906,0.6461598551695629,0.6069652606520216,2.675117063856714,2.782517133254256,0.37448217821533447,0.39010364324131563
70250.0,0.2970360555848398,0.3219476750407961,0.3297770411555252,0.38875627525892625,0.6461445388677742,0.6069600432734051,2.6751412480989414,2.782580603931606,0.37441333790978404,0.39001997553264056
70350.0,0.2970950633451017,0.32203947554558704,0.3298791479514539,0.3887531775674516,0.6460779519836249,0.6069569728930646,2.6749819988090935,2.7825770918552926,0.37436017194439764,0.38995535870385384
70450.0,0.2971079445774885,0.3220429327873088,0.329879643367538,0.38874583610155977,0.6460305744418103,0.6069597308767795,2.6749935305654753,2.7825253327360286,0.3742960802012154,0.38987746345092084
70550.0,0.29712884509342435,0.3222166303943426,0.3301013629174883,0.3887457191290465,0.6460149395472778,0.6069631897492597,2.6749086473215336,2.7824878906275665,0.3742277496759047,0.3897944171586411
70650.0,0.2971100461539762,0.32226389696424507,0.33016939293318676,0.3887487320081553,0.6459986412081925,0.6069657895854269,2.674882034364959,2.78251283304701,0.3741486321522946,0.38969826160679266
70750.0,0.29713740751176976,0.3223088924813573,0.33021993061465627,0.38874979467798515,0.6459699509547567,0.6069635764865512,2.674890827335961,2.782537703482888,0.37408945831509166,0.3896263452233575
70850.0,0.29715302791669723,0.3222916258675911,0.3301923280807292,0.3887442018352935,0.6459699933663602,0.6069640513189649,2.6748883079010644,2.7825596812730398,0.3740435311882001,0.38957052845751405
70950.0,0.29713140121576137,0.3222059780081359,0.33008655928573927,0.38874317188527385,0.6460151372073685,0.6069633972741746,2.6748872057593562,2.7826013258394533,0.3740042323948282,0.38952276756818954
71050.0,0.29709209206173687,0.3221497789646459,0.3300250519912744,0.388741029176828,0.6460483314802044,0.6069614783746882,2.6749044035642426,2.782609075458668,0.37395846210869693,0.3894671419797927
71150.0,0.29706483792920807,0.3221073732420125,0.32997788434032244,0.3887380951299917,0.6460663940071116,0.6069629379769782,2.674955281809308,2.7826322633721845,0.3739171233583311,0.38941690239016263
71250.0,0.29704854924397617,0.3220032625855329,0.3298461724928793,0.3887394234580471,0.6460903004870104,0.6069617268529562,2.6749484766732747,2.782603459841812,0.37385415964593516,0.38934038214202144
71350.0,0.2970084822841732,0.3218537771189937,0.3296622983527944,0.3887350228954411,0.6461247915235947,0.6069648638421323,2.6749753264417047,2.7826097774545855,0.3737805428593025,0.38925091586422467
71450.0,0.2970167669603098,0.3218309514110324,0.3296296950955452,0.3887399657031362,0.6461132804299449,0.6069621138962364,2.67491672913232,2.7826538621505112,0.3737049883713831,0.3891590955188131
71550.0,0.29697988049739044,0.3217840413853801,0.3295796348073197,0.3887386598739878,0.6461628768291144,0.6069638439714329,2.6748680853816342,2.782643317933084,0.3736468604470653,0.38908845400229747
71650.0,0.2969663479459753,0.32173204134557415,0.32951554498544805,0.38873027316241726,0.6461528799318919,0.6069661274790303,2.674800034643902,2.782593725534725,0.3736017439798064,0.3890336253444695
71750.0,0.2969766361788724,0.3216758637839215,0.32943847817407973,0.3887342264816655,0.6461351061309248,0.6069625510445849,2.6747056962252778,2.7826292829887844,0.373550282819448,0.38897108653556883
71850.0,0.29697015893932993,0.321552428125993,0.3292782841560871,0.3887330256759792,0.6461626142990354,0.6069639949339606,2.674718780554292,2.7826438716288138,0.37349465380969005,0.3889034831275595
71950.0,0.2969544050923827,0.3214411942101931,0.32913704221864787,0.38872037191595865,0.6461735069700212,0.6069687704131975,2.6747068130652036,2.7826334011774803,0.37342422763487904,0.38881789803983674
72050.0,0.2969516862991157,0.32139851011589277,0.32908179760116557,0.3887211550741019,0.6461341272154445,0.6069679810134481,2.674751778396283,2.782634062217234,0.37335400179388234,0.3887325571219921
72150.0,0.29698281094637435,0.3214580771199195,0.32915030363160513,0.3887279004102595,0.6461033111114189,0.6069674709983223,2.6746940572219557,2.782656895818044,0.3732776191554612,0.38863973505773064
72250.0,0.29701592523335946,0.32145832691132176,0.32914022458153847,0.3887311201872495,0.6460556947308684,0.6069623949841515,2.6746392632010103,2.782744713068127,0.3732035845940274,0.3885497672409641
72350.0,0.29701775916880857,0.3214522411957248,0.32913164983275567,0.3887311493039087,0.6460563088277981,0.6069639673259511,2.674697954323071,2.7826830219814958,0.3731508387638755,0.38848567026744857
72450.0,0.29700149728838465,0.3214761802307792,0.329168223441246,0.38873715733386494,0.6460772108045438,0.6069641550841242,2.674739924145129,2.7827015514754128,0.3731297720596636,0.3884600700249882
72550.0,0.29699346534461146,0.32153330863321494,0.3292458308096332,0.3887433801211526,0.6460918526278064,0.6069666855039884,2.6747431839777738,2.7827172768997865,0.3730940000379747,0.38841660003953915
72650.0,0.2969871978504414,0.32154255651124375,0.32925995494749594,0.3887455138987832,0.6461094823195824,0.6069711359788564,2.674815253264263,2.782730206521691,0.37306247967186185,0.3883782967987762
72750.0,0.2969743390201,0.3214385243605497,0.329127268324691,0.3887510457696892,0.6461325617517284,0.6069662272683521,2.6748252792151974,2.7827582164224265,0.3730184190011895,0.3883247549437814
72850.0,0.29696573350429856,0.3213294833471274,0.32898666186915937,0.3887423376783802,0.6461465182358513,0.6069676462917447,2.6748695855982545,2.7827106579130394,0.3729932769307159,0.38829420280927285
72950.0,0.2969556274033281,0.32126120485284837,0.3289001006226976,0.3887392092340102,0.6461642746501077,0.606968376033226,2.6748904716178092,2.782702981503386,0.37295143063859715,0.38824335224627793
73050.0,0.29699564862569394,0.32120327662708265,0.32881138828466194,0.3887425665775336,0.6461095672886066,0.60696376504086,2.674870232385597,2.782782929672859,0.3729117426809673,0.38819512467163564
73150.0,0.29702130040802843,0.32120591982729896,0.32880680021621256,0.38874874492722367,0.6460555563150195,0.6069658651282942,2.6748104061406472,2.7827710717405196,0.3728700351849615,0.3881444432626555
73250.0,0.2970256033879027,0.32126745126457806,0.32888631774010463,0.3887473609047313,0.6460356855196514,0.6069690516170405,2.6747493814813055,2.7827688041032266,0.3727972175045016,0.3880559585108079
73350.0,0.2970313462910504,0.3213865127209763,0.329040993598953,0.38874503951869915,0.6459895570612535,0.6069729110714218,2.6746707986622966,2.7827815392837403,0.3727453371852982,0.3879929163623463
73450.0,0.2970575457653336,0.3214593691778438,0.3291285136789184,0.3887486237079668,0.645969830226954,0.6069679105798403,2.674646885109377,2.7827996799702954,0.37270805137754537,0.3879476089132103
73550.0,0.2970773878861371,0.3213776667757683,0.32901489728393807,0.3887466723434495,0.6459444467104458,0.6069712172506128,2.674612158047388,2.782741642077427,0.3726377774481196,0.3878622168500876
73650.0,0.2970908755505275,0.32141321188660654,0.3290573747350885,0.3887459757040245,0.6459251062443144,0.6069697628002312,2.6745788856308055,2.782753000378683,0.3725821153710418,0.3877945806168767
73750.0,0.29712158786891496,0.3214094608592925,0.329042792370554,0.38874264903814265,0.6459036487640845,0.6069669563802499,2.6745090926622233,2.782745347547151,0.3725080962416837,0.3877046390155135
73850.0,0.29713823793504385,0.3214120077199667,0.3290409067952281,0.3887417211304393,0.6458800828695617,0.6069682197939069,2.674527504375886,2.7827851097621243,0.3724486327296286,0.3876323847086802
73950.0,0.29713027689598537,0.3213695437136103,0.3289875989991496,0.3887395357872566,0.6458864653621994,0.6069658287244236,2.674563444459391,2.782769322507602,0.37237297566535466,0.3875404543054634
74050.0,0.2971310209922511,0.3213086920222262,0.32890738863164704,0.38873338274719155,0.6458926955746718,0.6069665500803477,2.6745803821983496,2.782740074359765,0.3723199516173749,0.38747602562710937
74150.0,0.2971402254288001,0.32124500497830166,0.3288207928367165,0.38873903606633736,0.6458846138285388,0.6069668649107879,2.67446916593517,2.782739225689063,0.37227110876689606,0.38741667781642525
74250.0,0.29714438086741285,0.32123082232928474,0.3288008467887302,0.38874094189105185,0.6458840958370929,0.6069663708232863,2.6744228889646244,2.7827626185894845,0.3722020823923725,0.38733280606589715
74350.0,0.2971434301871571,0.3212421262513783,0.3288160021572764,0.3887398063310685,0.645882637758739,0.6069613051606543,2.6744076696071977,2.7828424335950164,0.3721292089687599,0.38724426063895473
74450.0,0.29712983972573076,0.3211343001658949,0.328678559161375,0.3887354367826016,0.6458920632362224,0.6069648493640089,2.674415323907439,2.7828656266754375,0.3720686479563241,0.38717067609067557
74550.0,0.29716685754880623,0.3211585538373934,0.3286988012423779,0.38873872644861923,0.6458290297916867,0.6069619455138064,2.6744162488455654,2.782837785351899,0.37201024918782966,0.38709971927729253
74650.0,0.29720422475363195,0.3212301139839264,0.32878110774201896,0.38873976311621394,0.6457944300813117,0.6069649435372573,2.6743917240370756,2.782806001986288,0.37196403288286384,0.38704356498993586
74750.0,0.2972336070495545,0.3212938204456841,0.3288556017987534,0.3887403154772285,0.6457873473264572,0.6069653917673316,2.6743164280694987,2.782862593208624,0.3719058857181977,0.38697291476742524
74850.0,0.2972366687039962,0.3212899373570133,0.32884953607653294,0.38873785381649,0.6457953801552417,0.6069650372072491,2.674348209985677,2.7828829604665155,0.37185587086685135,0.38691214589667494
74950.0,0.2972534218593927,0.32131932798094875,0.3288828984762949,0.3887467450089328,0.6458004562981148,0.6069620151832501,2.6743719014405225,2.7829006032095056,0.3717959894260042,0.3868393894345894
75050.0,0.29727805778909044,0.3213424910092366,0.3289055985927111,0.38874487535213764,0.6457806025236171,0.6069652636207349,2.6743062584034947,2.782828934112722,0.371724327269226,0.38675231998672366
75150.0,0.2972846316706488,0.32130406448403376,0.32885302908252617,0.38874743300015063,0.6457609346515681,0.6069619832071402,2.674303330149588,2.782938414522407,0.37167667054020614,0.38669441752232814
75250.0,0.29734225375299767,0.3213009872400393,0.3288308749073952,0.3887473960846596,0.6457120835603513,0.6069611035069276,2.674229975161221,2.782926682150041,0.3716251485656185,0.3866318191932229
75350.0,0.2973637210257395,0.32131178562478896,0.3288383202130617,0.3887427532039337,0.6456819418454962,0.6069660654802164,2.674229809137342,2.7828181053813403,0.3715599136681936,0.3865525604478438
75450.0,0.2974062936138437,0.3213414055279781,0.3288638692724203,0.3887388287549216,0.6456479039376549,0.6069695564008399,2.674201811401837,2.7827906620880203,0.3715027317045828,0.3864830863214181
75550.0,0.2974381237834056,0.32138531763687384,0.32891157856224956,0.38873990645230905,0.6455843072891162,0.606968670169816,2.6741460949334135,2.7828003497369993,0.3714614088264244,0.3864328807362218
75650.0,0.2974672746219918,0.3214525299605458,0.32899075306694847,0.38874188902275897,0.6455704485069598,0.6069658034923495,2.674172474516985,2.7828509842608447,0.3713985770156446,0.38635654316453005
75750.0,0.2974963786549361,0.3215354025277536,0.3290905243163534,0.38874652908738916,0.6455476495359797,0.6069607001887728,2.674140706542738,2.7828698090004935,0.37133590926315985,0.386280405487322
75850.0,0.29748273246031204,0.32156791077189906,0.32913753824125497,0.3887442141574873,0.6455883244782535,0.606963916098664,2.674111660038558,2.7828556230735924,0.3712929199806564,0.3862281763376928
75950.0,0.2974930734301493,0.32163323474407846,0.32922014258559906,0.3887431987824981,0.6455834682887649,0.6069619886505744,2.6740510864572773,2.7829073047463897,0.37123247477586896,0.38615473984562354
76050.0,0.29748426442037756,0.32166246938318044,0.32926133380006134,0.38873882478787314,0.6455857253685024,0.6069638795019104,2.674064310493027,2.7828615497683136,0.3711896705517141,0.3861027361729716
76150.0,0.29749292553308554,0.3216770581942042,0.3292777856019844,0.3887382388163251,0.6455657837717168,0.606960381347583,2.674019717416235,2.7828198514003755,0.37113724252871316,0.38603904072565853
76250.0,0.2975077968619845,0.32173002456246586,0.32934272469690284,0.38874059899700014,0.6455411732305152,0.6069559743478744,2.673981796450943,2.7827546578826667,0.3710849292037314,0.3859754850248769
76350.0,0.297560885802546,0.32181333047007765,0.32943552736558757,0.388745779981861,0.6454700003929222,0.6069531505808671,2.673798601467921,2.7827813143595974,0.371044320092962,0.3859261491026087
76450.0,0.2976256179422633,0.3219040292258716,0.32953438705786275,0.3887350572794626,0.6453786085204907,0.6069549122967624,2.6737767609843432,2.7827791310319667,0.3709979940837459,0.38586986802553785
76550.0,0.29766675670806064,0.32192676783224206,0.3295513427569848,0.3887410231215693,0.6453278206685737,0.6069534036132742,2.6737902474542348,2.782800461688293,0.3709517578268307,0.38581369629912043
76650.0,0.29770536014152804,0.3218951306053721,0.3294976298940089,0.38874114240581026,0.6452671198027424,0.6069535948650345,2.673765871254213,2.7827852103864963,0.37091713936050696,0.3857716390537171
76750.0,0.2977570563049212,0.3218707054743132,0.32944928092755066,0.3887425677394341,0.6452181730531197,0.6069539159098873,2.6736725058741353,2.782805178113213,0.37086722350602874,0.3857109976407462
76850.0,0.297801359751152,0.32188335385850453,0.32945198057795816,0.3887459277571187,0.6451806742918115,0.606956578313877,2.6736041088820803,2.782771740814433,0.3707944572232957,0.3856225965140504
76950.0,0.2977979226381163,0.32188212401723976,0.3294514444506786,0.38874152499697656,0.6451536692180739,0.6069587139868198,2.6736528407122546,2.7827721816368736,0.3707467057185495,0.38556458535577065
77050.0,0.29779289760313443,0.3219176392403713,0.32949970089778857,0.38874305743231036,0.6451639822974394,0.6069599356270491,2.6737520599315485,2.782753151745422,0.3706895302034384,0.3854951258272466
77150.0,0.29775307288291475,0.3219347259998474,0.32953467412231197,0.3887463829519264,0.6451615662791151,0.6069566175422187,2.6737927022985333,2.7827497250404054,0.3706457886212586,0.3854419867991605
77250.0,0.2977444202485831,0.3219990041027245,0.32962187331402604,0.3887495638182527,0.6451693829206093,0.606951625221676,2.673771102680432,2.782768309104517,0.37060592090227007,0.3853935541380825
77350.0,0.2977345027348992,0.322093536472219,0.32974923278966234,0.38875240491951296,0.6451698103450505,0.6069487143023322,2.6738051484854215,2.782779090381678,0.3705642264304866,0.3853429025231602
77450.0,0.29771626027075926,0.3220794558265051,0.32973646014402525,0.3887515004250338,0.6452013531135813,0.6069467146970303,2.6738261980336033,2.7827472368792767,0.3704848308887318,0.38524645128997154
77550.0,0.2976875476714508,0.3219841417925165,0.32962021423056576,0.38874509608031593,0.6452177276888758,0.6069465255122394,2.673848482418985,2.7827554395127594,0.3704263996018586,0.3851754684238151
77650.0,0.29766750955967564,0.32199954033607847,0.3296467500086623,0.3887474304906604,0.6452493850690911,0.606942344593111,2.673857831800077,2.7827340007844703,0.3703887783905735,0.38512976609257377
77750.0,0.2976664858165574,0.32207275160477755,0.3297432922810753,0.3887453398871563,0.6452644982058111,0.6069422901313124,2.673787415975852,2.782755060095366,0.3703287086237729,0.38505679363353135
77850.0,0.29766540952069076,0.3220877618570958,0.32976335830568027,0.3887492899581598,0.6452631308525256,0.6069419789084233,2.673715896487248,2.7827760673457087,0.3702669211445614,0.38498173505431377
77950.0,0.29768451362012277,0.32209050930914485,0.3297609650971232,0.3887467907307143,0.6452463727213249,0.6069473130556332,2.673653537527166,2.7826636091420265,0.3702276858280433,0.38493407282065817
78050.0,0.29766493468440325,0.32205109386834774,0.32971531532615883,0.3887437185928767,0.6452768061908242,0.6069493023792095,2.6736528364922383,2.782634713100044,0.3701978359650354,0.38489781198790557
78150.0,0.2976623849135892,0.32202830106531016,0.3296861604272796,0.38874712401526124,0.6452836176120585,0.6069480876764173,2.6736572541537544,2.782635322142351,0.3701549928449981,0.38484576751332494
78250.0,0.2976778518190091,0.3220210921243703,0.32967182479176954,0.38873896452136353,0.6452541181582342,0.606951221070653,2.6735479294123703,2.782623150180546,0.37010294085826106,0.38478253675708385
78350.0,0.29767185589220146,0.3219936255437751,0.32963761029141253,0.3887354174176381,0.6452452425623154,0.6069530701586408,2.6735460878618653,2.7825739988517575,0.37005100360998366,0.3847194457743227
78450.0,0.2976717519525943,0.3219428887022599,0.3295709602521548,0.3887332410307643,0.6452620106818269,0.6069535123835217,2.6735417040166998,2.7825338924117053,0.36999363498690585,0.3846497574640582
78550.0,0.2976487356330068,0.3217782144043776,0.3293617648753798,0.38873218746909366,0.6453119629285429,0.6069505162251232,2.673640443446712,2.782520622368722,0.3699437824983275,0.3845891997383753
78650.0,0.2976684598984772,0.32168656047992966,0.3292351063769576,0.3887300698094428,0.6452799074391931,0.6069524863002328,2.6735800087069386,2.782534086302545,0.36989035473132365,0.3845242993874314
78750.0,0.29767553797254986,0.321672205155327,0.32921401484134266,0.3887217345501126,0.6452638061738897,0.6069558481797012,2.6735552800754676,2.782551324538153,0.3698443936428613,0.38446846937347834
78850.0,0.2977076425839985,0.32166733649831497,0.32919752601424296,0.38871773038022756,0.6451914370141151,0.6069560309951634,2.6735826110280865,2.782563445442729,0.36979668938087906,0.3844105222114953
78950.0,0.2977635935488362,0.3216531131084674,0.3291612478272086,0.38872074053773265,0.6451288774049725,0.6069576066167571,2.6735313413569703,2.7825616047325354,0.36976372008694486,0.3843704740546966
79050.0,0.29778993748954874,0.32166724320418605,0.3291715392859292,0.3887194165876348,0.645118720825796,0.6069589252507824,2.673561159264381,2.78251802307496,0.3697125264954969,0.38430828896143576
79150.0,0.2978166730057295,0.3216941856482465,0.32919854676446614,0.3887171785757815,0.6450811739586361,0.6069615039607784,2.6735858490561695,2.7824758175865627,0.36964687011224145,0.38422853640735044
79250.0,0.2978257888979521,0.3217306585531045,0.329243617587581,0.3887266713913587,0.6450727435615954,0.6069614263542362,2.673578934576712,2.7825914370189437,0.3695995658759636,0.38417107652478394
79350.0,0.2978314836712146,0.3217128831977872,0.32921846590613857,0.3887290045437563,0.6450571511386118,0.6069610968985845,2.6735102863985496,2.782605952188442,0.36954691607413864,0.3841071238324286
79450.0,0.297833405984802,0.3216807639347223,0.32917564786184006,0.3887386241751627,0.6450541843400336,0.6069559854501462,2.6735701884986294,2.7826468587761686,0.3694781057227666,0.38402354184397314
79550.0,0.2978161209372309,0.3216394979579875,0.3291268450216539,0.38873494770364203,0.6450717150004399,0.6069604404721446,2.6734791029592695,2.7826574958772192,0.36940589217878866,0.3839358268367584
79650.0,0.29779328225292506,0.32159380388191816,0.3290739678224589,0.38873061100406403,0.6450964834088715,0.6069630010922591,2.673517554849555,2.7827145600014958,0.3693626711058605,0.3838833282302308
79750.0,0.2977670506406133,0.3215823430569035,0.3290671492448804,0.38872861219606775,0.6451196850196237,0.6069641759977868,2.67353835646814,2.782689977966144,0.36932491829092584,0.38383747188286976
79850.0,0.2977286139102404,0.3215651004201549,0.32905656760898516,0.3887237603567982,0.6451551013763133,0.6069662245932982,2.6736054407518868,2.782666711765985,0.3692854332284634,0.383789511688663
79950.0,0.29767427583837613,0.3215125011835,0.32900451486339605,0.3887249397908071,0.6452249502820478,0.6069647659191184,2.6736323385558625,2.7826510053541043,0.36922811968310354,0.3837198966848008
80050.0,0.2976427884777429,0.32149828774377,0.3289957303702356,0.3887274387882566,0.6452636444266779,0.6069633108893011,2.6736916428947963,2.782644083175753,0.36919594274475553,0.38368081367876206
80150.0,0.2976155763370862,0.3214538809934207,0.32894591959969727,0.3887253893104566,0.6452870207483374,0.6069654776609077,2.673683429873657,2.7825673159238526,0.36916381026777184,0.3836417848276005
80250.0,0.2975873200075275,0.32143686133192195,0.3289324314624459,0.3887241767015656,0.6453179399633652,0.606962654670963,2.6737923631420375,2.7826626886402464,0.3691441955979724,0.3836179604692317
80350.0,0.2975644411199033,0.32141827396939954,0.32891519286495546,0.3887244621224893,0.6453192866299113,0.6069605854314131,2.6738798680940037,2.782691865063624,0.3690925634327317,0.38355524730851676
80450.0,0.2975635990001502,0.3214480503672723,0.32895459222551066,0.3887130270420102,0.6453064598326931,0.6069647362991071,2.673928623584978,2.782706058291406,0.36904459509456583,0.3834969846330457
80550.0,0.2975625149588453,0.3214519042985055,0.3289599980909701,0.38870736561102187,0.6453132797854775,0.6069671388312925,2.6740219499217166,2.7826916620945843,0.36901444359926805,0.38346036259022703
80650.0,0.29754682195634086,0.3214376770894045,0.32894623155979597,0.38871047027355143,0.6453523204919963,0.6069656916839146,2.674069170736778,2.7826500241918573,0.3689666363573054,0.38340229612826077
80750.0,0.29754782321442963,0.3214686600148972,0.3289866372950442,0.38870635409244686,0.6453568376862209,0.6069649911456126,2.6740766457622662,2.782654307932518,0.36891892752539157,0.3833443495275442
80850.0,0.2975720216295999,0.3215111608664395,0.32903489034087474,0.388702029326824,0.6453307936822056,0.6069635502343734,2.6740469972290803,2.7826548677396197,0.36885898920579663,0.38327154960250753
80950.0,0.2975892281788596,0.3215271153988316,0.3290504513822514,0.38869939447823404,0.6453279144173635,0.6069642129189173,2.674037185979916,2.7825776064102725,0.36878516147228535,0.3831818805851446
81050.0,0.29758156988342177,0.3215225615244352,0.32904687318303943,0.3887056787723126,0.6453313345918,0.6069603089412751,2.6740261666061276,2.782644882058932,0.3687115687857167,0.3830924978416723
81150.0,0.29759231463162483,0.321510870186117,0.3290281305032431,0.3887115308885585,0.6453072667003487,0.6069607275326155,2.674105126179415,2.7826392932470907,0.3686416979020113,0.38300763618412176
81250.0,0.29761538081196537,0.3214997178376718,0.3290062237600367,0.3887106603420344,0.6452867041636412,0.6069626219984898,2.67409035726775,2.7826189498136182,0.3685946544042788,0.3829504999222637
81350.0,0.2976553301981801,0.3214996582496821,0.32899358992301125,0.3887119077850018,0.6452381654804491,0.6069638971862579,2.673974830570931,2.7826318442879305,0.3685407596369847,0.38288504290952274
81450.0,0.2977033258098722,0.321574341983541,0.3290766613524084,0.38871412265465033,0.6451958846422999,0.6069659058820547,2.6739013293193783,2.7826275203013204,0.3684783300245451,0.38280922057035477
81550.0,0.29777384809018803,0.3216518139489603,0.3291563175045744,0.3887139483741551,0.6451123836617577,0.606965457198553,2.6738169713410196,2.782626885598672,0.3684454492100383,0.38276928622079864
81650.0,0.2978479774583773,0.3216922176720803,0.3291861217392441,0.38871400639349624,0.645038150175748,0.6069662343388222,2.673735267107469,2.7825417518924453,0.36840053045341237,0.38271473182626964
81750.0,0.29788020450721187,0.3217316428168468,0.3292278091427321,0.3887108743258006,0.6450120487822781,0.6069692113857835,2.6736941286827958,2.782516760568088,0.36835742196676347,0.38266237630486316
81850.0,0.2979127646178868,0.3217410819344976,0.3292299816625752,0.38870909847517565,0.6449654860661443,0.6069732807173918,2.6736726391587564,2.782456401740246,0.3683075172689897,0.38260176708281923
81950.0,0.29794961556817123,0.32178575592265574,0.32927711431977946,0.38871150175405517,0.6449597930470645,0.606976974045457,2.673608494905929,2.782454758589317,0.36822686698974005,0.38250381814274315
82050.0,0.2979362112232248,0.32170734477765267,0.32917827246618714,0.38872057793542136,0.6449915296583832,0.6069733458458673,2.673699287348664,2.782437271212772,0.3681960546096858,0.3824663970732178
82150.0,0.29793338624185195,0.32170320335904623,0.3291737173101645,0.38872577146171194,0.6449886185195552,0.6069731348370588,2.673744821839922,2.782406442732986,0.36816870056440254,0.38243317620413114
82250.0,0.29793052086593436,0.3216966038832667,0.3291659442601426,0.38871942926106334,0.6449992097360515,0.6069771796087489,2.673740399295996,2.7824024352855816,0.3681362600061462,0.3823937780220332
82350.0,0.2979049983510049,0.32162000590257966,0.3290732939902174,0.3887086535444454,0.6450310257313209,0.6069817002829254,2.673771202829142,2.7824227234165133,0.36809364497427244,0.3823420234504486
82450.0,0.29786285228408765,0.32158266602683977,0.32903746463170475,0.3887111554056922,0.6450653115183563,0.6069823288983661,2.673821338484248,2.7823908104227697,0.3680494093753928,0.38228830103399186
82550.0,0.2978607256601181,0.321497752059213,0.3289265317846428,0.3887065320696634,0.6450583275793143,0.606984773049378,2.673786554628254,2.7823456507499955,0.3680154401256751,0.38224704689417394
82650.0,0.2978814629532955,0.32150465946452433,0.3289290926537677,0.38870698074133847,0.6450206289095108,0.6069868483139853,2.6737397564248537,2.78227156363775,0.36799169165473666,0.382218205534963
82750.0,0.29790003658504416,0.3215258958370288,0.3289511658876525,0.38870493997188893,0.6449843506422884,0.6069867433626083,2.6736652794606046,2.782249616893568,0.36795442243657966,0.3821729440543885
82850.0,0.2979288123374465,0.32153922018930486,0.3289596340856032,0.3887102946132392,0.6449288481732267,0.6069850695827349,2.673557185412449,2.7822204791297955,0.36791383436560904,0.382123652235106
82950.0,0.29789681439096116,0.32144053410782003,0.32883998887597565,0.38870521587834356,0.6449699220021458,0.6069870164313769,2.673590396427988,2.7822480707538904,0.367873318356536,0.3820744481712649
83050.0,0.29789159475897015,0.3213630371389003,0.32873977617259265,0.3886973761702664,0.6449847683953235,0.6069918483823088,2.673587405684805,2.782178070419687,0.3678379257949499,0.3820314663985813
83150.0,0.29790547369273396,0.32132570930827203,0.3286863547874411,0.38869880883964747,0.6449352383014032,0.60698704766027,2.673491821486212,2.7822056447150274,0.36779922546335836,0.38198446778216344
83250.0,0.29789461862984173,0.32129681548344835,0.32865179163743896,0.3886964251783721,0.6449494900962149,0.6069858620316773,2.673524990629241,2.782228347474344,0.36776059076323636,0.38193754908892447
83350.0,0.29790844444528614,0.32131024803405395,0.32866510059052384,0.3886982665630262,0.6449217165960817,0.6069846792479893,2.673465701892151,2.7822234057480295,0.3677019243405009,0.38186630391979126
83450.0,0.2979182938856914,0.3213170110259595,0.32867089355575807,0.38869821626818535,0.6449092281698243,0.606988052869338,2.6734700624153716,2.782176537588083,0.36764173916381476,0.38179321488241774
83550.0,0.2979270350540416,0.3213494600157828,0.3287107935751872,0.3886974370267215,0.6449023949444052,0.6069868702947799,2.673486380749162,2.782145341303569,0.36760503762808805,0.38174864470099484
83650.0,0.2979261519041854,0.32131519858603896,0.32866604182890724,0.38870298118658714,0.6448974907652033,0.6069860491805132,2.6734942924554086,2.782144104431804,0.3675783827964321,0.3817162753159023
83750.0,0.29795427036633226,0.3213267902179928,0.32867243931422896,0.38870686249370984,0.644856897231078,0.6069811703740742,2.6735714338360337,2.7821607768447008,0.3675517592176741,0.38168394398793626
83850.0,0.29798327070169356,0.3212835715646507,0.32860652326443723,0.3887052860746998,0.644857187153403,0.6069840550500183,2.6735040939148162,2.7821070537863113,0.3675035834425051,0.3816254402167515
83950.0,0.2979773629802946,0.32125408326020716,0.32856962391960826,0.38870757441170006,0.644866052816524,0.6069835975747646,2.67349885742349,2.782093952959922,0.36746876129990647,0.38158315306192686
84050.0,0.29796994331540316,0.321286165115813,0.3286141205387989,0.3887010169126017,0.6448922677897942,0.6069849258188367,2.673493630583742,2.782064229615983,0.36742241483138216,0.3815268713242984
84150.0,0.29796434336793765,0.32129874454250446,0.3286324134830826,0.3886994597143941,0.6449203218024742,0.6069837553920808,2.6735632777564877,2.7820844845516857,0.3673910193518864,0.3814887457905024
84250.0,0.297957103999787,0.32132846262651743,0.328673746766347,0.3886973862668816,0.6449296744252296,0.6069868606900689,2.6735852868879566,2.782015675623824,0.3673448315352006,0.38143265724045633
84350.0,0.29795275871246873,0.32133463629391396,0.3286832263909396,0.3886993140789758,0.6449296392455337,0.6069854536401341,2.673588273484952,2.7820228974120385,0.36731848076094564,0.38140065810394264
84450.0,0.2980008509471796,0.32139769313895866,0.3287509863992321,0.38870035928591334,0.6448790422848749,0.6069876022782316,2.6735107350945,2.7820407623364325,0.36728558540611694,0.3813607116804987
84550.0,0.29803688582621285,0.32152478472493007,0.3289066958073841,0.38869621654630376,0.6448144906624403,0.6069909285519859,2.673426283538971,2.782010094901949,0.36724617406009674,0.38131285278203364
84650.0,0.2980749352836057,0.3216259002334746,0.32902763207486196,0.38869447087278647,0.6447702921406716,0.606992002457135,2.6734069989624136,2.7819641404987467,0.36719045874758055,0.3812451956618189
84750.0,0.29809408557410755,0.3216890777044248,0.3291046466596674,0.3886935241823268,0.6447564040542295,0.6069929558353166,2.673347647891351,2.781894699910043,0.3671479455014652,0.38119357059468517
84850.0,0.29809199893169824,0.3217278918297626,0.32915631531201134,0.3886906915474382,0.6447756655784848,0.6069939069663166,2.6734251452360756,2.781872563601448,0.36712019162768295,0.38115986840417754
84950.0,0.29812831811206947,0.32174812077035486,0.3291714873201017,0.38868151244527044,0.644745559204718,0.6069963861520047,2.6733988719631214,2.781890498953327,0.3670794390602218,0.3811103817947502
85050.0,0.2981802665955402,0.3217945564678292,0.3292161904276914,0.3886847074227324,0.644687775569952,0.6069923927996016,2.6733197514154217,2.7818695929480306,0.36704201166780753,0.3810649332224696
85150.0,0.29823002217429445,0.3218134090792507,0.32922533067795123,0.38868370021997295,0.644615330413031,0.6069918145412136,2.6733253669902215,2.781900407303717,0.3669900420179815,0.3810018261373983
85250.0,0.2982318287320509,0.3217789796375539,0.3291795127792834,0.38868997129669175,0.6446202390587795,0.6069901819333364,2.6733509159378084,2.781920592520607,0.3669381920898907,0.3809388648259383
85350.0,0.2982274469026084,0.32174900055348654,0.32914148884376254,0.38869712476729207,0.6446087333481739,0.6069865613759512,2.6733646872569374,2.7819348713185463,0.3668913061216526,0.3808819315850377
85450.0,0.2982286072833045,0.3217027046287745,0.3290802780802079,0.38869678057910645,0.6445744344712176,0.6069852898152018,2.673420553679421,2.7819456079847247,0.36685419012263343,0.38083686216508966
85550.0,0.29825130214812423,0.32171541141171595,0.32908984575170186,0.3886987085757467,0.6445552945026943,0.606983086112364,2.6734038213439364,2.7820030722623894,0.36680586994399256,0.38077818797493307
85650.0,0.29827664089303363,0.3217617984936966,0.3291428480253336,0.3886977406824989,0.6445185695438463,0.6069862581872814,2.673300735355673,2.7819926884498596,0.36675765356671075,0.38071964017005244
85750.0,0.2982937294061683,0.32175550971535816,0.3291292120982464,0.38869847555972864,0.6444987230469615,0.6069848748119416,2.673281850762988,2.7819893255940182,0.3667031333564065,0.38065343820710995
85850.0,0.2983118423375571,0.32171882979061855,0.3290753115615807,0.38869973545709446,0.6444734481834807,0.606985824276931,2.673221077100499,2.781990631341213,0.36667752260362513,0.3806223401264508
85950.0,0.2983235913710434,0.3216212884875973,0.3289434218670857,0.3886885923231638,0.6444530022920035,0.60699305418202,2.6731860393527374,2.7819942596367113,0.3666551371878914,0.38059515851835657
86050.0,0.2983136362816503,0.32162051356757315,0.3289455321431489,0.3886789069298783,0.6444450384074558,0.6069943405654651,2.6732068618035587,2.7819757980399364,0.3666407583703658,0.3805776990027869
86150.0,0.2982962721143951,0.3215927741461143,0.3289145319275118,0.3886668740267264,0.6444712191384896,0.6069992222957231,2.673241564524904,2.7819422954197615,0.3666072436676933,0.3805370038080335
86250.0,0.29825777580294544,0.3215066929831615,0.3288134955255151,0.38866650322720236,0.6444978029240244,0.6069994550787683,2.6732889447792214,2.7818775635007595,0.3665674105499467,0.3804886366983952
86350.0,0.29827231428254636,0.32148241220216517,0.3287770144054739,0.38867083768713195,0.6445097335294322,0.6069956340980281,2.673240096283373,2.781985526920541,0.3665355950567446,0.3804500051056112
86450.0,0.29825098532332883,0.32133364385102436,0.32858819367401443,0.38867374792742554,0.6445258007426174,0.6069944824235558,2.6732607622775277,2.7819694750819437,0.3664958892658911,0.3804017930190503
86550.0,0.29824416273982135,0.3213274214099707,0.3285821598491605,0.3886754212219556,0.6445273884761586,0.6069974928076953,2.673304483716773,2.7819996755470107,0.36646734472818915,0.3803671334387917
86650.0,0.2982360055431826,0.3213090320167832,0.32856055462277195,0.38867900309984177,0.6445493993144918,0.6069957646189755,2.6732961762833605,2.782062119420486,0.3664435854538599,0.3803382843510853
86750.0,0.2982608152505948,0.3212853549706817,0.328521638882709,0.38868241388732455,0.6445213311662117,0.606994616776738,2.6732786660494856,2.782049495068616,0.3664182700709155,0.3803075458897175
86850.0,0.29827335362634727,0.32123706993969936,0.3284542379238958,0.38868407944469197,0.6444922913956087,0.6069943926955222,2.673287679319596,2.7820253842999776,0.366397722448674,0.38028259661114944
86950.0,0.2982930543602873,0.321224343215347,0.3284313197126515,0.38868298669052653,0.644492185253764,0.6069937091005144,2.67328976771262,2.7820438793943465,0.3663614152682419,0.38023851195580244
87050.0,0.29831095405532265,0.32119920791377365,0.32839265912642973,0.38867478079600554,0.6444686448174057,0.6069988857106615,2.6732608385531504,2.7820680799277087,0.36630313186161334,0.3801677438827388
87150.0,0.298325793855485,0.32109369292855217,0.3282493183515161,0.38867620254279883,0.644447223784007,0.6069977395554705,2.6732285347312024,2.782102547921048,0.3662622669891394,0.3801181257991578
87250.0,0.2983529380222426,0.3210326392074302,0.32816054529420347,0.38867392724241523,0.644426883359503,0.6070024412327519,2.673204325446507,2.7820910976222804,0.36622304445961856,0.38007050207727144
87350.0,0.2983836211901302,0.32104874413820145,0.3281720684933096,0.3886753601010261,0.6444135728268706,0.6070007212281351,2.6731858934417017,2.782059063799388,0.36619015088744095,0.38003056310547545
87450.0,0.2983907434418288,0.3210188608457315,0.3281305548869581,0.38867997076067223,0.6444297949708979,0.606996832511907,2.6732155327181295,2.78205568849477,0.36614480628088814,0.3799755065010511
87550.0,0.29843021461145897,0.3210689709068816,0.32818400859972874,0.38868321923165355,0.6443805324896347,0.6069954655000946,2.673120607964606,2.7820466128993684,0.3660839711412048,0.3799016420448096
87650.0,0.29845296139296945,0.3210544588726941,0.3281577866520362,0.38867723220853234,0.6443661795073645,0.6069988933383396,2.6730224782827543,2.782004475152488,0.3660528381691316,0.37986384140409535
87750.0,0.29844564364946874,0.3210076907533529,0.3280986198431451,0.3886751952786227,0.644381716447676,0.6069998062700006,2.6730806904520086,2.781970407302603,0.36602174881580474,0.37982609386595567
87850.0,0.2984253673651649,0.3210027619713644,0.32809851456188427,0.3886772307866568,0.6444045030790769,0.6070014000978797,2.673138771956882,2.7820035760231425,0.3659922542396092,0.37979028277825955
87950.0,0.2984001999791027,0.320943799197947,0.3280289303810124,0.3886742662039834,0.6444400859569535,0.6070023081033628,2.6731398716511747,2.782005969115879,0.3659736462825718,0.3797676898365204
88050.0,0.2984095188468565,0.32100284880800994,0.3281036096529439,0.38867195951510575,0.6444375418791382,0.6070027597642146,2.67314664629218,2.7819811010797126,0.36594885995142146,0.3797375954707661
88150.0,0.29840660583450845,0.3210540240785049,0.3281717840980467,0.3886748850301063,0.6444363648739097,0.6069998071490832,2.673205588542186,2.7819699019549193,0.365914823963403,0.3796962707656437
88250.0,0.29835303193334867,0.32096342393762056,0.32806954713896314,0.3886768367306702,0.6445020453026027,0.6069992408017906,2.6732825297890166,2.7819802576599306,0.3658885592111339,0.37966438160230187
88350.0,0.29832604196344703,0.32083927423900355,0.327914861525607,0.38867644264141926,0.6445230953809239,0.6070029767631246,2.6733298667319922,2.7819306060825184,0.3658469085608686,0.37961381196752775
88450.0,0.2983410666541169,0.320715011754244,0.32774682307142683,0.3886690113723881,0.6445294004590112,0.6070038778532612,2.6732583923375377,2.781936461444518,0.36580995148222717,0.3795689411896522
88550.0,0.2983549028180541,0.3206795191128075,0.3276958270911586,0.38866684775761706,0.644500344434281,0.6070065837765667,2.6732661228921013,2.7819287525304555,0.3657838108782832,0.3795372031628413
88650.0,0.29837984964470915,0.32065019586145704,0.32764944752957775,0.38866274781876115,0.6444817317345549,0.6070093963970935,2.6732851141463554,2.7819244451669927,0.3657546314551434,0.37950177574064664
88750.0,0.2983819676944229,0.3206358409910466,0.32762991545569975,0.3886697357004221,0.6444685693682325,0.6070082590618553,2.6733209650496956,2.781911131327595,0.3657162961122607,0.3794552320917452
88850.0,0.2983893124898008,0.320606196477428,0.32758864573068225,0.3886705315728851,0.644462977344093,0.6070105007259201,2.673344355079209,2.781855083212647,0.36569944962535883,0.3794347785287186
88950.0,0.298381895243862,0.3205554807326566,0.3275243218862778,0.3886647430836152,0.6444623444368247,0.6070100392350699,2.673378937928801,2.7818014087812704,0.3656764978474119,0.3794069125108209
89050.0,0.29837792591264467,0.3204775928365843,0.327423202441251,0.3886596697299863,0.6444641834454413,0.6070153058359674,2.673342699833735,2.781791650077093,0.36563219200704183,0.37935312049892467
89150.0,0.2983710380778126,0.32047737551583866,0.3274250815677897,0.38865667939508075,0.6444709537750558,0.6070177563908282,2.673377206600963,2.7817549919856708,0.3656032122398769,0.3793179361293561
89250.0,0.2983692023768404,0.3204897523315976,0.3274419251745213,0.3886578382893923,0.6444749078441697,0.6070172883216848,2.6733713021408545,2.781755390619356,0.36557274833580955,0.37928095000057493
89350.0,0.2983758184397632,0.3205034439844377,0.3274578405841925,0.3886601633064908,0.6444852323980709,0.6070153663640996,2.673306096352625,2.7817468335356406,0.3655332081453125,0.3792329445849259
89450.0,0.29837453477381143,0.3204899187560824,0.32744046800765325,0.38865544732396057,0.6444958692468503,0.6070179204256925,2.673332703153325,2.78176400702126,0.36550739328675913,0.379201603104437
89550.0,0.29833885481795946,0.3204323104502513,0.3273759679346859,0.3886510522937418,0.6445467945639918,0.6070228138155755,2.6734452323165034,2.781730893637129,0.3654664553646527,0.37915190111222585
89650.0,0.2982868888286403,0.32033803610335915,0.32726839667541363,0.38865173232688033,0.6445760783482615,0.6070242384356963,2.673479431859669,2.7816733172050485,0.36542105798680313,0.37909678526357227
89750.0,0.2982553525331484,0.320258974581281,0.32717439865355125,0.38865005242521555,0.6446116477810833,0.6070228743969271,2.6735224676297933,2.781702771076236,0.36536519674216605,0.37902896590566404
89850.0,0.29822723695394243,0.3202404957061446,0.3271589484568367,0.3886484131631106,0.6446364536844332,0.6070239618924508,2.673543150907733,2.781636450625383,0.3653245226292375,0.37897958504949475
89950.0,0.29821221798114694,0.3201753434662413,0.32707804004727103,0.3886491123229267,0.6446552011650791,0.6070241575968984,2.673542664779095,2.7816180807817013,0.365270407499167,0.37891388635535456
90050.0,0.2982017111245485,0.3201804901095784,0.3270881063620164,0.3886516900253633,0.6446623579971349,0.6070227981921199,2.6735832683143417,2.7816164031162227,0.36522691167558297,0.37886108038590854
90150.0,0.2982266147368061,0.320176142301703,0.3270745652506706,0.3886528586467347,0.6446198045501437,0.6070206653281564,2.673510638115942,2.7816236051368595,0.36517901628070276,0.37880293345270183
90250.0,0.29823245582885055,0.3201928474863123,0.3270946848643717,0.38865211621749046,0.6446059323442398,0.607018980399094,2.6735423184632094,2.781627465323739,0.36513868587579534,0.3787539709830389
90350.0,0.2982649947874392,0.3202053802969984,0.3271009300285742,0.3886552841519014,0.6445695122356142,0.6070177419176171,2.673437801086128,2.78156270172948,0.3650820502156227,0.378685213788598
90450.0,0.2982875672847957,0.3202165282864106,0.32710848745834675,0.3886557094474148,0.6445486506506286,0.6070128577903904,2.673440746813959,2.7816362692257703,0.36504041235606766,0.37863466462330303
90550.0,0.2982738772379022,0.32024553097252334,0.3271509078605471,0.38865700214419574,0.6445712360989938,0.6070141688109305,2.6735033217395623,2.7816257507503197,0.3650018195550416,0.37858781244577266
90650.0,0.2982426620621342,0.320279725768029,0.3272056600755959,0.3886542491350734,0.644625210973955,0.6070118366041031,2.6735017825236747,2.7816075288512208,0.36495589403972123,0.3785320585405948
90750.0,0.29819929820901836,0.3202301560950479,0.32715414000208576,0.38865749945747036,0.6446798382386971,0.6070109420281719,2.673583990432555,2.7816609727157116,0.3649174502599801,0.37848538775490054
90850.0,0.29818104537166634,0.3201447795745924,0.3270476674669406,0.3886609179474068,0.6447051766078524,0.6070088386478804,2.6735801656054314,2.7816273481112668,0.36488792417112614,0.37844954320231305
90950.0,0.29814301008862315,0.3201208013194813,0.32702810713489383,0.38865850845209027,0.6447321084979825,0.6070133368516952,2.6736192276741235,2.7815872002384596,0.36485254558261826,0.3784065939078722
91050.0,0.29813523387661534,0.3200985450753213,0.3270013000234861,0.38865642327371197,0.6447203215780167,0.6070105764900825,2.6736274501988824,2.781607542420565,0.3648142835076215,0.378360144293755
91150.0,0.2981513194489167,0.3201187985355667,0.327022863391371,0.38865755685358855,0.6447315992144902,0.6070105648868196,2.6735895775430896,2.781644294684513,0.3647687510569411,0.3783048688280881
91250.0,0.29815331831047404,0.3201429144820535,0.3270539304216928,0.38865629880374924,0.6447197290988589,0.6070102245454675,2.6736076739619996,2.78160535267742,0.36472038551854213,0.3782461543862492
91350.0,0.2981521561422089,0.32018999743962073,0.32711617613309296,0.3886598896166596,0.6447025210451994,0.6070075861238348,2.673608219678113,2.781661727762689,0.3646677455493832,0.3781822512939247
91450.0,0.2981501405282124,0.32026513464881395,0.3272155613724316,0.38865883403565554,0.6447035024220621,0.6070094367475309,2.6735693986093825,2.781666591574554,0.3646400146827884,0.37814858715023314
91550.0,0.2981504016421481,0.32039864729634915,0.3273909530733838,0.3886530226554842,0.644732662668895,0.6070092079824193,2.6735787228431405,2.781656152738002,0.36460503677148787,0.3781061255507395
91650.0,0.29812138047836556,0.32041952956159653,0.32742751927346914,0.3886526283905962,0.6447584859957886,0.6070115983458825,2.673565116645401,2.7816260994375552,0.364562846882876,0.37805490917742796
91750.0,0.29813404258498205,0.32050576229527555,0.32753687420422495,0.3886528461862129,0.6447421826465107,0.6070134385456123,2.673518842074056,2.7816604121159747,0.3645323467393924,0.37801788372194267
91850.0,0.29816852536590543,0.3205680196070376,0.32760786065425057,0.3886511152265033,0.6447156808309109,0.607014621506554,2.673477020373998,2.7816467468059534,0.36449174653099226,0.37796859756950624
91950.0,0.29818913463046814,0.3206250465985443,0.32767633321708256,0.3886489399044123,0.6446880403693271,0.6070130830550893,2.673405929037403,2.7816374607201193,0.3644497763834895,0.37791764865075494
92050.0,0.2981879144166985,0.3206548384402744,0.32771587170482686,0.38865373894190025,0.6447021759676704,0.6070113306753704,2.67345339925682,2.7816542670175175,0.36439490390861623,0.3778510375713752
92150.0,0.29817299329293484,0.32065300750796283,0.32771815483268596,0.38865246873139353,0.6447285433690354,0.6070126205901026,2.673498598857372,2.7816547616221943,0.3643502423935906,0.3777968221609983
92250.0,0.29821485585800284,0.3207606276617616,0.32784644165722865,0.3886563715207749,0.6446694344776752,0.6070077289134914,2.673454811506373,2.781675849168752,0.3643099821274419,0.3777479497572266
92350.0,0.2982145206930172,0.320727023885332,0.32780238203148804,0.3886548592775037,0.6446652445560954,0.6070094530649212,2.673475008380421,2.781688228198776,0.36426406209642853,0.37769220719101587
92450.0,0.2982357014680124,0.32075833375246743,0.3278368753275818,0.3886545570692915,0.6446283977458331,0.6070107408248536,2.673437836008609,2.7816605597889787,0.3642182395499288,0.3776365832717022
92550.0,0.2982128602067403,0.32074215982008175,0.32782279684141763,0.388653936008371,0.6446577562641137,0.6070101889768722,2.673470969675764,2.7816632055445227,0.3641810802743849,0.37759147591114645
92650.0,0.2982176820687088,0.3207222005113558,0.32779504916475916,0.3886521560416498,0.6446582335862537,0.6070123366180449,2.6734457520635533,2.781691749787739,0.3641553920919302,0.37756029334185714
92750.0,0.29824833820026886,0.3206900282340173,0.32774313081605255,0.3886479752945717,0.6446413515757244,0.6070144796282358,2.673379619506987,2.7816932773208376,0.3641311591174987,0.3775308773209289
92850.0,0.298261579409036,0.32057966197001386,0.3275939164891783,0.38864855705299434,0.644649707596041,0.6070130639411369,2.673334091166715,2.7816829562884497,0.3640785108278627,0.37746696870085683
92950.0,0.2982792465997058,0.320511387021525,0.3274986311540967,0.3886492121690813,0.64463222558122,0.6070139105550075,2.6733564363345907,2.78164038390807,0.36402457333947624,0.3774014955743107
93050.0,0.29827315608299454,0.32041939287971666,0.327379638730115,0.3886478251368053,0.6446656134807792,0.6070126059902471,2.6733679899488125,2.7816742029318937,0.36400048713531336,0.37737225817999104
93150.0,0.29823233805513133,0.3203391778241084,0.32728704175150125,0.3886509138153944,0.6446927032452683,0.6070093718800493,2.673389181609821,2.7817304901205016,0.3639806716825045,0.3773482049643882
93250.0,0.29823394267488723,0.3203710496795094,0.32732842616667635,0.3886428153628334,0.6447022552036976,0.6070150454150465,2.6734103221725247,2.7817480564584116,0.36394956998677086,0.3773104519296495
93350.0,0.2982419109508794,0.3203374679021743,0.3272817858011527,0.3886417593358174,0.6446688305427902,0.6070151364205899,2.6733617936013783,2.781745229731281,0.3639114611772028,0.3772641934499796
93450.0,0.298262539609291,0.32034200788466266,0.3272812693426366,0.38864442660163184,0.6446612663320883,0.6070162973108741,2.6732823373607095,2.7817199389872584,0.3638635683526196,0.37720605892158987
93550.0,0.2982878101584155,0.3203728676303651,0.32731388569297787,0.38864846404597675,0.6446416393197292,0.6070124317217186,2.6732500806137165,2.7817534897935485,0.36381999436833,0.3771531670956273
93650.0,0.29830370786740956,0.32038909848792596,0.32733022125437394,0.38864898717961915,0.6446208796489092,0.6070139133591579,2.6732104187272534,2.7817560036913145,0.3637793116453012,0.37710378504990444
93750.0,0.298318718928493,0.3203790180425398,0.3273122549069546,0.3886468633230852,0.6446223506949259,0.607013791852871,2.6731601770781253,2.7817883794458855,0.36372611994505377,0.37703921955903597
93850.0,0.2983119744159978,0.3203598683214731,0.327289206406051,0.3886481760708903,0.6446263758510831,0.6070109002567737,2.673138810341172,2.781819617059776,0.36369538505743937,0.377001912930934
93950.0,0.29830550871965306,0.3203534100059925,0.3272827504102706,0.38864702901837955,0.6446367787463682,0.6070107822162454,2.6731483565330603,2.78179438134785,0.3636591188491241,0.37695789245326033
94050.0,0.2982987502284904,0.32040687429526815,0.3273551418591126,0.38864380315729113,0.6446415242793805,0.6070125782819794,2.673135550927874,2.7818234238469075,0.3636173495251775,0.3769071924503645
94150.0,0.2982986972326802,0.3204121926958581,0.3273621484128568,0.3886374239236821,0.6446345763719981,0.607012883559372,2.673174816437126,2.7818290370651746,0.36358260402172893,0.3768650182238854
94250.0,0.2983021619729777,0.320394430357704,0.3273377147071894,0.38863760647166123,0.6446555474212475,0.607012657690618,2.673230975535791,2.7817826532429235,0.3635409839088538,0.37681449980453946
94350.0,0.29829559293381147,0.32036344966029345,0.32729906177433066,0.38863967601631416,0.6446557005225168,0.6070102065690713,2.673300793737305,2.7817829981246347,0.36350497868587894,0.3767707969349708
94450.0,0.2982957421904314,0.3203771359745657,0.32731700259243646,0.388642535250616,0.6446401837990069,0.607004584387655,2.6732825885184788,2.781833100355519,0.36347179695800697,0.37673052137208995
94550.0,0.29830085921455096,0.32041887865262725,0.32737025619030835,0.38863895278583876,0.6446293534706138,0.6070085985341073,2.673272880353861,2.7817953198245857,0.3634193646387573,0.3766668800156163
94650.0,0.29827562602814695,0.3204233350267647,0.3273840435691874,0.3886408102942547,0.6446614404496519,0.6070095403112314,2.6733139092057927,2.7817681821432076,0.3633601885874149,0.3765950537325463
94750.0,0.29827589282359096,0.3204196752203492,0.32737914968790177,0.38863954937701317,0.644680267226731,0.6070075249865269,2.673344294217849,2.781802314291054,0.36332860369526704,0.3765567170604696
94850.0,0.2982639643611119,0.32035869408565626,0.3273027519990845,0.3886403192443711,0.6446980000210857,0.607007411624531,2.6733703997434497,2.781807908674325,0.36328610683856694,0.3765051360480292
94950.0,0.29824607647873685,0.3202816415249675,0.3272071048252114,0.38863597281212364,0.6447148529241395,0.6070095101683852,2.673481754188693,2.781812437238452,0.3632450615945015,0.3764553171991836
95050.0,0.29823436270945314,0.3202451254910294,0.32716279379381047,0.3886361614871143,0.6447197820117626,0.607008868922982,2.67347083716159,2.78181906169701,0.3632136471998524,0.3764171880051185
95150.0,0.2982605298836017,0.32025767368168134,0.3271710617325064,0.3886423577726816,0.6446629042259145,0.6070053914304456,2.6734147523263374,2.7818603518962695,0.36317682865188583,0.3763724997102902
95250.0,0.2983191184596329,0.320249708973654,0.32714218027806063,0.38864045354904314,0.644570135746606,0.607005910699083,2.673328338663737,2.7818847588654787,0.36313327443278925,0.3763196362931096
95350.0,0.2983671021283647,0.32031519506526196,0.32721316713114396,0.3886394417388366,0.6444997954924436,0.6070052752461779,2.6732798600200995,2.7818902374011816,0.3630830261513097,0.3762586483853418
95450.0,0.29837737815907567,0.32031762858504575,0.3272131358617792,0.3886417770685099,0.6444926716325655,0.6070061078458929,2.6733152971609235,2.7818862770103383,0.3630518506906556,0.37622080994316714
95550.0,0.29836089641321434,0.32028494737650587,0.32717536339354036,0.38864474177425473,0.644526378583165,0.607002752456786,2.6733265926809597,2.781933602242483,0.36302072106238176,0.3761830272722468
95650.0,0.2983327060305193,0.32015723280209657,0.3270163697874494,0.3886393068515927,0.6445580286667155,0.6070022268454943,2.673434042360329,2.7819086927906236,0.36300584914823153,0.3761649769743326
95750.0,0.2983016991347332,0.32003034013901016,0.32685934159749724,0.3886425951540231,0.6445830330753725,0.6070007623941094,2.673465031320718,2.7819183004241608,0.3629747870673866,0.3761272764981824
95850.0,0.2982958761998891,0.3199582611946772,0.3267664393358963,0.3886445387711111,0.6445936922932467,0.6069987793554411,2.6734750893334778,2.781948751929432,0.3629424230295304,0.3760879959705697
95950.0,0.29827848182405,0.31991506826887617,0.32671513829439297,0.38864740310059737,0.64463215599629,0.6069965920104888,2.673529939549897,2.781942666038133,0.36291952844562597,0.37606020869901136
96050.0,0.2982926936721604,0.3199356132804916,0.3267376737288243,0.3886414418105149,0.6446213990484223,0.6069962832245207,2.67350243079734,2.7819438814648327,0.36288187371675285,0.37601450713386136
96150.0,0.2982943410982502,0.319887847447547,0.32667437801446886,0.38864711971253846,0.6446325051221515,0.6069941030254331,2.673442738121647,2.781923250742245,0.3628577025106993,0.375985170638255
96250.0,0.29825518856058236,0.31980862964072326,0.32658256826591037,0.38864736720364984,0.6446686268194612,0.6069968104227322,2.6735296576451106,2.7819078620732864,0.3628268573056082,0.3759477340623131
96350.0,0.29822316873862287,0.319731558177121,0.3264913377149347,0.388647043557497,0.6447097591099209,0.6069986819026097,2.673596679299322,2.7819599644322306,0.36279605712930946,0.37591035227783587
96450.0,0.2982110148512137,0.31964996887752534,0.32638792585722326,0.3886461079365652,0.6447097489917162,0.6070010678997453,2.6735795828291797,2.782002626553714,0.36275060868409437,0.3758551923308543
96550.0,0.29821580742516457,0.31958829041895365,0.32630535650271597,0.3886487222632346,0.6447141924993008,0.6070008596492872,2.673590486974246,2.7820265569767857,0.36270925565005074,0.3758050031749687
96650.0,0.2982255307248669,0.31954629544163454,0.3262471072097615,0.3886442899017971,0.6447183164167982,0.607003445385959,2.6735806733856733,2.782048369660117,0.3626812883675101,0.3757710601183917
96750.0,0.2982443407365465,0.31954938409548805,0.3262452548654411,0.3886471613316302,0.6447089952558633,0.6070034418248733,2.6735212688031136,2.7820649683154963,0.3626507001107175,0.3757339361960151
96850.0,0.2982478124697265,0.3195383748515904,0.32622969445731914,0.38864523953091956,0.6447254029385345,0.6070044707850026,2.673504318976609,2.7819979029152915,0.36262679245649454,0.37570492038913206
96950.0,0.2982877434328092,0.31955516717027643,0.3262392146306232,0.38864190504706325,0.644687006838506,0.6070049818980543,2.6734770903294884,2.781987702321233,0.36261086910529106,0.3756855948728112
97050.0,0.29832297125277224,0.31964190025392325,0.3263421350828564,0.38864004880705283,0.6446570359913864,0.6070029159926044,2.6733777924057396,2.781999160715747,0.3625724373928173,0.37563895203885744
97150.0,0.2983797113927019,0.31976249948549573,0.3264828043146595,0.3886388017960623,0.6446063344690225,0.6070039423165822,2.673316781421054,2.7819879522767725,0.36252746885936393,0.37558437603790096
97250.0,0.29840818104097616,0.3197930929525221,0.32651406526757937,0.3886292484504706,0.6445736290629402,0.607004863703183,2.673255896701231,2.781959285554772,0.36250238126374257,0.3755539286407873
97350.0,0.2984291205310974,0.3198716477374316,0.3266107277165652,0.3886402693972055,0.6445652330227734,0.6070003389795505,2.67320951964792,2.782007716298772,0.3624641473955343,0.3755075265346475
97450.0,0.2984399157616521,0.3198593083454101,0.32659111744316266,0.3886424151322076,0.6445705020984904,0.6069992098592958,2.67319915079148,2.7820067925903715,0.3624220390224097,0.37545642242930577
97550.0,0.29841174958960937,0.3198193787882669,0.32654749082213064,0.38864064102128626,0.6446055909216717,0.6069993131797542,2.6732339081310608,2.78203559839665,0.36238263909795004,0.3754086056239002
97650.0,0.29838482396559124,0.31984107982113386,0.3265844745185901,0.3886379263913423,0.6446429632057021,0.606999109072085,2.6732726907829245,2.782041818272262,0.3623590346613993,0.37537995875646046
97750.0,0.2983815631302979,0.31987134910506254,0.32662528183998857,0.3886402862380424,0.6446285971499013,0.6069975754723547,2.673272520638307,2.781990738073729,0.3623276034137864,0.37534181322563737
97850.0,0.29836820220861143,0.319871308471257,0.3266294275823741,0.38863923461057137,0.6446658695363358,0.6069994174816622,2.6732866580769734,2.7819898373482697,0.3623092902924569,0.37531958815765365
97950.0,0.29836101557500294,0.3198483801262732,0.3266015518423867,0.3886380900614857,0.6446759093832631,0.6070007452705755,2.673313015447927,2.7819481037563856,0.3622870744582786,0.3752926267677495
98050.0,0.2983219434313044,0.3197571622194977,0.3264939452672156,0.38863631876310983,0.6447104058092218,0.6070005405350085,2.6733587006627464,2.7819441869581767,0.3622596639079278,0.3752593611116961
98150.0,0.2983046394339804,0.3196982812765937,0.3264219972842722,0.388636342716516,0.6447334209534289,0.6070030870800924,2.6734002136859534,2.781923979457081,0.36222838150802755,0.3752213966849693
98250.0,0.29832867364642224,0.3196986833176628,0.3264149720714813,0.3886360591131853,0.6447106899675322,0.6070051195407494,2.6733795555837934,2.7819089011268052,0.3622036494436963,0.375191381870279
98350.0,0.29832347921059665,0.31969005659775707,0.32640526663372177,0.3886325706063868,0.644700409756891,0.6070072495449785,2.67337521010842,2.7819457085030286,0.3621698529533838,0.3751503666214629
98450.0,0.2983320851968267,0.31966320046112157,0.3263672652584714,0.38863521576597665,0.6446893378431909,0.6070058201541699,2.673416578895509,2.7819672039938594,0.3621451900709236,0.3751204359794391
98550.0,0.2983261967640097,0.3196994001346677,0.3264166926225888,0.3886362646698007,0.6446709825369605,0.6070065245405749,2.6734619239687976,2.781959229933919,0.36211537394990057,0.37508425153586206
98650.0,0.29834380619549433,0.31981400511079866,0.3265617819127514,0.38863874071567295,0.6446363442843964,0.6070032741685153,2.6733520897504093,2.7819451898093073,0.3620752543272269,0.37503556310896685
98750.0,0.2983442800751084,0.3198500041181094,0.3266089459601954,0.3886356329536693,0.6446632439165175,0.6070030683233402,2.6733336137677792,2.7819332041976166,0.3620455379728685,0.3749995000484184
98850.0,0.2983382082486294,0.31990178139988207,0.32667890439027575,0.3886362189816802,0.6446637869116146,0.607003065219352,2.67329899134831,2.7819050566751984,0.36201328558992835,0.37496035947193207
98950.0,0.29831392040327637,0.3199041072416774,0.3266895945337463,0.38863627322781236,0.6446869662762377,0.6070031631817584,2.6733240610296036,2.7819072844019006,0.36199395810945,0.37493690426404114
99050.0,0.2982826985777038,0.3198875451938489,0.3266776398446373,0.3886391086672827,0.6447145409940337,0.6070042705272856,2.673339993816955,2.781906477741851,0.3619720753031985,0.37491034806187007
99150.0,0.29826362386500055,0.31984807984636576,0.32663176601193766,0.3886408553587299,0.6447287470625611,0.607001139675829,2.673391193931406,2.7819127305873392,0.3619502154844275,0.3748838198273145
99250.0,0.2982381548476936,0.3199063839968542,0.32671639887230475,0.38864112494929803,0.6447679116583208,0.6070019445647712,2.673475535974286,2.781943154510913,0.36192196036512725,0.37484953060710546
99350.0,0.2982411444977145,0.3199588484472058,0.32678441254561735,0.3886408971279254,0.6447639178266953,0.6070050628579287,2.6734359130634027,2.7818889733117356,0.361882211395607,0.3748012931356154
99450.0,0.2982534679701203,0.3199937521295023,0.3268264128653081,0.3886356064303692,0.6447445475661384,0.6070107892328688,2.673426530834234,2.7818580277206486,0.36187068559789304,0.37478730601581717
99550.0,0.2983030779726893,0.3200061988172932,0.3268271796541687,0.3886354311159508,0.6446922682845977,0.6070136914747017,2.673330780256711,2.781846225662254,0.3618450955863461,0.37475625135434576
99650.0,0.2983540641465513,0.32003361865093405,0.3268471929237401,0.38863839672339856,0.6446452117891438,0.6070135773850539,2.6732994455832095,2.781817389666349,0.36182336884220634,0.37472988502254495
99750.0,0.2983611910286596,0.32003325016031114,0.32684446874454454,0.38863608355949675,0.6446371464947718,0.6070177742578822,2.673307269312828,2.781862795842117,0.36179783704626356,0.3746989011872868
99850.0,0.29836419446694334,0.3200314177015951,0.32684111643248565,0.388637589986055,0.6446408148140732,0.6070185576508799,2.673329099354021,2.781834000236392,0.361769788307913,0.37466486305509494
99950.0,0.29840073538598505,0.3200618957984729,0.3268696890709691,0.38863945380581016,0.6445891486828548,0.6070172384468192,2.673290856344703,2.781869291581515,0.36172651473540945,0.37461234927894294


==> files/expected_q_alpha_over_css.dat <==
0.0000 0.2778
0.0101 0.2900
0.0202 0.3040
0.0303 0.3191
0.0404 0.3343
0.0505 0.3486
0.0606 0.3607
0.0707 0.3698
0.0808 0.3753
0.0909 0.3770
0.1010 0.3751
0.1111 0.3700
0.1212 0.3625
0.1313 0.3535
0.1414 0.3439
0.1515 0.3344
0.1616 0.3257
0.1717 0.3183
0.1818 0.3122
0.1919 0.3075
0.2020 0.3042
0.2121 0.3020
0.2222 0.3008
0.2323 0.3006
0.2424 0.3013
0.2525 0.3027
0.2626 0.3049
0.2727 0.3075
0.2828 0.3104
0.2929 0.3132
0.3030 0.3156
0.3131 0.3172
0.3232 0.3177
0.3333 0.3169
0.3434 0.3146
0.3535 0.3110
0.3636 0.3062
0.3737 0.3008
0.3838 0.2952
0.3939 0.2899
0.4040 0.2853
0.4141 0.2818
0.4242 0.2793
0.4343 0.2777
0.4444 0.2770
0.4545 0.2766
0.4646 0.2763
0.4747 0.2758
0.4848 0.2746
0.4949 0.2728
0.5051 0.2704
0.5152 0.2676
0.5253 0.2648
0.5354 0.2621
0.5455 0.2599
0.5556 0.2582
0.5657 0.2568
0.5758 0.2559
0.5859 0.2552
0.5960 0.2548
0.6061 0.2547
0.6162 0.2549
0.6263 0.2554
0.6364 0.2561
0.6465 0.2572
0.6566 0.2585
0.6667 0.2600
0.6768 0.2613
0.6869 0.2624
0.6970 0.2629
0.7071 0.2628
0.7172 0.2622
0.7273 0.2612
0.7374 0.2600
0.7475 0.2584
0.7576 0.2559
0.7677 0.2521
0.7778 0.2471
0.7879 0.2418
0.7980 0.2379
0.8081 0.2370
0.8182 0.2396
0.8283 0.2456
0.8384 0.2541
0.8485 0.2643
0.8586 0.2752
0.8687 0.2862
0.8788 0.2966
0.8889 0.3059
0.8990 0.3136
0.9091 0.3194
0.9192 0.3229
0.9293 0.3242
0.9394 0.3231
0.9495 0.3198
0.9596 0.3147
0.9697 0.3079
0.9798 0.2999
0.9899 0.2912
1.0000 0.2822


==> files/expected_q_over_css.dat <==
0.0000 0.2623
0.0101 0.2677
0.0202 0.2732
0.0303 0.2786
0.0404 0.2835
0.0505 0.2876
0.0606 0.2907
0.0707 0.2924
0.0808 0.2927
0.0909 0.2916
0.1010 0.2893
0.1111 0.2860
0.1212 0.2821
0.1313 0.2779
0.1414 0.2740
0.1515 0.2704
0.1616 0.2676
0.1717 0.2655
0.1818 0.2643
0.1919 0.2638
0.2020 0.2640
0.2121 0.2646
0.2222 0.2655
0.2323 0.2664
0.2424 0.2672
0.2525 0.2677
0.2626 0.2676
0.2727 0.2670
0.2828 0.2657
0.2929 0.2636
0.3030 0.2608
0.3131 0.2573
0.3232 0.2534
0.3333 0.2491
0.3434 0.2448
0.3535 0.2407
0.3636 0.2371
0.3737 0.2343
0.3838 0.2324
0.3939 0.2315
0.4040 0.2316
0.4141 0.2325
0.4242 0.2342
0.4343 0.2362
0.4444 0.2384
0.4545 0.2404
0.4646 0.2420
0.4747 0.2430
0.4848 0.2432
0.4949 0.2426
0.5051 0.2411
0.5152 0.2389
0.5253 0.2359
0.5354 0.2325
0.5455 0.2286
0.5556 0.2246
0.5657 0.2208
0.5758 0.2173
0.5859 0.2144
0.5960 0.2123
0.6061 0.2113
0.6162 0.2112
0.6263 0.2123
0.6364 0.2143
0.6465 0.2172
0.6566 0.2208
0.6667 0.2248
0.6768 0.2290
0.6869 0.2332
0.6970 0.2373
0.7071 0.2410
0.7172 0.2442
0.7273 0.2466
0.7374 0.2483
0.7475 0.2489
0.7576 0.2485
0.7677 0.2469
0.7778 0.2442
0.7879 0.2406
0.7980 0.2362
0.8081 0.2316
0.8182 0.2272
0.8283 0.2233
0.8384 0.2204
0.8485 0.2188
0.8586 0.2187
0.8687 0.2200
0.8788 0.2226
0.8889 0.2262
0.8990 0.2305
0.9091 0.2350
0.9192 0.2395
0.9293 0.2437
0.9394 0.2471
0.9495 0.2497
0.9596 0.2514
0.9697 0.2522
0.9798 0.2521
0.9899 0.2512
1.0000 0.2497


==> files/max_q_over_s.dat <==
0.0000 0.3068
0.0101 0.3200
0.0202 0.3338
0.0303 0.3475
0.0404 0.3605
0.0505 0.3751
0.0606 0.3873
0.0707 0.3964
0.0808 0.4020
0.0909 0.4040
0.1010 0.4029
0.1111 0.3991
0.1212 0.3935
0.1313 0.3869
0.1414 0.3801
0.1515 0.3737
0.1616 0.3682
0.1717 0.3637
0.1818 0.3602
0.1919 0.3576
0.2020 0.3556
0.2121 0.3539
0.2222 0.3521
0.2323 0.3499
0.2424 0.3469
0.2525 0.3429
0.2626 0.3426
0.2727 0.3549
0.2828 0.3653
0.2929 0.3735
0.3030 0.3794
0.3131 0.3831
0.3232 0.3845
0.3333 0.3838
0.3434 0.3810
0.3535 0.3763
0.3636 0.3699
0.3737 0.3620
0.3838 0.3530
0.3939 0.3428
0.4040 0.3317
0.4141 0.3199
0.4242 0.3074
0.4343 0.2957
0.4444 0.2989
0.4545 0.3010
0.4646 0.3019
0.4747 0.3014
0.4848 0.3020
0.4949 0.3031
0.5051 0.3040
0.5152 0.3046
0.5253 0.3048
0.5354 0.3048
0.5455 0.3045
0.5556 0.3039
0.5657 0.3032
0.5758 0.3024
0.5859 0.3016
0.5960 0.3010
0.6061 0.3007
0.6162 0.3009
0.6263 0.3018
0.6364 0.3032
0.6465 0.3053
0.6566 0.3077
0.6667 0.3101
0.6768 0.3123
0.6869 0.3135
0.6970 0.3135
0.7071 0.3116
0.7172 0.3079
0.7273 0.3021
0.7374 0.2944
0.7475 0.2853
0.7576 0.2786
0.7677 0.2751
0.7778 0.2661
0.7879 0.2516
0.7980 0.2523
0.8081 0.2604
0.8182 0.2697
0.8283 0.2800
0.8384 0.2911
0.8485 0.3026
0.8586 0.3141
0.8687 0.3252
0.8788 0.3354
0.8889 0.3444
0.8990 0.3519
0.9091 0.3576
0.9192 0.3613
0.9293 0.3630
0.9394 0.3627
0.9495 0.3604
0.9596 0.3562
0.9697 0.3502
0.9798 0.3428
0.9899 0.3341
1.0000 0.3246


==> files/min_q_over_s.dat <==
0.0000 0.2123
0.0101 0.2097
0.0202 0.2068
0.0303 0.2036
0.0404 0.2003
0.0505 0.1969
0.0606 0.1935
0.0707 0.1901
0.0808 0.1869
0.0909 0.1833
0.1010 0.1781
0.1111 0.1743
0.1212 0.1725
0.1313 0.1729
0.1414 0.1757
0.1515 0.1758
0.1616 0.1765
0.1717 0.1777
0.1818 0.1793
0.1919 0.1813
0.2020 0.1834
0.2121 0.1854
0.2222 0.1873
0.2323 0.1888
0.2424 0.1898
0.2525 0.1900
0.2626 0.1894
0.2727 0.1879
0.2828 0.1854
0.2929 0.1819
0.3030 0.1776
0.3131 0.1726
0.3232 0.1670
0.3333 0.1611
0.3434 0.1551
0.3535 0.1493
0.3636 0.1440
0.3737 0.1394
0.3838 0.1357
0.3939 0.1333
0.4040 0.1321
0.4141 0.1322
0.4242 0.1338
0.4343 0.1367
0.4444 0.1409
0.4545 0.1462
0.4646 0.1524
0.4747 0.1594
0.4848 0.1668
0.4949 0.1746
0.5051 0.1824
0.5152 0.1901
0.5253 0.1949
0.5354 0.1829
0.5455 0.1637
0.5556 0.1438
0.5657 0.1244
0.5758 0.1068
0.5859 0.0924
0.5960 0.0821
0.6061 0.0767
0.6162 0.0764
0.6263 0.0810
0.6364 0.0898
0.6465 0.1018
0.6566 0.1160
0.6667 0.1312
0.6768 0.1462
0.6869 0.1603
0.6970 0.1729
0.7071 0.1836
0.7172 0.1925
0.7273 0.1996
0.7374 0.2050
0.7475 0.2092
0.7576 0.2124
0.7677 0.2148
0.7778 0.2166
0.7879 0.2180
0.7980 0.2191
0.8081 0.2096
0.8182 0.1851
0.8283 0.1608
0.8384 0.1388
0.8485 0.1206
0.8586 0.1076
0.8687 0.1004
0.8788 0.0989
0.8889 0.1026
0.8990 0.1108
0.9091 0.1221
0.9192 0.1355
0.9293 0.1497
0.9394 0.1639
0.9495 0.1772
0.9596 0.1892
0.9697 0.1996
0.9798 0.2060
0.9899 0.2058
1.0000 0.2058


==> files/min_q_over_s_reverse.dat <==
1.0000 0.2058
0.9899 0.2058
0.9798 0.2060
0.9697 0.1996
0.9596 0.1892
0.9495 0.1772
0.9394 0.1639
0.9293 0.1497
0.9192 0.1355
0.9091 0.1221
0.8990 0.1108
0.8889 0.1026
0.8788 0.0989
0.8687 0.1004
0.8586 0.1076
0.8485 0.1206
0.8384 0.1388
0.8283 0.1608
0.8182 0.1851
0.8081 0.2096
0.7980 0.2191
0.7879 0.2180
0.7778 0.2166
0.7677 0.2148
0.7576 0.2124
0.7475 0.2092
0.7374 0.2050
0.7273 0.1996
0.7172 0.1925
0.7071 0.1836
0.6970 0.1729
0.6869 0.1603
0.6768 0.1462
0.6667 0.1312
0.6566 0.1160
0.6465 0.1018
0.6364 0.0898
0.6263 0.0810
0.6162 0.0764
0.6061 0.0767
0.5960 0.0821
0.5859 0.0924
0.5758 0.1068
0.5657 0.1244
0.5556 0.1438
0.5455 0.1637
0.5354 0.1829
0.5253 0.1949
0.5152 0.1901
0.5051 0.1824
0.4949 0.1746
0.4848 0.1668
0.4747 0.1594
0.4646 0.1524
0.4545 0.1462
0.4444 0.1409
0.4343 0.1367
0.4242 0.1338
0.4141 0.1322
0.4040 0.1321
0.3939 0.1333
0.3838 0.1357
0.3737 0.1394
0.3636 0.1440
0.3535 0.1493
0.3434 0.1551
0.3333 0.1611
0.3232 0.1670
0.3131 0.1726
0.3030 0.1776
0.2929 0.1819
0.2828 0.1854
0.2727 0.1879
0.2626 0.1894
0.2525 0.1900
0.2424 0.1898
0.2323 0.1888
0.2222 0.1873
0.2121 0.1854
0.2020 0.1834
0.1919 0.1813
0.1818 0.1793
0.1717 0.1777
0.1616 0.1765
0.1515 0.1758
0.1414 0.1757
0.1313 0.1729
0.1212 0.1725
0.1111 0.1743
0.1010 0.1781
0.0909 0.1833
0.0808 0.1869
0.0707 0.1901
0.0606 0.1935
0.0505 0.1969
0.0404 0.2003
0.0303 0.2036
0.0202 0.2068
0.0101 0.2097
0.0000 0.2123


==> files/q_s0.dat <==
0.0000 0.0348
0.0101 0.0309
0.0202 0.0270
0.0303 0.0232
0.0404 0.0197
0.0505 0.0166
0.0606 0.0140
0.0707 0.0120
0.0808 0.0106
0.0909 0.0100
0.1010 0.0100
0.1111 0.0107
0.1212 0.0120
0.1313 0.0137
0.1414 0.0157
0.1515 0.0180
0.1616 0.0204
0.1717 0.0227
0.1818 0.0251
0.1919 0.0273
0.2020 0.0294
0.2121 0.0314
0.2222 0.0332
0.2323 0.0349
0.2424 0.0366
0.2525 0.0382
0.2626 0.0398
0.2727 0.0415
0.2828 0.0431
0.2929 0.0447
0.3030 0.0464
0.3131 0.0480
0.3232 0.0496
0.3333 0.0511
0.3434 0.0526
0.3535 0.0541
0.3636 0.0554
0.3737 0.0566
0.3838 0.0578
0.3939 0.0588
0.4040 0.0598
0.4141 0.0607
0.4242 0.0615
0.4343 0.0623
0.4444 0.0629
0.4545 0.0636
0.4646 0.0642
0.4747 0.0647
0.4848 0.0653
0.4949 0.0658
0.5051 0.0664
0.5152 0.0670
0.5253 0.0677
0.5354 0.0686
0.5455 0.0696
0.5556 0.0708
0.5657 0.0723
0.5758 0.0741
0.5859 0.0761
0.5960 0.0783
0.6061 0.0807
0.6162 0.0830
0.6263 0.0852
0.6364 0.0872
0.6465 0.0887
0.6566 0.0897
0.6667 0.0900
0.6768 0.0896
0.6869 0.0885
0.6970 0.0868
0.7071 0.0845
0.7172 0.0819
0.7273 0.0790
0.7374 0.0761
0.7475 0.0733
0.7576 0.0706
0.7677 0.0683
0.7778 0.0663
0.7879 0.0647
0.7980 0.0635
0.8081 0.0626
0.8182 0.0620
0.8283 0.0617
0.8384 0.0615
0.8485 0.0616
0.8586 0.0618
0.8687 0.0621
0.8788 0.0624
0.8889 0.0628
0.8990 0.0633
0.9091 0.0637
0.9192 0.0641
0.9293 0.0646
0.9394 0.0650
0.9495 0.0654
0.9596 0.0657
0.9697 0.0661
0.9798 0.0664
0.9899 0.0666
1.0000 0.0669


==> files/q_s1.dat <==
0.0000 0.1414
0.0101 0.1419
0.0202 0.1424
0.0303 0.1429
0.0404 0.1435
0.0505 0.1441
0.0606 0.1448
0.0707 0.1456
0.0808 0.1466
0.0909 0.1478
0.1010 0.1492
0.1111 0.1510
0.1212 0.1530
0.1313 0.1554
0.1414 0.1581
0.1515 0.1611
0.1616 0.1643
0.1717 0.1678
0.1818 0.1713
0.1919 0.1749
0.2020 0.1784
0.2121 0.1817
0.2222 0.1846
0.2323 0.1869
0.2424 0.1887
0.2525 0.1897
0.2626 0.1900
0.2727 0.1895
0.2828 0.1881
0.2929 0.1860
0.3030 0.1832
0.3131 0.1797
0.3232 0.1759
0.3333 0.1716
0.3434 0.1672
0.3535 0.1626
0.3636 0.1582
0.3737 0.1539
0.3838 0.1498
0.3939 0.1461
0.4040 0.1427
0.4141 0.1398
0.4242 0.1372
0.4343 0.1351
0.4444 0.1333
0.4545 0.1320
0.4646 0.1310
0.4747 0.1303
0.4848 0.1299
0.4949 0.1296
0.5051 0.1295
0.5152 0.1293
0.5253 0.1291
0.5354 0.1287
0.5455 0.1280
0.5556 0.1271
0.5657 0.1258
0.5758 0.1242
0.5859 0.1223
0.5960 0.1203
0.6061 0.1180
0.6162 0.1158
0.6263 0.1136
0.6364 0.1118
0.6465 0.1105
0.6566 0.1100
0.6667 0.1107
0.6768 0.1128
0.6869 0.1165
0.6970 0.1219
0.7071 0.1290
0.7172 0.1374
0.7273 0.1466
0.7374 0.1561
0.7475 0.1651
0.7576 0.1730
0.7677 0.1792
0.7778 0.1834
0.7879 0.1854
0.7980 0.1853
0.8081 0.1833
0.8182 0.1798
0.8283 0.1752
0.8384 0.1700
0.8485 0.1646
0.8586 0.1594
0.8687 0.1545
0.8788 0.1502
0.8889 0.1464
0.8990 0.1433
0.9091 0.1407
0.9192 0.1386
0.9293 0.1370
0.9394 0.1357
0.9495 0.1347
0.9596 0.1339
0.9697 0.1333
0.9798 0.1328
0.9899 0.1324
1.0000 0.1321


==> files/q_s2.dat <==
0.0000 0.2481
0.0101 0.2489
0.0202 0.2499
0.0303 0.2508
0.0404 0.2518
0.0505 0.2528
0.0606 0.2538
0.0707 0.2547
0.0808 0.2556
0.0909 0.2564
0.1010 0.2571
0.1111 0.2576
0.1212 0.2580
0.1313 0.2583
0.1414 0.2584
0.1515 0.2584
0.1616 0.2582
0.1717 0.2579
0.1818 0.2575
0.1919 0.2571
0.2020 0.2566
0.2121 0.2561
0.2222 0.2556
0.2323 0.2552
0.2424 0.2548
0.2525 0.2546
0.2626 0.2545
0.2727 0.2545
0.2828 0.2547
0.2929 0.2551
0.3030 0.2557
0.3131 0.2564
0.3232 0.2573
0.3333 0.2584
0.3434 0.2597
0.3535 0.2610
0.3636 0.2625
0.3737 0.2641
0.3838 0.2658
0.3939 0.2676
0.4040 0.2694
0.4141 0.2711
0.4242 0.2729
0.4343 0.2746
0.4444 0.2762
0.4545 0.2777
0.4646 0.2791
0.4747 0.2804
0.4848 0.2814
0.4949 0.2823
0.5051 0.2829
0.5152 0.2833
0.5253 0.2835
0.5354 0.2835
0.5455 0.2833
0.5556 0.2829
0.5657 0.2823
0.5758 0.2817
0.5859 0.2811
0.5960 0.2807
0.6061 0.2805
0.6162 0.2807
0.6263 0.2813
0.6364 0.2824
0.6465 0.2839
0.6566 0.2857
0.6667 0.2875
0.6768 0.2891
0.6869 0.2900
0.6970 0.2899
0.7071 0.2886
0.7172 0.2858
0.7273 0.2815
0.7374 0.2758
0.7475 0.2690
0.7576 0.2616
0.7677 0.2538
0.7778 0.2461
0.7879 0.2389
0.7980 0.2324
0.8081 0.2267
0.8182 0.2221
0.8283 0.2184
0.8384 0.2155
0.8485 0.2134
0.8586 0.2120
0.8687 0.2111
0.8788 0.2106
0.8889 0.2104
0.8990 0.2103
0.9091 0.2104
0.9192 0.2105
0.9293 0.2106
0.9394 0.2106
0.9495 0.2106
0.9596 0.2104
0.9697 0.2103
0.9798 0.2101
0.9899 0.2100
1.0000 0.2100


==> files/q_s3.dat <==
0.0000 0.3378
0.0101 0.3369
0.0202 0.3359
0.0303 0.3348
0.0404 0.3337
0.0505 0.3325
0.0606 0.3313
0.0707 0.3301
0.0808 0.3290
0.0909 0.3279
0.1010 0.3270
0.1111 0.3263
0.1212 0.3257
0.1313 0.3253
0.1414 0.3251
0.1515 0.3251
0.1616 0.3254
0.1717 0.3258
0.1818 0.3264
0.1919 0.3270
0.2020 0.3278
0.2121 0.3285
0.2222 0.3291
0.2323 0.3297
0.2424 0.3300
0.2525 0.3301
0.2626 0.3299
0.2727 0.3293
0.2828 0.3285
0.2929 0.3273
0.3030 0.3258
0.3131 0.3241
0.3232 0.3221
0.3333 0.3201
0.3434 0.3180
0.3535 0.3160
0.3636 0.3141
0.3737 0.3125
0.3838 0.3113
0.3939 0.3104
0.4040 0.3100
0.4141 0.3101
0.4242 0.3106
0.4343 0.3116
0.4444 0.3131
0.4545 0.3149
0.4646 0.3171
0.4747 0.3195
0.4848 0.3221
0.4949 0.3247
0.5051 0.3274
0.5152 0.3301
0.5253 0.3327
0.5354 0.3351
0.5455 0.3373
0.5556 0.3392
0.5657 0.3409
0.5758 0.3423
0.5859 0.3435
0.5960 0.3444
0.6061 0.3450
0.6162 0.3454
0.6263 0.3456
0.6364 0.3455
0.6465 0.3454
0.6566 0.3451
0.6667 0.3448
0.6768 0.3444
0.6869 0.3440
0.6970 0.3437
0.7071 0.3434
0.7172 0.3433
0.7273 0.3433
0.7374 0.3435
0.7475 0.3440
0.7576 0.3448
0.7677 0.3459
0.7778 0.3474
0.7879 0.3493
0.7980 0.3516
0.8081 0.3545
0.8182 0.3577
0.8283 0.3613
0.8384 0.3651
0.8485 0.3691
0.8586 0.3731
0.8687 0.3769
0.8788 0.3804
0.8889 0.3836
0.8990 0.3861
0.9091 0.3881
0.9192 0.3894
0.9293 0.3900
0.9394 0.3899
0.9495 0.3891
0.9596 0.3876
0.9697 0.3856
0.9798 0.3830
0.9899 0.3800
1.0000 0.3767


==> files/q_s4.dat <==
0.0000 0.4697
0.0101 0.4697
0.0202 0.4697
0.0303 0.4697
0.0404 0.4697
0.0505 0.4697
0.0606 0.4698
0.0707 0.4698
0.0808 0.4698
0.0909 0.4698
0.1010 0.4698
0.1111 0.4699
0.1212 0.4699
0.1313 0.4700
0.1414 0.4702
0.1515 0.4704
0.1616 0.4707
0.1717 0.4710
0.1818 0.4716
0.1919 0.4722
0.2020 0.4731
0.2121 0.4741
0.2222 0.4753
0.2323 0.4767
0.2424 0.4783
0.2525 0.4800
0.2626 0.4818
0.2727 0.4836
0.2828 0.4853
0.2929 0.4869
0.3030 0.4882
0.3131 0.4892
0.3232 0.4898
0.3333 0.4900
0.3434 0.4898
0.3535 0.4891
0.3636 0.4880
0.3737 0.4867
0.3838 0.4850
0.3939 0.4832
0.4040 0.4813
0.4141 0.4795
0.4242 0.4776
0.4343 0.4759
0.4444 0.4742
0.4545 0.4727
0.4646 0.4713
0.4747 0.4699
0.4848 0.4686
0.4949 0.4673
0.5051 0.4660
0.5152 0.4646
0.5253 0.4630
0.5354 0.4613
0.5455 0.4594
0.5556 0.4573
0.5657 0.4550
0.5758 0.4525
0.5859 0.4498
0.5960 0.4470
0.6061 0.4441
0.6162 0.4410
0.6263 0.4379
0.6364 0.4348
0.6465 0.4318
0.6566 0.4288
0.6667 0.4259
0.6768 0.4231
0.6869 0.4205
0.6970 0.4180
0.7071 0.4158
0.7172 0.4139
0.7273 0.4122
0.7374 0.4110
0.7475 0.4102
0.7576 0.4100
0.7677 0.4105
0.7778 0.4117
0.7879 0.4138
0.7980 0.4168
0.8081 0.4207
0.8182 0.4254
0.8283 0.4308
0.8384 0.4367
0.8485 0.4430
0.8586 0.4492
0.8687 0.4552
0.8788 0.4607
0.8889 0.4655
0.8990 0.4694
0.9091 0.4723
0.9192 0.4743
0.9293 0.4754
0.9394 0.4758
0.9495 0.4756
0.9596 0.4749
0.9697 0.4741
0.9798 0.4732
0.9899 0.4723
1.0000 0.4716


==> files/q_s5.dat <==
0.0000 0.5512
0.0101 0.5487
0.0202 0.5465
0.0303 0.5447
0.0404 0.5435
0.0505 0.5428
0.0606 0.5428
0.0707 0.5435
0.0808 0.5446
0.0909 0.5463
0.1010 0.5482
0.1111 0.5501
0.1212 0.5519
0.1313 0.5531
0.1414 0.5537
0.1515 0.5533
0.1616 0.5517
0.1717 0.5488
0.1818 0.5447
0.1919 0.5395
0.2020 0.5335
0.2121 0.5272
0.2222 0.5211
0.2323 0.5158
0.2424 0.5119
0.2525 0.5100
0.2626 0.5104
0.2727 0.5132
0.2828 0.5183
0.2929 0.5254
0.3030 0.5340
0.3131 0.5435
0.3232 0.5531
0.3333 0.5624
0.3434 0.5706
0.3535 0.5775
0.3636 0.5829
0.3737 0.5867
0.3838 0.5890
0.3939 0.5900
0.4040 0.5899
0.4141 0.5889
0.4242 0.5872
0.4343 0.5851
0.4444 0.5827
0.4545 0.5801
0.4646 0.5772
0.4747 0.5742
0.4848 0.5709
0.4949 0.5674
0.5051 0.5636
0.5152 0.5594
0.5253 0.5549
0.5354 0.5500
0.5455 0.5448
0.5556 0.5394
0.5657 0.5338
0.5758 0.5284
0.5859 0.5233
0.5960 0.5188
0.6061 0.5153
0.6162 0.5131
0.6263 0.5124
0.6364 0.5133
0.6465 0.5160
0.6566 0.5201
0.6667 0.5254
0.6768 0.5316
0.6869 0.5381
0.6970 0.5446
0.7071 0.5506
0.7172 0.5559
0.7273 0.5603
0.7374 0.5636
0.7475 0.5659
0.7576 0.5672
0.7677 0.5676
0.7778 0.5672
0.7879 0.5659
0.7980 0.5640
0.8081 0.5615
0.8182 0.5584
0.8283 0.5548
0.8384 0.5510
0.8485 0.5470
0.8586 0.5430
0.8687 0.5393
0.8788 0.5362
0.8889 0.5337
0.8990 0.5321
0.9091 0.5314
0.9192 0.5318
0.9293 0.5332
0.9394 0.5355
0.9495 0.5386
0.9596 0.5421
0.9697 0.5461
0.9798 0.5501
0.9899 0.5540
1.0000 0.5577


==> files/q_s6.dat <==
0.0000 0.6638
0.0101 0.6675
0.0202 0.6714
0.0303 0.6755
0.0404 0.6794
0.0505 0.6829
0.0606 0.6859
0.0707 0.6881
0.0808 0.6895
0.0909 0.6900
0.1010 0.6897
0.1111 0.6888
0.1212 0.6874
0.1313 0.6858
0.1414 0.6841
0.1515 0.6826
0.1616 0.6812
0.1717 0.6801
0.1818 0.6793
0.1919 0.6787
0.2020 0.6782
0.2121 0.6778
0.2222 0.6773
0.2323 0.6768
0.2424 0.6760
0.2525 0.6751
0.2626 0.6738
0.2727 0.6720
0.2828 0.6699
0.2929 0.6673
0.3030 0.6642
0.3131 0.6607
0.3232 0.6569
0.3333 0.6529
0.3434 0.6490
0.3535 0.6454
0.3636 0.6423
0.3737 0.6399
0.3838 0.6384
0.3939 0.6378
0.4040 0.6381
0.4141 0.6392
0.4242 0.6409
0.4343 0.6429
0.4444 0.6450
0.4545 0.6469
0.4646 0.6483
0.4747 0.6492
0.4848 0.6492
0.4949 0.6483
0.5051 0.6465
0.5152 0.6438
0.5253 0.6402
0.5354 0.6360
0.5455 0.6313
0.5556 0.6265
0.5657 0.6217
0.5758 0.6174
0.5859 0.6139
0.5960 0.6114
0.6061 0.6101
0.6162 0.6100
0.6263 0.6111
0.6364 0.6133
0.6465 0.6162
0.6566 0.6197
0.6667 0.6234
0.6768 0.6271
0.6869 0.6305
0.6970 0.6336
0.7071 0.6362
0.7172 0.6384
0.7273 0.6401
0.7374 0.6414
0.7475 0.6424
0.7576 0.6432
0.7677 0.6438
0.7778 0.6442
0.7879 0.6446
0.7980 0.6448
0.8081 0.6451
0.8182 0.6452
0.8283 0.6454
0.8384 0.6455
0.8485 0.6456
0.8586 0.6457
0.8687 0.6458
0.8788 0.6458
0.8889 0.6459
0.8990 0.6459
0.9091 0.6459
0.9192 0.6460
0.9293 0.6460
0.9394 0.6460
0.9495 0.6460
0.9596 0.6460
0.9697 0.6460
0.9798 0.6460
0.9899 0.6460
1.0000 0.6461


==> files/q_s7.dat <==
0.0000 0.7667
0.0101 0.7703
0.0202 0.7740
0.0303 0.7778
0.0404 0.7813
0.0505 0.7844
0.0606 0.7870
0.0707 0.7889
0.0808 0.7899
0.0909 0.7900
0.1010 0.7892
0.1111 0.7876
0.1212 0.7853
0.1313 0.7825
0.1414 0.7793
0.1515 0.7759
0.1616 0.7725
0.1717 0.7691
0.1818 0.7660
0.1919 0.7631
0.2020 0.7605
0.2121 0.7582
0.2222 0.7563
0.2323 0.7546
0.2424 0.7532
0.2525 0.7520
0.2626 0.7511
0.2727 0.7504
0.2828 0.7499
0.2929 0.7497
0.3030 0.7496
0.3131 0.7498
0.3232 0.7502
0.3333 0.7509
0.3434 0.7517
0.3535 0.7527
0.3636 0.7539
0.3737 0.7553
0.3838 0.7567
0.3939 0.7582
0.4040 0.7598
0.4141 0.7612
0.4242 0.7625
0.4343 0.7636
0.4444 0.7645
0.4545 0.7651
0.4646 0.7653
0.4747 0.7652
0.4848 0.7647
0.4949 0.7638
0.5051 0.7627
0.5152 0.7612
0.5253 0.7595
0.5354 0.7576
0.5455 0.7556
0.5556 0.7535
0.5657 0.7515
0.5758 0.7496
0.5859 0.7478
0.5960 0.7462
0.6061 0.7449
0.6162 0.7438
0.6263 0.7429
0.6364 0.7425
0.6465 0.7423
0.6566 0.7426
0.6667 0.7432
0.6768 0.7444
0.6869 0.7459
0.6970 0.7479
0.7071 0.7502
0.7172 0.7527
0.7273 0.7552
0.7374 0.7573
0.7475 0.7586
0.7576 0.7590
0.7677 0.7580
0.7778 0.7556
0.7879 0.7516
0.7980 0.7464
0.8081 0.7402
0.8182 0.7335
0.8283 0.7269
0.8384 0.7209
0.8485 0.7159
0.8586 0.7124
0.8687 0.7104
0.8788 0.7100
0.8889 0.7110
0.8990 0.7132
0.9091 0.7163
0.9192 0.7200
0.9293 0.7239
0.9394 0.7277
0.9495 0.7313
0.9596 0.7346
0.9697 0.7374
0.9798 0.7398
0.9899 0.7417
1.0000 0.7432


==> files/q_s8.dat <==
0.0000 0.8326
0.0101 0.8315
0.0202 0.8301
0.0303 0.8284
0.0404 0.8264
0.0505 0.8241
0.0606 0.8216
0.0707 0.8190
0.0808 0.8164
0.0909 0.8141
0.1010 0.8121
0.1111 0.8107
0.1212 0.8100
0.1313 0.8102
0.1414 0.8113
0.1515 0.8134
0.1616 0.8165
0.1717 0.8206
0.1818 0.8255
0.1919 0.8311
0.2020 0.8372
0.2121 0.8437
0.2222 0.8502
0.2323 0.8568
0.2424 0.8630
0.2525 0.8689
0.2626 0.8742
0.2727 0.8788
0.2828 0.8827
0.2929 0.8858
0.3030 0.8881
0.3131 0.8895
0.3232 0.8900
0.3333 0.8897
0.3434 0.8887
0.3535 0.8869
0.3636 0.8845
0.3737 0.8815
0.3838 0.8781
0.3939 0.8743
0.4040 0.8701
0.4141 0.8656
0.4242 0.8609
0.4343 0.8560
0.4444 0.8509
0.4545 0.8457
0.4646 0.8405
0.4747 0.8355
0.4848 0.8308
0.4949 0.8266
0.5051 0.8230
0.5152 0.8203
0.5253 0.8185
0.5354 0.8175
0.5455 0.8175
0.5556 0.8183
0.5657 0.8197
0.5758 0.8214
0.5859 0.8234
0.5960 0.8255
0.6061 0.8274
0.6162 0.8291
0.6263 0.8305
0.6364 0.8316
0.6465 0.8324
0.6566 0.8330
0.6667 0.8334
0.6768 0.8337
0.6869 0.8338
0.6970 0.8338
0.7071 0.8338
0.7172 0.8338
0.7273 0.8337
0.7374 0.8337
0.7475 0.8336
0.7576 0.8335
0.7677 0.8334
0.7778 0.8333
0.7879 0.8333
0.7980 0.8332
0.8081 0.8331
0.8182 0.8330
0.8283 0.8330
0.8384 0.8329
0.8485 0.8329
0.8586 0.8328
0.8687 0.8328
0.8788 0.8327
0.8889 0.8327
0.8990 0.8327
0.9091 0.8327
0.9192 0.8326
0.9293 0.8326
0.9394 0.8326
0.9495 0.8326
0.9596 0.8326
0.9697 0.8326
0.9798 0.8326
0.9899 0.8326
1.0000 0.8325


==> files/q_s9.dat <==
0.0000 0.9621
0.0101 0.9622
0.0202 0.9619
0.0303 0.9612
0.0404 0.9600
0.0505 0.9584
0.0606 0.9563
0.0707 0.9538
0.0808 0.9510
0.0909 0.9478
0.1010 0.9446
0.1111 0.9412
0.1212 0.9379
0.1313 0.9348
0.1414 0.9319
0.1515 0.9293
0.1616 0.9272
0.1717 0.9255
0.1818 0.9243
0.1919 0.9235
0.2020 0.9231
0.2121 0.9232
0.2222 0.9235
0.2323 0.9242
0.2424 0.9250
0.2525 0.9261
0.2626 0.9273
0.2727 0.9288
0.2828 0.9305
0.2929 0.9326
0.3030 0.9350
0.3131 0.9380
0.3232 0.9415
0.3333 0.9456
0.3434 0.9503
0.3535 0.9556
0.3636 0.9612
0.3737 0.9670
0.3838 0.9727
0.3939 0.9780
0.4040 0.9827
0.4141 0.9863
0.4242 0.9888
0.4343 0.9900
0.4444 0.9898
0.4545 0.9884
0.4646 0.9859
0.4747 0.9825
0.4848 0.9785
0.4949 0.9742
0.5051 0.9699
0.5152 0.9657
0.5253 0.9618
0.5354 0.9584
0.5455 0.9555
0.5556 0.9531
0.5657 0.9511
0.5758 0.9495
0.5859 0.9482
0.5960 0.9471
0.6061 0.9462
0.6162 0.9454
0.6263 0.9447
0.6364 0.9439
0.6465 0.9432
0.6566 0.9424
0.6667 0.9415
0.6768 0.9405
0.6869 0.9395
0.6970 0.9384
0.7071 0.9372
0.7172 0.9359
0.7273 0.9346
0.7374 0.9333
0.7475 0.9319
0.7576 0.9305
0.7677 0.9291
0.7778 0.9277
0.7879 0.9263
0.7980 0.9249
0.8081 0.9235
0.8182 0.9222
0.8283 0.9208
0.8384 0.9194
0.8485 0.9180
0.8586 0.9166
0.8687 0.9153
0.8788 0.9140
0.8889 0.9127
0.8990 0.9117
0.9091 0.9108
0.9192 0.9102
0.9293 0.9100
0.9394 0.9102
0.9495 0.9108
0.9596 0.9119
0.9697 0.9134
0.9798 0.9154
0.9899 0.9177
1.0000 0.9202


==> files/s_1.dat <==
0.0000 0.4084
0.0101 0.4093
0.0202 0.4103
0.0303 0.4112
0.0404 0.4122
0.0505 0.4134
0.0606 0.4147
0.0707 0.4163
0.0808 0.4182
0.0909 0.4204
0.1010 0.4232
0.1111 0.4264
0.1212 0.4303
0.1313 0.4347
0.1414 0.4398
0.1515 0.4454
0.1616 0.4516
0.1717 0.4581
0.1818 0.4648
0.1919 0.4716
0.2020 0.4782
0.2121 0.4843
0.2222 0.4897
0.2323 0.4942
0.2424 0.4975
0.2525 0.4995
0.2626 0.5000
0.2727 0.4990
0.2828 0.4964
0.2929 0.4924
0.3030 0.4871
0.3131 0.4807
0.3232 0.4733
0.3333 0.4653
0.3434 0.4569
0.3535 0.4484
0.3636 0.4400
0.3737 0.4319
0.3838 0.4243
0.3939 0.4172
0.4040 0.4109
0.4141 0.4053
0.4242 0.4004
0.4343 0.3964
0.4444 0.3931
0.4545 0.3906
0.4646 0.3887
0.4747 0.3874
0.4848 0.3866
0.4949 0.3862
0.5051 0.3859
0.5152 0.3856
0.5253 0.3852
0.5354 0.3844
0.5455 0.3832
0.5556 0.3813
0.5657 0.3789
0.5758 0.3759
0.5859 0.3724
0.5960 0.3685
0.6061 0.3643
0.6162 0.3600
0.6263 0.3560
0.6364 0.3525
0.6465 0.3500
0.6566 0.3492
0.6667 0.3504
0.6768 0.3544
0.6869 0.3614
0.6970 0.3717
0.7071 0.3850
0.7172 0.4008
0.7273 0.4182
0.7374 0.4361
0.7475 0.4530
0.7576 0.4679
0.7677 0.4796
0.7778 0.4875
0.7879 0.4913
0.7980 0.4911
0.8081 0.4873
0.8182 0.4807
0.8283 0.4721
0.8384 0.4623
0.8485 0.4522
0.8586 0.4423
0.8687 0.4331
0.8788 0.4249
0.8889 0.4178
0.8990 0.4119
0.9091 0.4070
0.9192 0.4031
0.9293 0.4000
0.9394 0.3976
0.9495 0.3957
0.9596 0.3942
0.9697 0.3931
0.9798 0.3922
0.9899 0.3914
1.0000 0.3908


==> files/s_5.dat <==
0.0000 0.0597
0.0101 0.0561
0.0202 0.0529
0.0303 0.0503
0.0404 0.0485
0.0505 0.0476
0.0606 0.0476
0.0707 0.0485
0.0808 0.0503
0.0909 0.0526
0.1010 0.0554
0.1111 0.0582
0.1212 0.0607
0.1313 0.0626
0.1414 0.0634
0.1515 0.0628
0.1616 0.0604
0.1717 0.0563
0.1818 0.0503
0.1919 0.0428
0.2020 0.0341
0.2121 0.0249
0.2222 0.0160
0.2323 0.0084
0.2424 0.0028
0.2525 0.0000
0.2626 0.0005
0.2727 0.0046
0.2828 0.0120
0.2929 0.0223
0.3030 0.0348
0.3131 0.0486
0.3232 0.0626
0.3333 0.0760
0.3434 0.0879
0.3535 0.0980
0.3636 0.1058
0.3737 0.1113
0.3838 0.1147
0.3939 0.1161
0.4040 0.1159
0.4141 0.1144
0.4242 0.1120
0.4343 0.1090
0.4444 0.1055
0.4545 0.1017
0.4646 0.0975
0.4747 0.0931
0.4848 0.0884
0.4949 0.0833
0.5051 0.0777
0.5152 0.0717
0.5253 0.0651
0.5354 0.0580
0.5455 0.0505
0.5556 0.0426
0.5657 0.0345
0.5758 0.0266
0.5859 0.0192
0.5960 0.0128
0.6061 0.0077
0.6162 0.0045
0.6263 0.0035
0.6364 0.0048
0.6465 0.0086
0.6566 0.0146
0.6667 0.0224
0.6768 0.0313
0.6869 0.0408
0.6970 0.0502
0.7071 0.0589
0.7172 0.0666
0.7273 0.0729
0.7374 0.0778
0.7475 0.0811
0.7576 0.0830
0.7677 0.0836
0.7778 0.0829
0.7879 0.0812
0.7980 0.0784
0.8081 0.0747
0.8182 0.0702
0.8283 0.0650
0.8384 0.0594
0.8485 0.0536
0.8586 0.0479
0.8687 0.0426
0.8788 0.0379
0.8889 0.0343
0.8990 0.0320
0.9091 0.0311
0.9192 0.0317
0.9293 0.0337
0.9394 0.0370
0.9495 0.0414
0.9596 0.0466
0.9697 0.0523
0.9798 0.0582
0.9899 0.0639
1.0000 0.0693

